Self-reinforced polynomial approximation methods for concentrated probability densities

Transport map methods offer a powerful statistical learning tool that can couple a target high-dimensional random variable with some reference random variable using invertible transformations. This paper presents new computational techniques for building the Knothe--Rosenblatt (KR) rearrangement based on general separable functions. We first introduce a new construction of the KR rearrangement -- with guaranteed invertibility in its numerical implementation -- based on approximating the density of the target random variable using tensor-product spectral polynomials and downward closed sparse index sets. Compared to other constructions of KR arrangements based on either multi-linear approximations or nonlinear optimizations, our new construction only relies on a weighted least square approximation procedure. Then, inspired by the recently developed deep tensor trains (Cui and Dolgov, Found. Comput. Math. 22:1863--1922, 2022), we enhance the approximation power of sparse polynomials by preconditioning the density approximation problem using compositions of maps. This is particularly suitable for high-dimensional and concentrated probability densities commonly seen in many applications. We approximate the complicated target density by a composition of self-reinforced KR rearrangements, in which previously constructed KR rearrangements -- based on the same approximation ansatz -- are used to precondition the density approximation problem for building each new KR rearrangement. We demonstrate the efficiency of our proposed methods and the importance of using the composite map on several inverse problems governed by ordinary differential equations (ODEs) and partial differential equations (PDEs).

==> bridge_1.dat <==
   1.1078681e-01	   3.3700000e+02	
   2.0000000e+00	   9.7678843e-01	
   1.9798990e+00	   9.7700033e-01	
   1.9597980e+00	   9.7721630e-01	
   1.9396970e+00	   9.7743648e-01	
   1.9195960e+00	   9.7766099e-01	
   1.8994949e+00	   9.7788995e-01	
   1.8793939e+00	   9.7812350e-01	
   1.8592929e+00	   9.7836178e-01	
   1.8391919e+00	   9.7860493e-01	
   1.8190909e+00	   9.7885312e-01	
   1.7989899e+00	   9.7910649e-01	
   1.7788889e+00	   9.7936520e-01	
   1.7587879e+00	   9.7962944e-01	
   1.7462476e+00	   9.7979798e-01	
   1.7386869e+00	   9.7991188e-01	
   1.7185859e+00	   9.8022164e-01	
   1.6984848e+00	   9.8053816e-01	
   1.6783838e+00	   9.8086167e-01	
   1.6582828e+00	   9.8119241e-01	
   1.6381818e+00	   9.8153062e-01	
   1.6180808e+00	   9.8187656e-01	
   1.5979798e+00	   9.8223048e-01	
   1.5778788e+00	   9.8259269e-01	
   1.5577778e+00	   9.8296347e-01	
   1.5376768e+00	   9.8334312e-01	
   1.5175758e+00	   9.8373198e-01	
   1.4974747e+00	   9.8413039e-01	
   1.4773737e+00	   9.8453870e-01	
   1.4572727e+00	   9.8495728e-01	
   1.4371717e+00	   9.8538653e-01	
   1.4170707e+00	   9.8582687e-01	
   1.3969697e+00	   9.8627873e-01	
   1.3768687e+00	   9.8674258e-01	
   1.3567677e+00	   9.8721890e-01	
   1.3366667e+00	   9.8770819e-01	
   1.3165657e+00	   9.8821101e-01	
   1.2964646e+00	   9.8872793e-01	
   1.2763636e+00	   9.8925954e-01	
   1.2562626e+00	   9.8980649e-01	
   1.2361616e+00	   9.9036946e-01	
   1.2160606e+00	   9.9094917e-01	
   1.1959596e+00	   9.9154638e-01	
   1.1758586e+00	   9.9216189e-01	
   1.1557576e+00	   9.9279658e-01	
   1.1356566e+00	   9.9345136e-01	
   1.1211617e+00	   9.9393939e-01	
   1.1155556e+00	   9.9415012e-01	
   1.0954545e+00	   9.9493299e-01	
   1.0753535e+00	   9.9574148e-01	
   1.0552525e+00	   9.9657689e-01	
   1.0351515e+00	   9.9744060e-01	
   1.0150505e+00	   9.9833408e-01	
   9.9494949e-01	   9.9925892e-01	
   9.7484848e-01	   1.0002168e+00	
   9.5474747e-01	   1.0012096e+00	
   9.3464646e-01	   1.0022392e+00	
   9.1454545e-01	   1.0033077e+00	
   8.9444444e-01	   1.0044175e+00	
   8.7434343e-01	   1.0055710e+00	
   8.5424242e-01	   1.0067709e+00	
   8.3414141e-01	   1.0080201e+00	
   8.3321291e-01	   1.0080808e+00	
   8.1404040e-01	   1.0094712e+00	
   7.9393939e-01	   1.0109908e+00	
   7.7383838e-01	   1.0125756e+00	
   7.5373737e-01	   1.0142300e+00	
   7.3363636e-01	   1.0159587e+00	
   7.1353535e-01	   1.0177670e+00	
   6.9343434e-01	   1.0196608e+00	
   6.7333333e-01	   1.0216462e+00	
   6.6783856e-01	   1.0222222e+00	
   6.5323232e-01	   1.0239101e+00	
   6.3313131e-01	   1.0263588e+00	
   6.1303030e-01	   1.0289323e+00	
   5.9292929e-01	   1.0316410e+00	
   5.7282828e-01	   1.0344961e+00	
   5.6047699e-01	   1.0363636e+00	
   5.5272727e-01	   1.0376458e+00	
   5.3262626e-01	   1.0412049e+00	
   5.1252525e-01	   1.0449681e+00	
   4.9242424e-01	   1.0489545e+00	
   4.8519700e-01	   1.0505051e+00	
   4.7232323e-01	   1.0534975e+00	
   4.5222222e-01	   1.0585111e+00	
   4.3212121e-01	   1.0638430e+00	
   4.2937501e-01	   1.0646465e+00	
   4.1202020e-01	   1.0700844e+00	
   3.9191919e-01	   1.0768338e+00	
   3.8666682e-01	   1.0787879e+00	
   3.7181818e-01	   1.0846389e+00	
   3.5241836e-01	   1.0929293e+00	
   3.5171717e-01	   1.0932445e+00	
   3.3161616e-01	   1.1034415e+00	
   3.2525101e-01	   1.1070707e+00	
   3.1151515e-01	   1.1151552e+00	
   3.0253918e-01	   1.1212121e+00	
   2.9141414e-01	   1.1288638e+00	
   2.8339544e-01	   1.1353535e+00	
   2.7131313e-01	   1.1451663e+00	
   2.6692263e-01	   1.1494949e+00	
   2.5245365e-01	   1.1636364e+00	
   2.5121212e-01	   1.1648604e+00	
   2.4085077e-01	   1.1777778e+00	
   2.3111111e-01	   1.1894135e+00	
   2.2952589e-01	   1.1919192e+00	
   2.2063083e-01	   1.2060606e+00	
   2.1117616e-01	   1.2202020e+00	
   2.1101010e-01	   1.2204539e+00	
   2.0452165e-01	   1.2343434e+00	
   1.9755597e-01	   1.2484848e+00	
   1.9090909e-01	   1.2613072e+00	
   1.9045604e-01	   1.2626263e+00	
   1.8567866e-01	   1.2767677e+00	
   1.8066951e-01	   1.2909091e+00	
   1.7539739e-01	   1.3050505e+00	
   1.7080808e-01	   1.3168485e+00	
   1.7025264e-01	   1.3191919e+00	
   1.6694872e-01	   1.3333333e+00	
   1.6351486e-01	   1.3474747e+00	
   1.5993372e-01	   1.3616162e+00	
   1.5618738e-01	   1.3757576e+00	
   1.5225730e-01	   1.3898990e+00	
   1.5070707e-01	   1.3954193e+00	
   1.4934565e-01	   1.4040404e+00	
   1.4709679e-01	   1.4181818e+00	
   1.4477962e-01	   1.4323232e+00	
   1.4238519e-01	   1.4464646e+00	
   1.3990443e-01	   1.4606061e+00	
   1.3732808e-01	   1.4747475e+00	
   1.3464667e-01	   1.4888889e+00	
   1.3185049e-01	   1.5030303e+00	
   1.3060606e-01	   1.5092514e+00	
   1.2970306e-01	   1.5171717e+00	
   1.2808724e-01	   1.5313131e+00	
   1.2643208e-01	   1.5454545e+00	
   1.2473262e-01	   1.5595960e+00	
   1.2298386e-01	   1.5737374e+00	
   1.2118076e-01	   1.5878788e+00	
   1.1931820e-01	   1.6020202e+00	
   1.1739099e-01	   1.6161616e+00	
   1.1539380e-01	   1.6303030e+00	
   1.1332121e-01	   1.6444444e+00	
   1.1116765e-01	   1.6585859e+00	
   1.1050505e-01	   1.6629151e+00	
   1.0849505e-01	   1.6727273e+00	
   1.0549044e-01	   1.6868687e+00	
   1.0231487e-01	   1.7010101e+00	
   9.8951742e-02	   1.7151515e+00	
   9.5383231e-02	   1.7292929e+00	
   9.1590159e-02	   1.7434343e+00	
   9.0404040e-02	   1.7477651e+00	
   9.0014781e-02	   1.7434343e+00	
   8.8764847e-02	   1.7292929e+00	
   8.7582718e-02	   1.7151515e+00	
   8.6464493e-02	   1.7010101e+00	
   8.5406493e-02	   1.6868687e+00	
   8.4405246e-02	   1.6727273e+00	
   8.3457476e-02	   1.6585859e+00	
   8.2560096e-02	   1.6444444e+00	
   8.1710195e-02	   1.6303030e+00	
   8.0905027e-02	   1.6161616e+00	
   8.0142007e-02	   1.6020202e+00	
   7.9418699e-02	   1.5878788e+00	
   7.8732810e-02	   1.5737374e+00	
   7.8082179e-02	   1.5595960e+00	
   7.7464776e-02	   1.5454545e+00	
   7.6878690e-02	   1.5313131e+00	
   7.6322126e-02	   1.5171717e+00	
   7.5793397e-02	   1.5030303e+00	
   7.5290919e-02	   1.4888889e+00	
   7.4813209e-02	   1.4747475e+00	
   7.4358874e-02	   1.4606061e+00	
   7.3926614e-02	   1.4464646e+00	
   7.3515209e-02	   1.4323232e+00	
   7.3123524e-02	   1.4181818e+00	
   7.2750499e-02	   1.4040404e+00	
   7.2395147e-02	   1.3898990e+00	
   7.2056553e-02	   1.3757576e+00	
   7.1733869e-02	   1.3616162e+00	
   7.1426312e-02	   1.3474747e+00	
   7.1133159e-02	   1.3333333e+00	
   7.0853750e-02	   1.3191919e+00	
   7.0587482e-02	   1.3050505e+00	
   7.0333808e-02	   1.2909091e+00	
   7.0303030e-02	   1.2891668e+00	
   6.9363368e-02	   1.2767677e+00	
   6.8369986e-02	   1.2626263e+00	
   6.7456422e-02	   1.2484848e+00	
   6.6617259e-02	   1.2343434e+00	
   6.5847569e-02	   1.2202020e+00	
   6.5142884e-02	   1.2060606e+00	
   6.4499170e-02	   1.1919192e+00	
   6.3912807e-02	   1.1777778e+00	
   6.3380572e-02	   1.1636364e+00	
   6.2899619e-02	   1.1494949e+00	
   6.2467479e-02	   1.1353535e+00	
   6.2082047e-02	   1.1212121e+00	
   6.1741584e-02	   1.1070707e+00	
   6.1444721e-02	   1.0929293e+00	
   6.1190471e-02	   1.0787879e+00	
   6.0978249e-02	   1.0646465e+00	
   6.0807895e-02	   1.0505051e+00	
   6.0679715e-02	   1.0363636e+00	
   6.0594527e-02	   1.0222222e+00	
   6.0553735e-02	   1.0080808e+00	
   6.0559406e-02	   9.9393939e-01	
   6.0614387e-02	   9.7979798e-01	
   6.0722446e-02	   9.6565657e-01	
   6.0888462e-02	   9.5151515e-01	
   6.1118657e-02	   9.3737374e-01	
   6.1420914e-02	   9.2323232e-01	
   6.1805182e-02	   9.0909091e-01	
   6.2284012e-02	   8.9494949e-01	
   6.2873258e-02	   8.8080808e-01	
   6.3593027e-02	   8.6666667e-01	
   6.4468941e-02	   8.5252525e-01	
   6.5533860e-02	   8.3838384e-01	
   6.6830233e-02	   8.2424242e-01	
   6.8413364e-02	   8.1010101e-01	
   7.0303030e-02	   7.9630880e-01	
   7.0318584e-02	   7.9595960e-01	
   7.1020326e-02	   7.8181818e-01	
   7.1885738e-02	   7.6767677e-01	
   7.2961198e-02	   7.5353535e-01	
   7.4310052e-02	   7.3939394e-01	
   7.6020018e-02	   7.2525253e-01	
   7.8214351e-02	   7.1111111e-01	
   8.1068952e-02	   6.9696970e-01	
   8.4839062e-02	   6.8282828e-01	
   8.9901687e-02	   6.6868687e-01	
   9.0404040e-02	   6.6740589e-01	
   9.7317352e-02	   6.5454545e-01	
   1.0665405e-01	   6.4040404e-01	
   1.1050505e-01	   6.3519294e-01	
   1.1610551e-01	   6.2626263e-01	
   1.2660943e-01	   6.1212121e-01	
   1.3060606e-01	   6.0731769e-01	
   1.3944048e-01	   5.9797980e-01	
   1.5070707e-01	   5.8750179e-01	
   1.5590018e-01	   5.8383838e-01	
   1.7080808e-01	   5.7364721e-01	
   1.7886563e-01	   5.6969697e-01	
   1.9090909e-01	   5.6358164e-01	
   2.1101010e-01	   5.5632975e-01	
   2.1379070e-01	   5.5555556e-01	
   2.3111111e-01	   5.5019844e-01	
   2.5121212e-01	   5.4553926e-01	
   2.7131313e-01	   5.4194030e-01	
   2.7485151e-01	   5.4141414e-01	
   2.9141414e-01	   5.3854531e-01	
   3.1151515e-01	   5.3570790e-01	
   3.3161616e-01	   5.3336643e-01	
   3.5171717e-01	   5.3139835e-01	
   3.7181818e-01	   5.2971872e-01	
   3.9191919e-01	   5.2826678e-01	
   4.0759845e-01	   5.2727273e-01	
   4.1202020e-01	   5.2693514e-01	
   4.3212121e-01	   5.2556695e-01	
   4.5222222e-01	   5.2435951e-01	
   4.7232323e-01	   5.2328572e-01	
   4.9242424e-01	   5.2232426e-01	
   5.1252525e-01	   5.2145817e-01	
   5.3262626e-01	   5.2067373e-01	
   5.5272727e-01	   5.1995978e-01	
   5.7282828e-01	   5.1930710e-01	
   5.9292929e-01	   5.1870802e-01	
   6.1303030e-01	   5.1815613e-01	
   6.3313131e-01	   5.1764598e-01	
   6.5323232e-01	   5.1717297e-01	
   6.7333333e-01	   5.1673312e-01	
   6.9343434e-01	   5.1632303e-01	
   7.1353535e-01	   5.1593975e-01	
   7.3363636e-01	   5.1558069e-01	
   7.5373737e-01	   5.1524362e-01	
   7.7383838e-01	   5.1492654e-01	
   7.9393939e-01	   5.1462772e-01	
   8.1404040e-01	   5.1434560e-01	
   8.3414141e-01	   5.1407882e-01	
   8.5424242e-01	   5.1382613e-01	
   8.7434343e-01	   5.1358645e-01	
   8.9444444e-01	   5.1335878e-01	
   9.1454545e-01	   5.1314224e-01	
   9.1560737e-01	   5.1313131e-01	
   9.3464646e-01	   5.1289220e-01	
   9.5474747e-01	   5.1265185e-01	
   9.7484848e-01	   5.1242278e-01	
   9.9494949e-01	   5.1220423e-01	
   1.0150505e+00	   5.1199546e-01	
   1.0351515e+00	   5.1179586e-01	
   1.0552525e+00	   5.1160481e-01	
   1.0753535e+00	   5.1142178e-01	
   1.0954545e+00	   5.1124627e-01	
   1.1155556e+00	   5.1107783e-01	
   1.1356566e+00	   5.1091604e-01	
   1.1557576e+00	   5.1076051e-01	
   1.1758586e+00	   5.1061088e-01	
   1.1959596e+00	   5.1046683e-01	
   1.2160606e+00	   5.1032804e-01	
   1.2361616e+00	   5.1019423e-01	
   1.2562626e+00	   5.1006514e-01	
   1.2763636e+00	   5.0994052e-01	
   1.2964646e+00	   5.0982015e-01	
   1.3165657e+00	   5.0970380e-01	
   1.3366667e+00	   5.0959128e-01	
   1.3567677e+00	   5.0948240e-01	
   1.3768687e+00	   5.0937700e-01	
   1.3969697e+00	   5.0927489e-01	
   1.4170707e+00	   5.0917594e-01	
   1.4371717e+00	   5.0908000e-01	
   1.4572727e+00	   5.0898693e-01	
   1.4773737e+00	   5.0889660e-01	
   1.4974747e+00	   5.0880890e-01	
   1.5175758e+00	   5.0872371e-01	
   1.5376768e+00	   5.0864093e-01	
   1.5577778e+00	   5.0856045e-01	
   1.5778788e+00	   5.0848218e-01	
   1.5979798e+00	   5.0840603e-01	
   1.6180808e+00	   5.0833191e-01	
   1.6381818e+00	   5.0825975e-01	
   1.6582828e+00	   5.0818946e-01	
   1.6783838e+00	   5.0812098e-01	
   1.6984848e+00	   5.0805424e-01	
   1.7185859e+00	   5.0798917e-01	
   1.7386869e+00	   5.0792570e-01	
   1.7587879e+00	   5.0786379e-01	
   1.7788889e+00	   5.0780337e-01	
   1.7989899e+00	   5.0774439e-01	
   1.8190909e+00	   5.0768680e-01	
   1.8391919e+00	   5.0763055e-01	
   1.8592929e+00	   5.0757559e-01	
   1.8793939e+00	   5.0752188e-01	
   1.8994949e+00	   5.0746939e-01	
   1.9195960e+00	   5.0741805e-01	
   1.9396970e+00	   5.0736785e-01	
   1.9597980e+00	   5.0731874e-01	
   1.9798990e+00	   5.0727069e-01	
   2.0000000e+00	   5.0722366e-01	
   2.2157361e-01	   3.1300000e+02	
   2.0000000e+00	   8.9833635e-01	
   1.9798990e+00	   8.9854646e-01	
   1.9597980e+00	   8.9876071e-01	
   1.9396970e+00	   8.9897923e-01	
   1.9195960e+00	   8.9920213e-01	
   1.8994949e+00	   8.9942957e-01	
   1.8793939e+00	   8.9966167e-01	
   1.8592929e+00	   8.9989858e-01	
   1.8391919e+00	   9.0014046e-01	
   1.8190909e+00	   9.0038746e-01	
   1.7989899e+00	   9.0063976e-01	
   1.7788889e+00	   9.0089751e-01	
   1.7587879e+00	   9.0116090e-01	
   1.7386869e+00	   9.0143013e-01	
   1.7185859e+00	   9.0170538e-01	
   1.6984848e+00	   9.0198686e-01	
   1.6783838e+00	   9.0227479e-01	
   1.6582828e+00	   9.0256939e-01	
   1.6381818e+00	   9.0287091e-01	
   1.6180808e+00	   9.0317958e-01	
   1.5979798e+00	   9.0349566e-01	
   1.5778788e+00	   9.0381943e-01	
   1.5577778e+00	   9.0415118e-01	
   1.5376768e+00	   9.0449121e-01	
   1.5175758e+00	   9.0483982e-01	
   1.4974747e+00	   9.0519736e-01	
   1.4773737e+00	   9.0556416e-01	
   1.4572727e+00	   9.0594061e-01	
   1.4371717e+00	   9.0632709e-01	
   1.4170707e+00	   9.0672401e-01	
   1.3969697e+00	   9.0713180e-01	
   1.3768687e+00	   9.0755092e-01	
   1.3567677e+00	   9.0798185e-01	
   1.3366667e+00	   9.0842510e-01	
   1.3165657e+00	   9.0888122e-01	
   1.3076014e+00	   9.0909091e-01	
   1.2964646e+00	   9.0937375e-01	
   1.2763636e+00	   9.0989991e-01	
   1.2562626e+00	   9.1044178e-01	
   1.2361616e+00	   9.1100009e-01	
   1.2160606e+00	   9.1157561e-01	
   1.1959596e+00	   9.1216915e-01	
   1.1758586e+00	   9.1278159e-01	
   1.1557576e+00	   9.1341384e-01	
   1.1356566e+00	   9.1406691e-01	
   1.1155556e+00	   9.1474184e-01	
   1.0954545e+00	   9.1543978e-01	
   1.0753535e+00	   9.1616193e-01	
   1.0552525e+00	   9.1690961e-01	
   1.0351515e+00	   9.1768420e-01	
   1.0150505e+00	   9.1848722e-01	
   9.9494949e-01	   9.1932028e-01	
   9.7484848e-01	   9.2018515e-01	
   9.5474747e-01	   9.2108371e-01	
   9.3464646e-01	   9.2201801e-01	
   9.1454545e-01	   9.2299028e-01	
   9.0976059e-01	   9.2323232e-01	
   8.9444444e-01	   9.2407126e-01	
   8.7434343e-01	   9.2521950e-01	
   8.5424242e-01	   9.2641637e-01	
   8.3414141e-01	   9.2766513e-01	
   8.1404040e-01	   9.2896930e-01	
   7.9393939e-01	   9.3033278e-01	
   7.7383838e-01	   9.3175983e-01	
   7.5373737e-01	   9.3325516e-01	
   7.3363636e-01	   9.3482397e-01	
   7.1353535e-01	   9.3647203e-01	
   7.0312686e-01	   9.3737374e-01	
   6.9343434e-01	   9.3827978e-01	
   6.7333333e-01	   9.4026634e-01	
   6.5323232e-01	   9.4235885e-01	
   6.3313131e-01	   9.4456648e-01	
   6.1303030e-01	   9.4689951e-01	
   5.9292929e-01	   9.4936961e-01	
   5.7651232e-01	   9.5151515e-01	
   5.7282828e-01	   9.5203244e-01	
   5.5272727e-01	   9.5506263e-01	
   5.3262626e-01	   9.5828335e-01	
   5.1252525e-01	   9.6171473e-01	
   4.9242424e-01	   9.6538020e-01	
   4.9103625e-01	   9.6565657e-01	
   4.7232323e-01	   9.6962759e-01	
   4.5222222e-01	   9.7420321e-01	
   4.3212121e-01	   9.7912037e-01	
   4.2961400e-01	   9.7979798e-01	
   4.1202020e-01	   9.8482842e-01	
   3.9191919e-01	   9.9105015e-01	
   3.8347349e-01	   9.9393939e-01	
   3.7181818e-01	   9.9812837e-01	
   3.5171717e-01	   1.0060796e+00	
   3.4722963e-01	   1.0080808e+00	
   3.3161616e-01	   1.0153184e+00	
   3.1833038e-01	   1.0222222e+00	
   3.1151515e-01	   1.0258791e+00	
   2.9439646e-01	   1.0363636e+00	
   2.9141414e-01	   1.0382333e+00	
   2.7463423e-01	   1.0505051e+00	
   2.7131313e-01	   1.0529638e+00	
   2.5813466e-01	   1.0646465e+00	
   2.5121212e-01	   1.0707734e+00	
   2.4388160e-01	   1.0787879e+00	
   2.3111111e-01	   1.0924945e+00	
   2.3079484e-01	   1.0929293e+00	
   2.2068675e-01	   1.1070707e+00	
   2.1101010e-01	   1.1200659e+00	
   2.1037411e-01	   1.1212121e+00	
   2.0265416e-01	   1.1353535e+00	
   1.9460950e-01	   1.1494949e+00	
   1.9090909e-01	   1.1559217e+00	
   1.8778796e-01	   1.1636364e+00	
   1.8202316e-01	   1.1777778e+00	
   1.7604119e-01	   1.1919192e+00	
   1.7080808e-01	   1.2038890e+00	
   1.7017686e-01	   1.2060606e+00	
   1.6614035e-01	   1.2202020e+00	
   1.6199755e-01	   1.2343434e+00	
   1.5772383e-01	   1.2484848e+00	
   1.5329462e-01	   1.2626263e+00	
   1.5070707e-01	   1.2707562e+00	
   1.4949500e-01	   1.2767677e+00	
   1.4667157e-01	   1.2909091e+00	
   1.4379834e-01	   1.3050505e+00	
   1.4086135e-01	   1.3191919e+00	
   1.3784696e-01	   1.3333333e+00	
   1.3474168e-01	   1.3474747e+00	
   1.3153206e-01	   1.3616162e+00	
   1.3060606e-01	   1.3656937e+00	
   1.2912520e-01	   1.3757576e+00	
   1.2704615e-01	   1.3898990e+00	
   1.2494030e-01	   1.4040404e+00	
   1.2279946e-01	   1.4181818e+00	
   1.2061568e-01	   1.4323232e+00	
   1.1838118e-01	   1.4464646e+00	
   1.1608830e-01	   1.4606061e+00	
   1.1372941e-01	   1.4747475e+00	
   1.1129691e-01	   1.4888889e+00	
   1.1050505e-01	   1.4934779e+00	
   1.0838464e-01	   1.5030303e+00	
   1.0518162e-01	   1.5171717e+00	
   1.0185659e-01	   1.5313131e+00	
   9.8393604e-02	   1.5454545e+00	
   9.4776130e-02	   1.5595960e+00	
   9.0986919e-02	   1.5737374e+00	
   9.0404040e-02	   1.5758985e+00	
   9.0212576e-02	   1.5737374e+00	
   8.8973470e-02	   1.5595960e+00	
   8.7801805e-02	   1.5454545e+00	
   8.6693739e-02	   1.5313131e+00	
   8.5645659e-02	   1.5171717e+00	
   8.4654164e-02	   1.5030303e+00	
   8.3716060e-02	   1.4888889e+00	
   8.2828343e-02	   1.4747475e+00	
   8.1988193e-02	   1.4606061e+00	
   8.1192965e-02	   1.4464646e+00	
   8.0440178e-02	   1.4323232e+00	
   7.9727509e-02	   1.4181818e+00	
   7.9052783e-02	   1.4040404e+00	
   7.8413969e-02	   1.3898990e+00	
   7.7809171e-02	   1.3757576e+00	
   7.7236624e-02	   1.3616162e+00	
   7.6694684e-02	   1.3474747e+00	
   7.6181830e-02	   1.3333333e+00	
   7.5696652e-02	   1.3191919e+00	
   7.5237853e-02	   1.3050505e+00	
   7.4804241e-02	   1.2909091e+00	
   7.4394726e-02	   1.2767677e+00	
   7.4008320e-02	   1.2626263e+00	
   7.3644133e-02	   1.2484848e+00	
   7.3301371e-02	   1.2343434e+00	
   7.2979337e-02	   1.2202020e+00	
   7.2677427e-02	   1.2060606e+00	
   7.2395133e-02	   1.1919192e+00	
   7.2132045e-02	   1.1777778e+00	
   7.1887851e-02	   1.1636364e+00	
   7.1662340e-02	   1.1494949e+00	
   7.1455410e-02	   1.1353535e+00	
   7.1267071e-02	   1.1212121e+00	
   7.1097453e-02	   1.1070707e+00	
   7.0946818e-02	   1.0929293e+00	
   7.0815574e-02	   1.0787879e+00	
   7.0704286e-02	   1.0646465e+00	
   7.0613705e-02	   1.0505051e+00	
   7.0544787e-02	   1.0363636e+00	
   7.0498726e-02	   1.0222222e+00	
   7.0477000e-02	   1.0080808e+00	
   7.0481414e-02	   9.9393939e-01	
   7.0514173e-02	   9.7979798e-01	
   7.0577955e-02	   9.6565657e-01	
   7.0676020e-02	   9.5151515e-01	
   7.0812343e-02	   9.3737374e-01	
   7.0991780e-02	   9.2323232e-01	
   7.1220292e-02	   9.0909091e-01	
   7.1505236e-02	   8.9494949e-01	
   7.1855736e-02	   8.8080808e-01	
   7.2283194e-02	   8.6666667e-01	
   7.2801954e-02	   8.5252525e-01	
   7.3430209e-02	   8.3838384e-01	
   7.4191231e-02	   8.2424242e-01	
   7.5115069e-02	   8.1010101e-01	
   7.6240902e-02	   7.9595960e-01	
   7.7620356e-02	   7.8181818e-01	
   7.9322229e-02	   7.6767677e-01	
   8.1439308e-02	   7.5353535e-01	
   8.4098338e-02	   7.3939394e-01	
   8.7474838e-02	   7.2525253e-01	
   9.0404040e-02	   7.1519317e-01	
   9.2391390e-02	   7.1111111e-01	
   9.9686263e-02	   6.9696970e-01	
   1.0826049e-01	   6.8282828e-01	
   1.1050505e-01	   6.7939206e-01	
   1.1665420e-01	   6.6868687e-01	
   1.2594416e-01	   6.5454545e-01	
   1.3060606e-01	   6.4817431e-01	
   1.3725746e-01	   6.4040404e-01	
   1.5070707e-01	   6.2638684e-01	
   1.5086634e-01	   6.2626263e-01	
   1.6958722e-01	   6.1212121e-01	
   1.7080808e-01	   6.1123383e-01	
   1.9090909e-01	   6.0037943e-01	
   1.9699663e-01	   5.9797980e-01	
   2.1101010e-01	   5.9224649e-01	
   2.3111111e-01	   5.8612449e-01	
   2.4070995e-01	   5.8383838e-01	
   2.5121212e-01	   5.8115412e-01	
   2.7131313e-01	   5.7704999e-01	
   2.9141414e-01	   5.7374744e-01	
   3.1151515e-01	   5.7102154e-01	
   3.2303067e-01	   5.6969697e-01	
   3.3161616e-01	   5.6861349e-01	
   3.5171717e-01	   5.6644194e-01	
   3.7181818e-01	   5.6458135e-01	
   3.9191919e-01	   5.6296745e-01	
   4.1202020e-01	   5.6155278e-01	
   4.3212121e-01	   5.6030149e-01	
   4.5222222e-01	   5.5918600e-01	
   4.7232323e-01	   5.5818469e-01	
   4.9242424e-01	   5.5728038e-01	
   5.1252525e-01	   5.5645924e-01	
   5.3262626e-01	   5.5570999e-01	
   5.3713481e-01	   5.5555556e-01	
   5.5272727e-01	   5.5496647e-01	
   5.7282828e-01	   5.5427030e-01	
   5.9292929e-01	   5.5363050e-01	
   6.1303030e-01	   5.5304040e-01	
   6.3313131e-01	   5.5249435e-01	
   6.5323232e-01	   5.5198755e-01	
   6.7333333e-01	   5.5151586e-01	
   6.9343434e-01	   5.5107570e-01	
   7.1353535e-01	   5.5066399e-01	
   7.3363636e-01	   5.5027803e-01	
   7.5373737e-01	   5.4991544e-01	
   7.7383838e-01	   5.4957415e-01	
   7.9393939e-01	   5.4925231e-01	
   8.1404040e-01	   5.4894829e-01	
   8.3414141e-01	   5.4866064e-01	
   8.5424242e-01	   5.4838805e-01	
   8.7434343e-01	   5.4812937e-01	
   8.9444444e-01	   5.4788355e-01	
   9.1454545e-01	   5.4764964e-01	
   9.3464646e-01	   5.4742680e-01	
   9.5474747e-01	   5.4721424e-01	
   9.7484848e-01	   5.4701127e-01	
   9.9494949e-01	   5.4681725e-01	
   1.0150505e+00	   5.4663159e-01	
   1.0351515e+00	   5.4645377e-01	
   1.0552525e+00	   5.4628329e-01	
   1.0753535e+00	   5.4611970e-01	
   1.0954545e+00	   5.4596260e-01	
   1.1155556e+00	   5.4581160e-01	
   1.1356566e+00	   5.4566635e-01	
   1.1557576e+00	   5.4552652e-01	
   1.1758586e+00	   5.4539182e-01	
   1.1959596e+00	   5.4526197e-01	
   1.2160606e+00	   5.4513671e-01	
   1.2361616e+00	   5.4501580e-01	
   1.2562626e+00	   5.4489902e-01	
   1.2763636e+00	   5.4478615e-01	
   1.2964646e+00	   5.4467700e-01	
   1.3165657e+00	   5.4457140e-01	
   1.3366667e+00	   5.4446916e-01	
   1.3567677e+00	   5.4437014e-01	
   1.3768687e+00	   5.4427417e-01	
   1.3969697e+00	   5.4418113e-01	
   1.4170707e+00	   5.4409087e-01	
   1.4371717e+00	   5.4400328e-01	
   1.4572727e+00	   5.4391823e-01	
   1.4773737e+00	   5.4383563e-01	
   1.4974747e+00	   5.4375536e-01	
   1.5175758e+00	   5.4367732e-01	
   1.5376768e+00	   5.4360143e-01	
   1.5577778e+00	   5.4352759e-01	
   1.5778788e+00	   5.4345573e-01	
   1.5979798e+00	   5.4338576e-01	
   1.6180808e+00	   5.4331762e-01	
   1.6381818e+00	   5.4325122e-01	
   1.6582828e+00	   5.4318651e-01	
   1.6783838e+00	   5.4312342e-01	
   1.6984848e+00	   5.4306189e-01	
   1.7185859e+00	   5.4300186e-01	
   1.7386869e+00	   5.4294328e-01	
   1.7587879e+00	   5.4288609e-01	
   1.7788889e+00	   5.4283026e-01	
   1.7989899e+00	   5.4277572e-01	
   1.8190909e+00	   5.4272243e-01	
   1.8391919e+00	   5.4267036e-01	
   1.8592929e+00	   5.4261946e-01	
   1.8793939e+00	   5.4256969e-01	
   1.8994949e+00	   5.4252102e-01	
   1.9195960e+00	   5.4247340e-01	
   1.9396970e+00	   5.4242681e-01	
   1.9597980e+00	   5.4238121e-01	
   1.9798990e+00	   5.4233656e-01	
   2.0000000e+00	   5.4229285e-01	
   3.3236042e-01	   2.9900000e+02	
   2.0000000e+00	   8.4548165e-01	
   1.9798990e+00	   8.4568302e-01	
   1.9597980e+00	   8.4588847e-01	
   1.9396970e+00	   8.4609813e-01	
   1.9195960e+00	   8.4631212e-01	
   1.8994949e+00	   8.4653060e-01	
   1.8793939e+00	   8.4675369e-01	
   1.8592929e+00	   8.4698155e-01	
   1.8391919e+00	   8.4721433e-01	
   1.8190909e+00	   8.4745220e-01	
   1.7989899e+00	   8.4769532e-01	
   1.7788889e+00	   8.4794388e-01	
   1.7587879e+00	   8.4819805e-01	
   1.7386869e+00	   8.4845804e-01	
   1.7185859e+00	   8.4872404e-01	
   1.6984848e+00	   8.4899627e-01	
   1.6783838e+00	   8.4927495e-01	
   1.6582828e+00	   8.4956031e-01	
   1.6381818e+00	   8.4985261e-01	
   1.6180808e+00	   8.5015209e-01	
   1.5979798e+00	   8.5045904e-01	
   1.5778788e+00	   8.5077373e-01	
   1.5577778e+00	   8.5109646e-01	
   1.5376768e+00	   8.5142755e-01	
   1.5175758e+00	   8.5176733e-01	
   1.4974747e+00	   8.5211615e-01	
   1.4773737e+00	   8.5247439e-01	
   1.4745983e+00	   8.5252525e-01	
   1.4572727e+00	   8.5285794e-01	
   1.4371717e+00	   8.5325451e-01	
   1.4170707e+00	   8.5366203e-01	
   1.3969697e+00	   8.5408097e-01	
   1.3768687e+00	   8.5451181e-01	
   1.3567677e+00	   8.5495509e-01	
   1.3366667e+00	   8.5541135e-01	
   1.3165657e+00	   8.5588118e-01	
   1.2964646e+00	   8.5636519e-01	
   1.2763636e+00	   8.5686406e-01	
   1.2562626e+00	   8.5737848e-01	
   1.2361616e+00	   8.5790921e-01	
   1.2160606e+00	   8.5845704e-01	
   1.1959596e+00	   8.5902283e-01	
   1.1758586e+00	   8.5960749e-01	
   1.1557576e+00	   8.6021199e-01	
   1.1356566e+00	   8.6083738e-01	
   1.1155556e+00	   8.6148479e-01	
   1.0954545e+00	   8.6215541e-01	
   1.0753535e+00	   8.6285055e-01	
   1.0552525e+00	   8.6357160e-01	
   1.0351515e+00	   8.6432007e-01	
   1.0150505e+00	   8.6509758e-01	
   9.9494949e-01	   8.6590592e-01	
   9.7677252e-01	   8.6666667e-01	
   9.7484848e-01	   8.6675117e-01	
   9.5474747e-01	   8.6767216e-01	
   9.3464646e-01	   8.6863102e-01	
   9.1454545e-01	   8.6963020e-01	
   8.9444444e-01	   8.7067237e-01	
   8.7434343e-01	   8.7176045e-01	
   8.5424242e-01	   8.7289764e-01	
   8.3414141e-01	   8.7408745e-01	
   8.1404040e-01	   8.7533374e-01	
   7.9393939e-01	   8.7664081e-01	
   7.7383838e-01	   8.7801337e-01	
   7.5373737e-01	   8.7945669e-01	
   7.3587544e-01	   8.8080808e-01	
   7.3363636e-01	   8.8098587e-01	
   7.1353535e-01	   8.8267488e-01	
   6.9343434e-01	   8.8445567e-01	
   6.7333333e-01	   8.8633633e-01	
   6.5323232e-01	   8.8832599e-01	
   6.3313131e-01	   8.9043499e-01	
   6.1303030e-01	   8.9267515e-01	
   5.9386764e-01	   8.9494949e-01	
   5.9292929e-01	   8.9506627e-01	
   5.7282828e-01	   8.9775211e-01	
   5.5272727e-01	   9.0061722e-01	
   5.3262626e-01	   9.0368181e-01	
   5.1252525e-01	   9.0696962e-01	
   5.0053449e-01	   9.0909091e-01	
   4.9242424e-01	   9.1059097e-01	
   4.7232323e-01	   9.1462475e-01	
   4.5222222e-01	   9.1898172e-01	
   4.3417542e-01	   9.2323232e-01	
   4.3212121e-01	   9.2373697e-01	
   4.1202020e-01	   9.2918381e-01	
   3.9191919e-01	   9.3512240e-01	
   3.8507327e-01	   9.3737374e-01	
   3.7181818e-01	   9.4189047e-01	
   3.5171717e-01	   9.4947355e-01	
   3.4693004e-01	   9.5151515e-01	
   3.3161616e-01	   9.5824051e-01	
   3.1662229e-01	   9.6565657e-01	
   3.1151515e-01	   9.6824941e-01	
   2.9161547e-01	   9.7979798e-01	
   2.9141414e-01	   9.7991729e-01	
   2.7131313e-01	   9.9379257e-01	
   2.7113432e-01	   9.9393939e-01	
   2.5413782e-01	   1.0080808e+00	
   2.5121212e-01	   1.0105267e+00	
   2.3976297e-01	   1.0222222e+00	
   2.3111111e-01	   1.0309956e+00	
   2.2690795e-01	   1.0363636e+00	
   2.1582652e-01	   1.0505051e+00	
   2.1101010e-01	   1.0566123e+00	
   2.0616970e-01	   1.0646465e+00	
   1.9759611e-01	   1.0787879e+00	
   1.9090909e-01	   1.0895961e+00	
   1.8939552e-01	   1.0929293e+00	
   1.8305658e-01	   1.1070707e+00	
   1.7657296e-01	   1.1212121e+00	
   1.7080808e-01	   1.1334934e+00	
   1.7019226e-01	   1.1353535e+00	
   1.6560922e-01	   1.1494949e+00	
   1.6096539e-01	   1.1636364e+00	
   1.5622775e-01	   1.1777778e+00	
   1.5136458e-01	   1.1919192e+00	
   1.5070707e-01	   1.1938464e+00	
   1.4786422e-01	   1.2060606e+00	
   1.4457998e-01	   1.2202020e+00	
   1.4126969e-01	   1.2343434e+00	
   1.3791374e-01	   1.2484848e+00	
   1.3449355e-01	   1.2626263e+00	
   1.3099128e-01	   1.2767677e+00	
   1.3060606e-01	   1.2783367e+00	
   1.2841485e-01	   1.2909091e+00	
   1.2596557e-01	   1.3050505e+00	
   1.2351210e-01	   1.3191919e+00	
   1.2104207e-01	   1.3333333e+00	
   1.1854388e-01	   1.3474747e+00	
   1.1600661e-01	   1.3616162e+00	
   1.1341977e-01	   1.3757576e+00	
   1.1077326e-01	   1.3898990e+00	
   1.1050505e-01	   1.3913424e+00	
   1.0742466e-01	   1.4040404e+00	
   1.0394185e-01	   1.4181818e+00	
   1.0037727e-01	   1.4323232e+00	
   9.6712299e-02	   1.4464646e+00	
   9.2928454e-02	   1.4606061e+00	
   9.0404040e-02	   1.4698379e+00	
   8.9617512e-02	   1.4606061e+00	
   8.8459316e-02	   1.4464646e+00	
   8.7365147e-02	   1.4323232e+00	
   8.6331494e-02	   1.4181818e+00	
   8.5355068e-02	   1.4040404e+00	
   8.4432792e-02	   1.3898990e+00	
   8.3561790e-02	   1.3757576e+00	
   8.2739378e-02	   1.3616162e+00	
   8.1963057e-02	   1.3474747e+00	
   8.1230501e-02	   1.3333333e+00	
   8.0539554e-02	   1.3191919e+00	
   7.9888224e-02	   1.3050505e+00	
   7.9274673e-02	   1.2909091e+00	
   7.8697217e-02	   1.2767677e+00	
   7.8154317e-02	   1.2626263e+00	
   7.7644582e-02	   1.2484848e+00	
   7.7166758e-02	   1.2343434e+00	
   7.6719736e-02	   1.2202020e+00	
   7.6302544e-02	   1.2060606e+00	
   7.5914351e-02	   1.1919192e+00	
   7.5554468e-02	   1.1777778e+00	
   7.5222351e-02	   1.1636364e+00	
   7.4917608e-02	   1.1494949e+00	
   7.4640003e-02	   1.1353535e+00	
   7.4389470e-02	   1.1212121e+00	
   7.4166119e-02	   1.1070707e+00	
   7.3970256e-02	   1.0929293e+00	
   7.3802405e-02	   1.0787879e+00	
   7.3663326e-02	   1.0646465e+00	
   7.3554052e-02	   1.0505051e+00	
   7.3475927e-02	   1.0363636e+00	
   7.3430654e-02	   1.0222222e+00	
   7.3420355e-02	   1.0080808e+00	
   7.3447653e-02	   9.9393939e-01	
   7.3515763e-02	   9.7979798e-01	
   7.3628617e-02	   9.6565657e-01	
   7.3791022e-02	   9.5151515e-01	
   7.4008856e-02	   9.3737374e-01	
   7.4289329e-02	   9.2323232e-01	
   7.4641309e-02	   9.0909091e-01	
   7.5075760e-02	   8.9494949e-01	
   7.5606310e-02	   8.8080808e-01	
   7.6250002e-02	   8.6666667e-01	
   7.7028303e-02	   8.5252525e-01	
   7.7968460e-02	   8.3838384e-01	
   7.9105350e-02	   8.2424242e-01	
   8.0484019e-02	   8.1010101e-01	
   8.2163219e-02	   7.9595960e-01	
   8.4220386e-02	   7.8181818e-01	
   8.6758720e-02	   7.6767677e-01	
   8.9917417e-02	   7.5353535e-01	
   9.0404040e-02	   7.5157092e-01	
   9.6077710e-02	   7.3939394e-01	
   1.0330217e-01	   7.2525253e-01	
   1.1050505e-01	   7.1274229e-01	
   1.1137588e-01	   7.1111111e-01	
   1.1917201e-01	   6.9696970e-01	
   1.2799756e-01	   6.8282828e-01	
   1.3060606e-01	   6.7893856e-01	
   1.3890568e-01	   6.6868687e-01	
   1.5070707e-01	   6.5542019e-01	
   1.5177216e-01	   6.5454545e-01	
   1.6951292e-01	   6.4040404e-01	
   1.7080808e-01	   6.3940596e-01	
   1.9090909e-01	   6.2809952e-01	
   1.9536142e-01	   6.2626263e-01	
   2.1101010e-01	   6.1970472e-01	
   2.3111111e-01	   6.1339767e-01	
   2.3627296e-01	   6.1212121e-01	
   2.5121212e-01	   6.0830137e-01	
   2.7131313e-01	   6.0421416e-01	
   2.9141414e-01	   6.0088517e-01	
   3.1151515e-01	   5.9810801e-01	
   3.1260548e-01	   5.9797980e-01	
   3.3161616e-01	   5.9565645e-01	
   3.5171717e-01	   5.9356714e-01	
   3.7181818e-01	   5.9176636e-01	
   3.9191919e-01	   5.9019608e-01	
   4.1202020e-01	   5.8881316e-01	
   4.3212121e-01	   5.8758478e-01	
   4.5222222e-01	   5.8648553e-01	
   4.7232323e-01	   5.8549538e-01	
   4.9242424e-01	   5.8459834e-01	
   5.1112666e-01	   5.8383838e-01	
   5.1252525e-01	   5.8377967e-01	
   5.3262626e-01	   5.8301156e-01	
   5.5272727e-01	   5.8231022e-01	
   5.7282828e-01	   5.8166720e-01	
   5.9292929e-01	   5.8107542e-01	
   6.1303030e-01	   5.8052893e-01	
   6.3313131e-01	   5.8002266e-01	
   6.5323232e-01	   5.7955228e-01	
   6.7333333e-01	   5.7911407e-01	
   6.9343434e-01	   5.7870479e-01	
   7.1353535e-01	   5.7832164e-01	
   7.3363636e-01	   5.7796219e-01	
   7.5373737e-01	   5.7762427e-01	
   7.7383838e-01	   5.7730599e-01	
   7.9393939e-01	   5.7700567e-01	
   8.1404040e-01	   5.7672182e-01	
   8.3414141e-01	   5.7645312e-01	
   8.5424242e-01	   5.7619836e-01	
   8.7434343e-01	   5.7595650e-01	
   8.9444444e-01	   5.7572655e-01	
   9.1454545e-01	   5.7550766e-01	
   9.3464646e-01	   5.7529905e-01	
   9.5474747e-01	   5.7510000e-01	
   9.7484848e-01	   5.7490987e-01	
   9.9494949e-01	   5.7472806e-01	
   1.0150505e+00	   5.7455404e-01	
   1.0351515e+00	   5.7438731e-01	
   1.0552525e+00	   5.7422743e-01	
   1.0753535e+00	   5.7407398e-01	
   1.0954545e+00	   5.7392657e-01	
   1.1155556e+00	   5.7378486e-01	
   1.1356566e+00	   5.7364851e-01	
   1.1557576e+00	   5.7351724e-01	
   1.1758586e+00	   5.7339075e-01	
   1.1959596e+00	   5.7326879e-01	
   1.2160606e+00	   5.7315113e-01	
   1.2361616e+00	   5.7303753e-01	
   1.2562626e+00	   5.7292779e-01	
   1.2763636e+00	   5.7282172e-01	
   1.2964646e+00	   5.7271913e-01	
   1.3165657e+00	   5.7261985e-01	
   1.3366667e+00	   5.7252373e-01	
   1.3567677e+00	   5.7243062e-01	
   1.3768687e+00	   5.7234037e-01	
   1.3969697e+00	   5.7225286e-01	
   1.4170707e+00	   5.7216797e-01	
   1.4371717e+00	   5.7208557e-01	
   1.4572727e+00	   5.7200556e-01	
   1.4773737e+00	   5.7192784e-01	
   1.4974747e+00	   5.7185230e-01	
   1.5175758e+00	   5.7177887e-01	
   1.5376768e+00	   5.7170744e-01	
   1.5577778e+00	   5.7163795e-01	
   1.5778788e+00	   5.7157031e-01	
   1.5979798e+00	   5.7150444e-01	
   1.6180808e+00	   5.7144029e-01	
   1.6381818e+00	   5.7137778e-01	
   1.6582828e+00	   5.7131685e-01	
   1.6783838e+00	   5.7125744e-01	
   1.6984848e+00	   5.7119950e-01	
   1.7185859e+00	   5.7114297e-01	
   1.7386869e+00	   5.7108780e-01	
   1.7587879e+00	   5.7103395e-01	
   1.7788889e+00	   5.7098136e-01	
   1.7989899e+00	   5.7092999e-01	
   1.8190909e+00	   5.7087979e-01	
   1.8391919e+00	   5.7083074e-01	
   1.8592929e+00	   5.7078279e-01	
   1.8793939e+00	   5.7073590e-01	
   1.8994949e+00	   5.7069005e-01	
   1.9195960e+00	   5.7064518e-01	
   1.9396970e+00	   5.7060128e-01	
   1.9597980e+00	   5.7055831e-01	
   1.9798990e+00	   5.7051625e-01	
   2.0000000e+00	   5.7047506e-01	
   4.4314723e-01	   2.8800000e+02	
   2.0000000e+00	   8.0038089e-01	
   1.9798990e+00	   8.0058659e-01	
   1.9597980e+00	   8.0079657e-01	
   1.9396970e+00	   8.0101099e-01	
   1.9195960e+00	   8.0122997e-01	
   1.8994949e+00	   8.0145367e-01	
   1.8793939e+00	   8.0168224e-01	
   1.8592929e+00	   8.0191586e-01	
   1.8391919e+00	   8.0215467e-01	
   1.8190909e+00	   8.0239887e-01	
   1.7989899e+00	   8.0264864e-01	
   1.7788889e+00	   8.0290417e-01	
   1.7587879e+00	   8.0316567e-01	
   1.7386869e+00	   8.0343335e-01	
   1.7185859e+00	   8.0370744e-01	
   1.6984848e+00	   8.0398816e-01	
   1.6783838e+00	   8.0427577e-01	
   1.6582828e+00	   8.0457052e-01	
   1.6381818e+00	   8.0487270e-01	
   1.6180808e+00	   8.0518257e-01	
   1.5979798e+00	   8.0550045e-01	
   1.5778788e+00	   8.0582666e-01	
   1.5577778e+00	   8.0616152e-01	
   1.5376768e+00	   8.0650540e-01	
   1.5175758e+00	   8.0685866e-01	
   1.4974747e+00	   8.0722171e-01	
   1.4773737e+00	   8.0759495e-01	
   1.4572727e+00	   8.0797883e-01	
   1.4371717e+00	   8.0837382e-01	
   1.4170707e+00	   8.0878041e-01	
   1.3969697e+00	   8.0919913e-01	
   1.3768687e+00	   8.0963054e-01	
   1.3567677e+00	   8.1007524e-01	
   1.3556382e+00	   8.1010101e-01	
   1.3366667e+00	   8.1053251e-01	
   1.3165657e+00	   8.1100386e-01	
   1.2964646e+00	   8.1149002e-01	
   1.2763636e+00	   8.1199172e-01	
   1.2562626e+00	   8.1250973e-01	
   1.2361616e+00	   8.1304486e-01	
   1.2160606e+00	   8.1359801e-01	
   1.1959596e+00	   8.1417011e-01	
   1.1758586e+00	   8.1476217e-01	
   1.1557576e+00	   8.1537527e-01	
   1.1356566e+00	   8.1601060e-01	
   1.1155556e+00	   8.1666939e-01	
   1.0954545e+00	   8.1735300e-01	
   1.0753535e+00	   8.1806291e-01	
   1.0552525e+00	   8.1880070e-01	
   1.0351515e+00	   8.1956808e-01	
   1.0150505e+00	   8.2036691e-01	
   9.9494949e-01	   8.2119924e-01	
   9.7484848e-01	   8.2206728e-01	
   9.5474747e-01	   8.2297343e-01	
   9.3464646e-01	   8.2392037e-01	
   9.2811431e-01	   8.2424242e-01	
   9.1454545e-01	   8.2491375e-01	
   8.9444444e-01	   8.2595399e-01	
   8.7434343e-01	   8.2704276e-01	
   8.5424242e-01	   8.2818367e-01	
   8.3414141e-01	   8.2938069e-01	
   8.1404040e-01	   8.3063826e-01	
   7.9393939e-01	   8.3196129e-01	
   7.7383838e-01	   8.3335527e-01	
   7.5373737e-01	   8.3482634e-01	
   7.3363636e-01	   8.3638143e-01	
   7.1353535e-01	   8.3802834e-01	
   7.0945132e-01	   8.3838384e-01	
   6.9343434e-01	   8.3978976e-01	
   6.7333333e-01	   8.4166161e-01	
   6.5323232e-01	   8.4365041e-01	
   6.3313131e-01	   8.4576825e-01	
   6.1303030e-01	   8.4802907e-01	
   5.9292929e-01	   8.5044903e-01	
   5.7687493e-01	   8.5252525e-01	
   5.7282828e-01	   8.5305548e-01	
   5.5272727e-01	   8.5589173e-01	
   5.3262626e-01	   8.5894395e-01	
   5.1252525e-01	   8.6224054e-01	
   4.9242424e-01	   8.6581566e-01	
   4.8804890e-01	   8.6666667e-01	
   4.7232323e-01	   8.6976876e-01	
   4.5222222e-01	   8.7409311e-01	
   4.3212121e-01	   8.7882685e-01	
   4.2451834e-01	   8.8080808e-01	
   4.1202020e-01	   8.8411616e-01	
   3.9191919e-01	   8.9000002e-01	
   3.7672484e-01	   8.9494949e-01	
   3.7181818e-01	   8.9657522e-01	
   3.5171717e-01	   9.0405397e-01	
   3.3971925e-01	   9.0909091e-01	
   3.3161616e-01	   9.1254537e-01	
   3.1151515e-01	   9.2228955e-01	
   3.0983726e-01	   9.2323232e-01	
   2.9141414e-01	   9.3369487e-01	
   2.8586595e-01	   9.3737374e-01	
   2.7131313e-01	   9.4710788e-01	
   2.6576589e-01	   9.5151515e-01	
   2.5121212e-01	   9.6313649e-01	
   2.4860905e-01	   9.6565657e-01	
   2.3408897e-01	   9.7979798e-01	
   2.3111111e-01	   9.8270993e-01	
   2.2188823e-01	   9.9393939e-01	
   2.1101010e-01	   1.0070705e+00	
   2.1035491e-01	   1.0080808e+00	
   2.0132226e-01	   1.0222222e+00	
   1.9216006e-01	   1.0363636e+00	
   1.9090909e-01	   1.0383087e+00	
   1.8499375e-01	   1.0505051e+00	
   1.7811765e-01	   1.0646465e+00	
   1.7113684e-01	   1.0787879e+00	
   1.7080808e-01	   1.0794611e+00	
   1.6598986e-01	   1.0929293e+00	
   1.6094625e-01	   1.1070707e+00	
   1.5586843e-01	   1.1212121e+00	
   1.5071509e-01	   1.1353535e+00	
   1.5070707e-01	   1.1353758e+00	
   1.4700617e-01	   1.1494949e+00	
   1.4334388e-01	   1.1636364e+00	
   1.3969534e-01	   1.1777778e+00	
   1.3603323e-01	   1.1919192e+00	
   1.3233271e-01	   1.2060606e+00	
   1.3060606e-01	   1.2126577e+00	
   1.2907429e-01	   1.2202020e+00	
   1.2627467e-01	   1.2343434e+00	
   1.2351389e-01	   1.2484848e+00	
   1.2077236e-01	   1.2626263e+00	
   1.1803267e-01	   1.2767677e+00	
   1.1527908e-01	   1.2909091e+00	
   1.1249714e-01	   1.3050505e+00	
   1.1050505e-01	   1.3151063e+00	
   1.0940389e-01	   1.3191919e+00	
   1.0564691e-01	   1.3333333e+00	
   1.0187674e-01	   1.3474747e+00	
   9.8067980e-02	   1.3616162e+00	
   9.4196955e-02	   1.3757576e+00	
   9.0404040e-02	   1.3893325e+00	
   8.9314408e-02	   1.3757576e+00	
   8.8242133e-02	   1.3616162e+00	
   8.7231429e-02	   1.3474747e+00	
   8.6279171e-02	   1.3333333e+00	
   8.5382456e-02	   1.3191919e+00	
   8.4538595e-02	   1.3050505e+00	
   8.3745106e-02	   1.2909091e+00	
   8.2999708e-02	   1.2767677e+00	
   8.2300315e-02	   1.2626263e+00	
   8.1645030e-02	   1.2484848e+00	
   8.1032145e-02	   1.2343434e+00	
   8.0460136e-02	   1.2202020e+00	
   7.9927662e-02	   1.2060606e+00	
   7.9433569e-02	   1.1919192e+00	
   7.8976890e-02	   1.1777778e+00	
   7.8556851e-02	   1.1636364e+00	
   7.8172875e-02	   1.1494949e+00	
   7.7824596e-02	   1.1353535e+00	
   7.7511869e-02	   1.1212121e+00	
   7.7234784e-02	   1.1070707e+00	
   7.6993694e-02	   1.0929293e+00	
   7.6789236e-02	   1.0787879e+00	
   7.6622365e-02	   1.0646465e+00	
   7.6494398e-02	   1.0505051e+00	
   7.6407067e-02	   1.0363636e+00	
   7.6362581e-02	   1.0222222e+00	
   7.6363711e-02	   1.0080808e+00	
   7.6413892e-02	   9.9393939e-01	
   7.6517352e-02	   9.7979798e-01	
   7.6679279e-02	   9.6565657e-01	
   7.6906023e-02	   9.5151515e-01	
   7.7205369e-02	   9.3737374e-01	
   7.7586878e-02	   9.2323232e-01	
   7.8062325e-02	   9.0909091e-01	
   7.8646284e-02	   8.9494949e-01	
   7.9356883e-02	   8.8080808e-01	
   8.0216809e-02	   8.6666667e-01	
   8.1254651e-02	   8.5252525e-01	
   8.2506712e-02	   8.3838384e-01	
   8.4019469e-02	   8.2424242e-01	
   8.5852968e-02	   8.1010101e-01	
   8.8085537e-02	   7.9595960e-01	
   9.0404040e-02	   7.8378077e-01	
   9.1265195e-02	   7.8181818e-01	
   9.7623312e-02	   7.6767677e-01	
   1.0445977e-01	   7.5353535e-01	
   1.1050505e-01	   7.4208488e-01	
   1.1188509e-01	   7.3939394e-01	
   1.1933780e-01	   7.2525253e-01	
   1.2744467e-01	   7.1111111e-01	
   1.3060606e-01	   7.0595927e-01	
   1.3755609e-01	   6.9696970e-01	
   1.4913974e-01	   6.8282828e-01	
   1.5070707e-01	   6.8099883e-01	
   1.6539471e-01	   6.6868687e-01	
   1.7080808e-01	   6.6428599e-01	
   1.8767182e-01	   6.5454545e-01	
   1.9090909e-01	   6.5268732e-01	
   2.1101010e-01	   6.4423624e-01	
   2.2306514e-01	   6.4040404e-01	
   2.3111111e-01	   6.3782617e-01	
   2.5121212e-01	   6.3283301e-01	
   2.7131313e-01	   6.2883530e-01	
   2.8705212e-01	   6.2626263e-01	
   2.9141414e-01	   6.2554660e-01	
   3.1151515e-01	   6.2282940e-01	
   3.3161616e-01	   6.2054576e-01	
   3.5171717e-01	   6.1859618e-01	
   3.7181818e-01	   6.1691001e-01	
   3.9191919e-01	   6.1543555e-01	
   4.1202020e-01	   6.1413410e-01	
   4.3212121e-01	   6.1297603e-01	
   4.4870783e-01	   6.1212121e-01	
   4.5222222e-01	   6.1194401e-01	
   4.7232323e-01	   6.1104288e-01	
   4.9242424e-01	   6.1023338e-01	
   5.1252525e-01	   6.0950222e-01	
   5.3262626e-01	   6.0883860e-01	
   5.5272727e-01	   6.0823359e-01	
   5.7282828e-01	   6.0767980e-01	
   5.9292929e-01	   6.0717102e-01	
   6.1303030e-01	   6.0670200e-01	
   6.3313131e-01	   6.0626828e-01	
   6.5323232e-01	   6.0586605e-01	
   6.7333333e-01	   6.0549202e-01	
   6.9343434e-01	   6.0514333e-01	
   7.1353535e-01	   6.0481753e-01	
   7.3363636e-01	   6.0451244e-01	
   7.5373737e-01	   6.0422617e-01	
   7.7383838e-01	   6.0395703e-01	
   7.9393939e-01	   6.0370355e-01	
   8.1404040e-01	   6.0346441e-01	
   8.3414141e-01	   6.0323844e-01	
   8.5424242e-01	   6.0302458e-01	
   8.7434343e-01	   6.0282190e-01	
   8.9444444e-01	   6.0262955e-01	
   9.1454545e-01	   6.0244676e-01	
   9.3464646e-01	   6.0227285e-01	
   9.5474747e-01	   6.0210719e-01	
   9.7484848e-01	   6.0194921e-01	
   9.9494949e-01	   6.0179839e-01	
   1.0150505e+00	   6.0165426e-01	
   1.0351515e+00	   6.0151639e-01	
   1.0552525e+00	   6.0138438e-01	
   1.0753535e+00	   6.0125787e-01	
   1.0954545e+00	   6.0113653e-01	
   1.1155556e+00	   6.0102005e-01	
   1.1356566e+00	   6.0090814e-01	
   1.1557576e+00	   6.0080054e-01	
   1.1758586e+00	   6.0069701e-01	
   1.1959596e+00	   6.0059733e-01	
   1.2160606e+00	   6.0050129e-01	
   1.2361616e+00	   6.0040868e-01	
   1.2562626e+00	   6.0031934e-01	
   1.2763636e+00	   6.0023309e-01	
   1.2964646e+00	   6.0014978e-01	
   1.3165657e+00	   6.0006926e-01	
   1.3366667e+00	   5.9999140e-01	
   1.3567677e+00	   5.9991606e-01	
   1.3768687e+00	   5.9984312e-01	
   1.3969697e+00	   5.9977248e-01	
   1.4170707e+00	   5.9970403e-01	
   1.4371717e+00	   5.9963766e-01	
   1.4572727e+00	   5.9957329e-01	
   1.4773737e+00	   5.9951082e-01	
   1.4974747e+00	   5.9945018e-01	
   1.5175758e+00	   5.9939129e-01	
   1.5376768e+00	   5.9933406e-01	
   1.5577778e+00	   5.9927844e-01	
   1.5778788e+00	   5.9922435e-01	
   1.5979798e+00	   5.9917174e-01	
   1.6180808e+00	   5.9912054e-01	
   1.6381818e+00	   5.9907070e-01	
   1.6582828e+00	   5.9902217e-01	
   1.6783838e+00	   5.9897489e-01	
   1.6984848e+00	   5.9892882e-01	
   1.7185859e+00	   5.9888391e-01	
   1.7386869e+00	   5.9884012e-01	
   1.7587879e+00	   5.9879741e-01	
   1.7788889e+00	   5.9875573e-01	
   1.7989899e+00	   5.9871506e-01	
   1.8190909e+00	   5.9867536e-01	
   1.8391919e+00	   5.9863658e-01	
   1.8592929e+00	   5.9859871e-01	
   1.8793939e+00	   5.9856171e-01	
   1.8994949e+00	   5.9852554e-01	
   1.9195960e+00	   5.9849019e-01	
   1.9396970e+00	   5.9845562e-01	
   1.9597980e+00	   5.9842181e-01	
   1.9798990e+00	   5.9838874e-01	
   2.0000000e+00	   5.9835637e-01	
   5.5393403e-01	   2.8200000e+02	
   2.0000000e+00	   7.5337397e-01	
   1.9871758e+00	   7.5353535e-01	
   1.9798990e+00	   7.5361603e-01	
   1.9597980e+00	   7.5384369e-01	
   1.9396970e+00	   7.5407640e-01	
   1.9195960e+00	   7.5431433e-01	
   1.8994949e+00	   7.5455767e-01	
   1.8793939e+00	   7.5480659e-01	
   1.8592929e+00	   7.5506131e-01	
   1.8391919e+00	   7.5532202e-01	
   1.8190909e+00	   7.5558895e-01	
   1.7989899e+00	   7.5586231e-01	
   1.7788889e+00	   7.5614235e-01	
   1.7587879e+00	   7.5642933e-01	
   1.7386869e+00	   7.5672349e-01	
   1.7185859e+00	   7.5702513e-01	
   1.6984848e+00	   7.5733454e-01	
   1.6783838e+00	   7.5765201e-01	
   1.6582828e+00	   7.5797788e-01	
   1.6381818e+00	   7.5831249e-01	
   1.6180808e+00	   7.5865620e-01	
   1.5979798e+00	   7.5900940e-01	
   1.5778788e+00	   7.5937248e-01	
   1.5577778e+00	   7.5974588e-01	
   1.5376768e+00	   7.6013005e-01	
   1.5175758e+00	   7.6052546e-01	
   1.4974747e+00	   7.6093264e-01	
   1.4773737e+00	   7.6135213e-01	
   1.4572727e+00	   7.6178449e-01	
   1.4371717e+00	   7.6223035e-01	
   1.4170707e+00	   7.6269035e-01	
   1.3969697e+00	   7.6316520e-01	
   1.3768687e+00	   7.6365565e-01	
   1.3567677e+00	   7.6416248e-01	
   1.3366667e+00	   7.6468656e-01	
   1.3165657e+00	   7.6522881e-01	
   1.2964646e+00	   7.6579019e-01	
   1.2763636e+00	   7.6637177e-01	
   1.2562626e+00	   7.6697470e-01	
   1.2361616e+00	   7.6760019e-01	
   1.2337863e+00	   7.6767677e-01	
   1.2160606e+00	   7.6819443e-01	
   1.1959596e+00	   7.6880302e-01	
   1.1758586e+00	   7.6943449e-01	
   1.1557576e+00	   7.7009021e-01	
   1.1356566e+00	   7.7077164e-01	
   1.1155556e+00	   7.7148035e-01	
   1.0954545e+00	   7.7221808e-01	
   1.0753535e+00	   7.7298671e-01	
   1.0552525e+00	   7.7378827e-01	
   1.0351515e+00	   7.7462501e-01	
   1.0150505e+00	   7.7549937e-01	
   9.9494949e-01	   7.7641405e-01	
   9.7484848e-01	   7.7737200e-01	
   9.5474747e-01	   7.7837650e-01	
   9.3464646e-01	   7.7943116e-01	
   9.1454545e-01	   7.8054000e-01	
   8.9444444e-01	   7.8170750e-01	
   8.9263137e-01	   7.8181818e-01	
   8.7434343e-01	   7.8285195e-01	
   8.5424242e-01	   7.8404772e-01	
   8.3414141e-01	   7.8530827e-01	
   8.1404040e-01	   7.8663930e-01	
   7.9393939e-01	   7.8804719e-01	
   7.7383838e-01	   7.8953920e-01	
   7.5373737e-01	   7.9112355e-01	
   7.3363636e-01	   7.9280962e-01	
   7.1353535e-01	   7.9460821e-01	
   6.9939460e-01	   7.9595960e-01	
   6.9343434e-01	   7.9649704e-01	
   6.7333333e-01	   7.9842847e-01	
   6.5323232e-01	   8.0049508e-01	
   6.3313131e-01	   8.0271274e-01	
   6.1303030e-01	   8.0510011e-01	
   5.9292929e-01	   8.0767927e-01	
   5.7551528e-01	   8.1010101e-01	
   5.7282828e-01	   8.1045890e-01	
   5.5272727e-01	   8.1335127e-01	
   5.3262626e-01	   8.1649459e-01	
   5.1252525e-01	   8.1992703e-01	
   4.9242424e-01	   8.2369572e-01	
   4.8977019e-01	   8.2424242e-01	
   4.7232323e-01	   8.2771776e-01	
   4.5222222e-01	   8.3213144e-01	
   4.3212121e-01	   8.3703349e-01	
   4.2715361e-01	   8.3838384e-01	
   4.1202020e-01	   8.4240063e-01	
   3.9191919e-01	   8.4836826e-01	
   3.7951097e-01	   8.5252525e-01	
   3.7181818e-01	   8.5506403e-01	
   3.5171717e-01	   8.6256816e-01	
   3.4211798e-01	   8.6666667e-01	
   3.3161616e-01	   8.7110723e-01	
   3.1167221e-01	   8.8080808e-01	
   3.1151515e-01	   8.8088421e-01	
   2.9141414e-01	   8.9218778e-01	
   2.8723869e-01	   8.9494949e-01	
   2.7131313e-01	   9.0545268e-01	
   2.6668104e-01	   9.0909091e-01	
   2.5121212e-01	   9.2123571e-01	
   2.4910879e-01	   9.2323232e-01	
   2.3425113e-01	   9.3737374e-01	
   2.3111111e-01	   9.4036948e-01	
   2.2163500e-01	   9.5151515e-01	
   2.1101010e-01	   9.6403101e-01	
   2.0991021e-01	   9.6565657e-01	
   2.0045227e-01	   9.7979798e-01	
   1.9099533e-01	   9.9393939e-01	
   1.9090909e-01	   9.9406933e-01	
   1.8369556e-01	   1.0080808e+00	
   1.7647734e-01	   1.0222222e+00	
   1.7080808e-01	   1.0333314e+00	
   1.6960993e-01	   1.0363636e+00	
   1.6415297e-01	   1.0505051e+00	
   1.5877761e-01	   1.0646465e+00	
   1.5342348e-01	   1.0787879e+00	
   1.5070707e-01	   1.0859864e+00	
   1.4865079e-01	   1.0929293e+00	
   1.4459210e-01	   1.1070707e+00	
   1.4062780e-01	   1.1212121e+00	
   1.3671556e-01	   1.1353535e+00	
   1.3281915e-01	   1.1494949e+00	
   1.3060606e-01	   1.1575549e+00	
   1.2919684e-01	   1.1636364e+00	
   1.2603680e-01	   1.1777778e+00	
   1.2297506e-01	   1.1919192e+00	
   1.1998017e-01	   1.2060606e+00	
   1.1702561e-01	   1.2202020e+00	
   1.1408853e-01	   1.2343434e+00	
   1.1114890e-01	   1.2484848e+00	
   1.1050505e-01	   1.2516031e+00	
   1.0725563e-01	   1.2626263e+00	
   1.0317526e-01	   1.2767677e+00	
   9.9142467e-02	   1.2909091e+00	
   9.5121313e-02	   1.3050505e+00	
   9.1080109e-02	   1.3191919e+00	
   9.0404040e-02	   1.3215649e+00	
   9.0225358e-02	   1.3191919e+00	
   8.9188966e-02	   1.3050505e+00	
   8.8215539e-02	   1.2909091e+00	
   8.7302200e-02	   1.2767677e+00	
   8.6446313e-02	   1.2626263e+00	
   8.5645479e-02	   1.2484848e+00	
   8.4897532e-02	   1.2343434e+00	
   8.4200535e-02	   1.2202020e+00	
   8.3552779e-02	   1.2060606e+00	
   8.2952787e-02	   1.1919192e+00	
   8.2399313e-02	   1.1777778e+00	
   8.1891351e-02	   1.1636364e+00	
   8.1428143e-02	   1.1494949e+00	
   8.1009189e-02	   1.1353535e+00	
   8.0634267e-02	   1.1212121e+00	
   8.0303450e-02	   1.1070707e+00	
   8.0017132e-02	   1.0929293e+00	
   7.9776067e-02	   1.0787879e+00	
   7.9581404e-02	   1.0646465e+00	
   7.9434745e-02	   1.0505051e+00	
   7.9338207e-02	   1.0363636e+00	
   7.9294508e-02	   1.0222222e+00	
   7.9307067e-02	   1.0080808e+00	
   7.9380131e-02	   9.9393939e-01	
   7.9518942e-02	   9.7979798e-01	
   7.9729941e-02	   9.6565657e-01	
   8.0021024e-02	   9.5151515e-01	
   8.0401883e-02	   9.3737374e-01	
   8.0884427e-02	   9.2323232e-01	
   8.1483341e-02	   9.0909091e-01	
   8.2216809e-02	   8.9494949e-01	
   8.3107457e-02	   8.8080808e-01	
   8.4183617e-02	   8.6666667e-01	
   8.5481000e-02	   8.5252525e-01	
   8.7044964e-02	   8.3838384e-01	
   8.8933588e-02	   8.2424242e-01	
   9.0404040e-02	   8.1487160e-01	
   9.2422091e-02	   8.1010101e-01	
   9.8528504e-02	   7.9595960e-01	
   1.0491548e-01	   7.8181818e-01	
   1.1050505e-01	   7.7023238e-01	
   1.1177444e-01	   7.6767677e-01	
   1.1891124e-01	   7.5353535e-01	
   1.2637012e-01	   7.3939394e-01	
   1.3060606e-01	   7.3183294e-01	
   1.3552204e-01	   7.2525253e-01	
   1.4631136e-01	   7.1111111e-01	
   1.5070707e-01	   7.0558406e-01	
   1.6070915e-01	   6.9696970e-01	
   1.7080808e-01	   6.8838226e-01	
   1.8030646e-01	   6.8282828e-01	
   1.9090909e-01	   6.7665287e-01	
   2.0991021e-01	   6.6868687e-01	
   2.1101010e-01	   6.6822736e-01	
   2.3111111e-01	   6.6207597e-01	
   2.5121212e-01	   6.5729437e-01	
   2.6571512e-01	   6.5454545e-01	
   2.7131313e-01	   6.5350952e-01	
   2.9141414e-01	   6.5057490e-01	
   3.1151515e-01	   6.4816998e-01	
   3.3161616e-01	   6.4616513e-01	
   3.5171717e-01	   6.4447041e-01	
   3.7181818e-01	   6.4302126e-01	
   3.9191919e-01	   6.4177004e-01	
   4.1202020e-01	   6.4068078e-01	
   4.1794469e-01	   6.4040404e-01	
   4.3212121e-01	   6.3979482e-01	
   4.5222222e-01	   6.3904752e-01	
   4.7232323e-01	   6.3839407e-01	
   4.9242424e-01	   6.3781971e-01	
   5.1252525e-01	   6.3731254e-01	
   5.3262626e-01	   6.3686284e-01	
   5.5272727e-01	   6.3646261e-01	
   5.7282828e-01	   6.3610521e-01	
   5.9292929e-01	   6.3578508e-01	
   6.1303030e-01	   6.3549753e-01	
   6.3313131e-01	   6.3523860e-01	
   6.5323232e-01	   6.3500489e-01	
   6.7333333e-01	   6.3479349e-01	
   6.9343434e-01	   6.3460192e-01	
   7.1353535e-01	   6.3442799e-01	
   7.3363636e-01	   6.3426984e-01	
   7.5373737e-01	   6.3412581e-01	
   7.7383838e-01	   6.3399447e-01	
   7.9393939e-01	   6.3387455e-01	
   8.1404040e-01	   6.3376494e-01	
   8.3414141e-01	   6.3366465e-01	
   8.5424242e-01	   6.3357281e-01	
   8.7434343e-01	   6.3348863e-01	
   8.9444444e-01	   6.3341143e-01	
   9.1454545e-01	   6.3334058e-01	
   9.3464646e-01	   6.3327553e-01	
   9.5474747e-01	   6.3321578e-01	
   9.7484848e-01	   6.3316087e-01	
   9.9494949e-01	   6.3311041e-01	
   1.0150505e+00	   6.3306403e-01	
   1.0351515e+00	   6.3302140e-01	
   1.0552525e+00	   6.3298221e-01	
   1.0753535e+00	   6.3294620e-01	
   1.0954545e+00	   6.3291312e-01	
   1.1155556e+00	   6.3288273e-01	
   1.1356566e+00	   6.3285485e-01	
   1.1557576e+00	   6.3282927e-01	
   1.1758586e+00	   6.3280582e-01	
   1.1959596e+00	   6.3278436e-01	
   1.2160606e+00	   6.3276472e-01	
   1.2361616e+00	   6.3274679e-01	
   1.2562626e+00	   6.3273044e-01	
   1.2763636e+00	   6.3271555e-01	
   1.2964646e+00	   6.3270203e-01	
   1.3165657e+00	   6.3268978e-01	
   1.3366667e+00	   6.3267870e-01	
   1.3567677e+00	   6.3266873e-01	
   1.3768687e+00	   6.3265977e-01	
   1.3969697e+00	   6.3265178e-01	
   1.4170707e+00	   6.3264467e-01	
   1.4371717e+00	   6.3263839e-01	
   1.4572727e+00	   6.3263289e-01	
   1.4773737e+00	   6.3262811e-01	
   1.4974747e+00	   6.3262400e-01	
   1.5175758e+00	   6.3262053e-01	
   1.5376768e+00	   6.3261764e-01	
   1.5577778e+00	   6.3261531e-01	
   1.5778788e+00	   6.3261349e-01	
   1.5979798e+00	   6.3261215e-01	
   1.6180808e+00	   6.3261127e-01	
   1.6381818e+00	   6.3261080e-01	
   1.6582828e+00	   6.3261073e-01	
   1.6783838e+00	   6.3261102e-01	
   1.6984848e+00	   6.3261167e-01	
   1.7185859e+00	   6.3261263e-01	
   1.7386869e+00	   6.3261389e-01	
   1.7587879e+00	   6.3261544e-01	
   1.7788889e+00	   6.3261725e-01	
   1.7989899e+00	   6.3261930e-01	
   1.8190909e+00	   6.3262159e-01	
   1.8391919e+00	   6.3262409e-01	
   1.8592929e+00	   6.3262679e-01	
   1.8793939e+00	   6.3262968e-01	
   1.8994949e+00	   6.3263275e-01	
   1.9195960e+00	   6.3263597e-01	
   1.9396970e+00	   6.3263936e-01	
   1.9597980e+00	   6.3264288e-01	
   1.9798990e+00	   6.3264653e-01	
   2.0000000e+00	   6.3265031e-01	
   6.6472084e-01	   1.6300000e+02	
   2.6061032e-01	   6.8282828e-01	
   2.7131313e-01	   6.8127604e-01	
   2.9141414e-01	   6.7915551e-01	
   3.1151515e-01	   6.7757251e-01	
   3.3161616e-01	   6.7640426e-01	
   3.5171717e-01	   6.7556395e-01	
   3.7181818e-01	   6.7498809e-01	
   3.9191919e-01	   6.7462896e-01	
   4.1202020e-01	   6.7444986e-01	
   4.3212121e-01	   6.7442197e-01	
   4.5222222e-01	   6.7452232e-01	
   4.7232323e-01	   6.7473230e-01	
   4.9242424e-01	   6.7503666e-01	
   5.1252525e-01	   6.7542274e-01	
   5.3262626e-01	   6.7587997e-01	
   5.5272727e-01	   6.7639940e-01	
   5.7282828e-01	   6.7697344e-01	
   5.9292929e-01	   6.7759557e-01	
   6.1303030e-01	   6.7826017e-01	
   6.3313131e-01	   6.7896236e-01	
   6.5323232e-01	   6.7969791e-01	
   6.7333333e-01	   6.8046310e-01	
   6.9343434e-01	   6.8125464e-01	
   7.1353535e-01	   6.8206966e-01	
   7.3182185e-01	   6.8282828e-01	
   7.3363636e-01	   6.8297117e-01	
   7.5373737e-01	   6.8458889e-01	
   7.7383838e-01	   6.8631164e-01	
   7.9393939e-01	   6.8814197e-01	
   8.1404040e-01	   6.9008297e-01	
   8.3414141e-01	   6.9213825e-01	
   8.5424242e-01	   6.9431200e-01	
   8.7434343e-01	   6.9660896e-01	
   8.7745071e-01	   6.9696970e-01	
   8.7434343e-01	   7.0009471e-01	
   8.6594225e-01	   7.1111111e-01	
   8.5424242e-01	   7.1272559e-01	
   8.3414141e-01	   7.1579272e-01	
   8.1404040e-01	   7.1926423e-01	
   7.9393939e-01	   7.2323294e-01	
   7.8483228e-01	   7.2525253e-01	
   7.7383838e-01	   7.2652829e-01	
   7.5373737e-01	   7.2906683e-01	
   7.3363636e-01	   7.3187536e-01	
   7.1353535e-01	   7.3500374e-01	
   6.9343434e-01	   7.3851555e-01	
   6.8886280e-01	   7.3939394e-01	
   6.7333333e-01	   7.4142013e-01	
   6.5323232e-01	   7.4430147e-01	
   6.3313131e-01	   7.4750344e-01	
   6.1303030e-01	   7.5108907e-01	
   6.0073510e-01	   7.5353535e-01	
   5.9292929e-01	   7.5473016e-01	
   5.7282828e-01	   7.5810672e-01	
   5.5272727e-01	   7.6188765e-01	
   5.3262626e-01	   7.6616054e-01	
   5.2623710e-01	   7.6767677e-01	
   5.1252525e-01	   7.7035835e-01	
   4.9242424e-01	   7.7475972e-01	
   4.7232323e-01	   7.7977546e-01	
   4.6507430e-01	   7.8181818e-01	
   4.5222222e-01	   7.8495183e-01	
   4.3212121e-01	   7.9050812e-01	
   4.1502739e-01	   7.9595960e-01	
   4.1202020e-01	   7.9682174e-01	
   3.9191919e-01	   8.0333884e-01	
   3.7404919e-01	   8.1010101e-01	
   3.7181818e-01	   8.1088057e-01	
   3.5171717e-01	   8.1892161e-01	
   3.4038689e-01	   8.2424242e-01	
   3.3161616e-01	   8.2812096e-01	
   3.1189049e-01	   8.3838384e-01	
   3.1151515e-01	   8.3857110e-01	
   2.9141414e-01	   8.5033485e-01	
   2.8827663e-01	   8.5252525e-01	
   2.7131313e-01	   8.6402751e-01	
   2.6807208e-01	   8.6666667e-01	
   2.5121212e-01	   8.8017002e-01	
   2.5055413e-01	   8.8080808e-01	
   2.3577986e-01	   8.9494949e-01	
   2.3111111e-01	   8.9940701e-01	
   2.2281894e-01	   9.0909091e-01	
   2.1101010e-01	   9.2300422e-01	
   2.1085299e-01	   9.2323232e-01	
   2.0113372e-01	   9.3737374e-01	
   1.9159032e-01	   9.5151515e-01	
   1.9090909e-01	   9.5252493e-01	
   1.8382478e-01	   9.6565657e-01	
   1.7639043e-01	   9.7979798e-01	
   1.7080808e-01	   9.9053478e-01	
   1.6936998e-01	   9.9393939e-01	
   1.6355121e-01	   1.0080808e+00	
   1.5792265e-01	   1.0222222e+00	
   1.5239869e-01	   1.0363636e+00	
   1.5070707e-01	   1.0407271e+00	
   1.4752784e-01	   1.0505051e+00	
   1.4313913e-01	   1.0646465e+00	
   1.3892413e-01	   1.0787879e+00	
   1.3482080e-01	   1.0929293e+00	
   1.3077893e-01	   1.1070707e+00	
   1.3060606e-01	   1.1076809e+00	
   1.2711498e-01	   1.1212121e+00	
   1.2367721e-01	   1.1353535e+00	
   1.2039568e-01	   1.1494949e+00	
   1.1722391e-01	   1.1636364e+00	
   1.1412460e-01	   1.1777778e+00	
   1.1106701e-01	   1.1919192e+00	
   1.1050505e-01	   1.1945402e+00	
   1.0670547e-01	   1.2060606e+00	
   1.0225085e-01	   1.2202020e+00	
   9.7953092e-02	   1.2343434e+00	
   9.3753043e-02	   1.2484848e+00	
   9.0404040e-02	   1.2598927e+00	
   8.9645928e-02	   1.2484848e+00	
   8.8762919e-02	   1.2343434e+00	
   8.7940934e-02	   1.2202020e+00	
   8.7177897e-02	   1.2060606e+00	
   8.6472005e-02	   1.1919192e+00	
   8.5821735e-02	   1.1777778e+00	
   8.5225851e-02	   1.1636364e+00	
   8.4683410e-02	   1.1494949e+00	
   8.4193782e-02	   1.1353535e+00	
   8.3756666e-02	   1.1212121e+00	
   8.3372116e-02	   1.1070707e+00	
   8.3040570e-02	   1.0929293e+00	
   8.2762898e-02	   1.0787879e+00	
   8.2540443e-02	   1.0646465e+00	
   8.2375091e-02	   1.0505051e+00	
   8.2269347e-02	   1.0363636e+00	
   8.2226436e-02	   1.0222222e+00	
   8.2250423e-02	   1.0080808e+00	
   8.2346370e-02	   9.9393939e-01	
   8.2520532e-02	   9.7979798e-01	
   8.2780603e-02	   9.6565657e-01	
   8.3136025e-02	   9.5151515e-01	
   8.3598396e-02	   9.3737374e-01	
   8.4181976e-02	   9.2323232e-01	
   8.4904358e-02	   9.0909091e-01	
   8.5787333e-02	   8.9494949e-01	
   8.6858030e-02	   8.8080808e-01	
   8.8150424e-02	   8.6666667e-01	
   8.9707349e-02	   8.5252525e-01	
   9.0404040e-02	   8.4703602e-01	
   9.3941293e-02	   8.3838384e-01	
   9.9747553e-02	   8.2424242e-01	
   1.0566956e-01	   8.1010101e-01	
   1.1050505e-01	   7.9907110e-01	
   1.1201806e-01	   7.9595960e-01	
   1.1890947e-01	   7.8181818e-01	
   1.2582811e-01	   7.6767677e-01	
   1.3060606e-01	   7.5830072e-01	
   1.3410298e-01	   7.5353535e-01	
   1.4442515e-01	   7.3939394e-01	
   1.5070707e-01	   7.3089973e-01	
   1.5726216e-01	   7.2525253e-01	
   1.7080808e-01	   7.1339102e-01	
   1.7483196e-01	   7.1111111e-01	
   1.9090909e-01	   7.0193414e-01	
   2.0343657e-01	   6.9696970e-01	
   2.1101010e-01	   6.9399261e-01	
   2.3111111e-01	   6.8845770e-01	
   2.5121212e-01	   6.8427598e-01	
   2.6061032e-01	   6.8282828e-01	
   7.7550764e-01	   9.5000000e+01	
   2.1083265e-01	   7.2525253e-01	
   2.1101010e-01	   7.2519537e-01	
   2.3111111e-01	   7.2198050e-01	
   2.5121212e-01	   7.2065692e-01	
   2.7131313e-01	   7.2096050e-01	
   2.9141414e-01	   7.2281406e-01	
   3.0620427e-01	   7.2525253e-01	
   3.1151515e-01	   7.2705559e-01	
   3.3161616e-01	   7.3801552e-01	
   3.3344852e-01	   7.3939394e-01	
   3.3334590e-01	   7.5353535e-01	
   3.3161616e-01	   7.5541209e-01	
   3.2283568e-01	   7.6767677e-01	
   3.1151515e-01	   7.7764929e-01	
   3.0776818e-01	   7.8181818e-01	
   2.9141414e-01	   7.9579086e-01	
   2.9125576e-01	   7.9595960e-01	
   2.7512933e-01	   8.1010101e-01	
   2.7131313e-01	   8.1311891e-01	
   2.5981576e-01	   8.2424242e-01	
   2.5121212e-01	   8.3205682e-01	
   2.4550580e-01	   8.3838384e-01	
   2.3228780e-01	   8.5252525e-01	
   2.3111111e-01	   8.5372473e-01	
   2.2067905e-01	   8.6666667e-01	
   2.1101010e-01	   8.7879376e-01	
   2.0968152e-01	   8.8080808e-01	
   2.0019395e-01	   8.9494949e-01	
   1.9101220e-01	   9.0909091e-01	
   1.9090909e-01	   9.0924647e-01	
   1.8323146e-01	   9.2323232e-01	
   1.7582810e-01	   9.3737374e-01	
   1.7080808e-01	   9.4712918e-01	
   1.6886210e-01	   9.5151515e-01	
   1.6277642e-01	   9.6565657e-01	
   1.5702297e-01	   9.7979798e-01	
   1.5147409e-01	   9.9393939e-01	
   1.5070707e-01	   9.9589681e-01	
   1.4635581e-01	   1.0080808e+00	
   1.4168017e-01	   1.0222222e+00	
   1.3729149e-01	   1.0363636e+00	
   1.3309309e-01	   1.0505051e+00	
   1.3060606e-01	   1.0590514e+00	
   1.2890875e-01	   1.0646465e+00	
   1.2490078e-01	   1.0787879e+00	
   1.2123127e-01	   1.0929293e+00	
   1.1780007e-01	   1.1070707e+00	
   1.1453491e-01	   1.1212121e+00	
   1.1138160e-01	   1.1353535e+00	
   1.1050505e-01	   1.1393270e+00	
   1.0660310e-01	   1.1494949e+00	
   1.0161070e-01	   1.1636364e+00	
   9.6985696e-02	   1.1777778e+00	
   9.2607479e-02	   1.1919192e+00	
   9.0404040e-02	   1.1992152e+00	
   8.9991223e-02	   1.1919192e+00	
   8.9244158e-02	   1.1777778e+00	
   8.8560351e-02	   1.1636364e+00	
   8.7938678e-02	   1.1494949e+00	
   8.7378375e-02	   1.1353535e+00	
   8.6879065e-02	   1.1212121e+00	
   8.6440781e-02	   1.1070707e+00	
   8.6064008e-02	   1.0929293e+00	
   8.5749729e-02	   1.0787879e+00	
   8.5499482e-02	   1.0646465e+00	
   8.5315437e-02	   1.0505051e+00	
   8.5200487e-02	   1.0363636e+00	
   8.5158363e-02	   1.0222222e+00	
   8.5193778e-02	   1.0080808e+00	
   8.5312609e-02	   9.9393939e-01	
   8.5522122e-02	   9.7979798e-01	
   8.5831265e-02	   9.6565657e-01	
   8.6251027e-02	   9.5151515e-01	
   8.6794909e-02	   9.3737374e-01	
   8.7479525e-02	   9.2323232e-01	
   8.8325374e-02	   9.0909091e-01	
   8.9357857e-02	   8.9494949e-01	
   9.0404040e-02	   8.8302735e-01	
   9.1269802e-02	   8.8080808e-01	
   9.6813955e-02	   8.6666667e-01	
   1.0218473e-01	   8.5252525e-01	
   1.0755500e-01	   8.3838384e-01	
   1.1050505e-01	   8.3090745e-01	
   1.1372927e-01	   8.2424242e-01	
   1.2033778e-01	   8.1010101e-01	
   1.2671197e-01	   7.9595960e-01	
   1.3060606e-01	   7.8750328e-01	
   1.3481523e-01	   7.8181818e-01	
   1.4482081e-01	   7.6767677e-01	
   1.5070707e-01	   7.5914189e-01	
   1.5754467e-01	   7.5353535e-01	
   1.7080808e-01	   7.4196002e-01	
   1.7595712e-01	   7.3939394e-01	
   1.9090909e-01	   7.3170341e-01	
   2.1083265e-01	   7.2525253e-01	
   8.8629445e-01	   6.3000000e+01	
   1.7043597e-01	   7.8181818e-01	
   1.7080808e-01	   7.8152237e-01	
   1.9090909e-01	   7.7910495e-01	
   1.9746139e-01	   7.8181818e-01	
   2.0713033e-01	   7.9595960e-01	
   2.0606827e-01	   8.1010101e-01	
   2.0179789e-01	   8.2424242e-01	
   1.9619648e-01	   8.3838384e-01	
   1.9090909e-01	   8.4999927e-01	
   1.8985944e-01	   8.5252525e-01	
   1.8326726e-01	   8.6666667e-01	
   1.7694436e-01	   8.8080808e-01	
   1.7080808e-01	   8.9482594e-01	
   1.7075501e-01	   8.9494949e-01	
   1.6449824e-01	   9.0909091e-01	
   1.5885033e-01	   9.2323232e-01	
   1.5356294e-01	   9.3737374e-01	
   1.5070707e-01	   9.4507306e-01	
   1.4811166e-01	   9.5151515e-01	
   1.4288793e-01	   9.6565657e-01	
   1.3827482e-01	   9.7979798e-01	
   1.3404166e-01	   9.9393939e-01	
   1.3060606e-01	   1.0059843e+00	
   1.2981836e-01	   1.0080808e+00	
   1.2493262e-01	   1.0222222e+00	
   1.2081859e-01	   1.0363636e+00	
   1.1718503e-01	   1.0505051e+00	
   1.1386139e-01	   1.0646465e+00	
   1.1073971e-01	   1.0787879e+00	
   1.1050505e-01	   1.0798477e+00	
   1.0408113e-01	   1.0929293e+00	
   9.8442411e-02	   1.1070707e+00	
   9.3609178e-02	   1.1212121e+00	
   9.0404040e-02	   1.1314073e+00	
   9.0001464e-02	   1.1212121e+00	
   8.9509447e-02	   1.1070707e+00	
   8.9087446e-02	   1.0929293e+00	
   8.8736560e-02	   1.0787879e+00	
   8.8458521e-02	   1.0646465e+00	
   8.8255784e-02	   1.0505051e+00	
   8.8131628e-02	   1.0363636e+00	
   8.8090291e-02	   1.0222222e+00	
   8.8137134e-02	   1.0080808e+00	
   8.8278848e-02	   9.9393939e-01	
   8.8523712e-02	   9.7979798e-01	
   8.8881927e-02	   9.6565657e-01	
   8.9366028e-02	   9.5151515e-01	
   8.9991422e-02	   9.3737374e-01	
   9.0404040e-02	   9.2983713e-01	
   9.2875681e-02	   9.2323232e-01	
   9.7938765e-02	   9.0909091e-01	
   1.0262302e-01	   8.9494949e-01	
   1.0714313e-01	   8.8080808e-01	
   1.1050505e-01	   8.7045622e-01	
   1.1244111e-01	   8.6666667e-01	
   1.1913923e-01	   8.5252525e-01	
   1.2496301e-01	   8.3838384e-01	
   1.3041946e-01	   8.2424242e-01	
   1.3060606e-01	   8.2378819e-01	
   1.4140079e-01	   8.1010101e-01	
   1.5035934e-01	   7.9595960e-01	
   1.5070707e-01	   7.9542187e-01	
   1.7043597e-01	   7.8181818e-01	


==> bridge_2.dat <==
   1.1090246e-01	   2.7900000e+02	
   1.9598336e-01	   7.4090909e-01	
   1.9848485e-01	   7.4016900e-01	
   2.0151515e-01	   7.3938402e-01	
   2.0454545e-01	   7.3869885e-01	
   2.0757576e-01	   7.3810419e-01	
   2.1060606e-01	   7.3759285e-01	
   2.1363636e-01	   7.3715927e-01	
   2.1666667e-01	   7.3679935e-01	
   2.1969697e-01	   7.3651016e-01	
   2.2272727e-01	   7.3628979e-01	
   2.2575758e-01	   7.3613727e-01	
   2.2878788e-01	   7.3605241e-01	
   2.3181818e-01	   7.3603580e-01	
   2.3484848e-01	   7.3608869e-01	
   2.3787879e-01	   7.3621304e-01	
   2.4090909e-01	   7.3641142e-01	
   2.4393939e-01	   7.3668711e-01	
   2.4696970e-01	   7.3704401e-01	
   2.5000000e-01	   7.3748677e-01	
   2.5303030e-01	   7.3802072e-01	
   2.5606061e-01	   7.3865204e-01	
   2.5909091e-01	   7.3938773e-01	
   2.6212121e-01	   7.4023576e-01	
   2.6425994e-01	   7.4090909e-01	
   2.6515152e-01	   7.4125566e-01	
   2.6818182e-01	   7.4256934e-01	
   2.7121212e-01	   7.4409785e-01	
   2.7424242e-01	   7.4587012e-01	
   2.7592451e-01	   7.4696970e-01	
   2.7727273e-01	   7.4832465e-01	
   2.8030303e-01	   7.5186201e-01	
   2.8118429e-01	   7.5303030e-01	
   2.8298254e-01	   7.5909091e-01	
   2.8255238e-01	   7.6515152e-01	
   2.8057305e-01	   7.7121212e-01	
   2.8030303e-01	   7.7170428e-01	
   2.7751627e-01	   7.7727273e-01	
   2.7727273e-01	   7.7763095e-01	
   2.7424242e-01	   7.8241388e-01	
   2.7370372e-01	   7.8333333e-01	
   2.7121212e-01	   7.8671760e-01	
   2.6936617e-01	   7.8939394e-01	
   2.6818182e-01	   7.9085231e-01	
   2.6515152e-01	   7.9478146e-01	
   2.6466088e-01	   7.9545455e-01	
   2.6212121e-01	   7.9851844e-01	
   2.5974459e-01	   8.0151515e-01	
   2.5909091e-01	   8.0226616e-01	
   2.5606061e-01	   8.0589266e-01	
   2.5471127e-01	   8.0757576e-01	
   2.5303030e-01	   8.0952399e-01	
   2.5000000e-01	   8.1314710e-01	
   2.4960881e-01	   8.1363636e-01	
   2.4696970e-01	   8.1675072e-01	
   2.4453301e-01	   8.1969697e-01	
   2.4393939e-01	   8.2038743e-01	
   2.4090909e-01	   8.2403245e-01	
   2.3951499e-01	   8.2575758e-01	
   2.3787879e-01	   8.2772309e-01	
   2.3484848e-01	   8.3143395e-01	
   2.3454740e-01	   8.3181818e-01	
   2.3181818e-01	   8.3522239e-01	
   2.2971944e-01	   8.3787879e-01	
   2.2878788e-01	   8.3904472e-01	
   2.2575758e-01	   8.4292858e-01	
   2.2499274e-01	   8.4393939e-01	
   2.2272727e-01	   8.4690894e-01	
   2.2039598e-01	   8.5000000e-01	
   2.1969697e-01	   8.5092677e-01	
   2.1666667e-01	   8.5504490e-01	
   2.1594005e-01	   8.5606061e-01	
   2.1363636e-01	   8.5928053e-01	
   2.1162835e-01	   8.6212121e-01	
   2.1060606e-01	   8.6357506e-01	
   2.0757576e-01	   8.6794849e-01	
   2.0742054e-01	   8.6818182e-01	
   2.0454545e-01	   8.7251536e-01	
   2.0341797e-01	   8.7424242e-01	
   2.0151515e-01	   8.7717389e-01	
   1.9951657e-01	   8.8030303e-01	
   1.9848485e-01	   8.8193095e-01	
   1.9572252e-01	   8.8636364e-01	
   1.9545455e-01	   8.8679747e-01	
   1.9242424e-01	   8.9185368e-01	
   1.9209334e-01	   8.9242424e-01	
   1.8939394e-01	   8.9708954e-01	
   1.8860787e-01	   8.9848485e-01	
   1.8636364e-01	   9.0247523e-01	
   1.8523290e-01	   9.0454545e-01	
   1.8333333e-01	   9.0802455e-01	
   1.8196870e-01	   9.1060606e-01	
   1.8030303e-01	   9.1375179e-01	
   1.7881402e-01	   9.1666667e-01	
   1.7727273e-01	   9.1967090e-01	
   1.7576597e-01	   9.2272727e-01	
   1.7424242e-01	   9.2579455e-01	
   1.7281989e-01	   9.2878788e-01	
   1.7121212e-01	   9.3213328e-01	
   1.6996936e-01	   9.3484848e-01	
   1.6818182e-01	   9.3869471e-01	
   1.6720637e-01	   9.4090909e-01	
   1.6515152e-01	   9.4548293e-01	
   1.6452150e-01	   9.4696970e-01	
   1.6212121e-01	   9.5249806e-01	
   1.6190431e-01	   9.5303030e-01	
   1.5940176e-01	   9.5909091e-01	
   1.5909091e-01	   9.5983115e-01	
   1.5700756e-01	   9.6515152e-01	
   1.5606061e-01	   9.6748631e-01	
   1.5465862e-01	   9.7121212e-01	
   1.5303030e-01	   9.7536814e-01	
   1.5234120e-01	   9.7727273e-01	
   1.5005365e-01	   9.8333333e-01	
   1.5000000e-01	   9.8347521e-01	
   1.4794932e-01	   9.8939394e-01	
   1.4696970e-01	   9.9207472e-01	
   1.4584245e-01	   9.9545455e-01	
   1.4393939e-01	   1.0008399e+00	
   1.4372226e-01	   1.0015152e+00	
   1.4175675e-01	   1.0075758e+00	
   1.4090909e-01	   1.0100616e+00	
   1.3980825e-01	   1.0136364e+00	
   1.3787879e-01	   1.0194794e+00	
   1.3781398e-01	   1.0196970e+00	
   1.3601774e-01	   1.0257576e+00	
   1.3484848e-01	   1.0294248e+00	
   1.3416497e-01	   1.0318182e+00	
   1.3235664e-01	   1.0378788e+00	
   1.3181818e-01	   1.0396274e+00	
   1.3063659e-01	   1.0439394e+00	
   1.2882912e-01	   1.0500000e+00	
   1.2878788e-01	   1.0501386e+00	
   1.2722945e-01	   1.0560606e+00	
   1.2575758e-01	   1.0611484e+00	
   1.2550814e-01	   1.0621212e+00	
   1.2394202e-01	   1.0681818e+00	
   1.2272727e-01	   1.0725195e+00	
   1.2230168e-01	   1.0742424e+00	
   1.2077021e-01	   1.0803030e+00	
   1.1969697e-01	   1.0842579e+00	
   1.1919503e-01	   1.0863636e+00	
   1.1770680e-01	   1.0924242e+00	
   1.1666667e-01	   1.0963737e+00	
   1.1617969e-01	   1.0984848e+00	
   1.1474040e-01	   1.1045455e+00	
   1.1363636e-01	   1.1088544e+00	
   1.1324335e-01	   1.1106061e+00	
   1.1185365e-01	   1.1166667e+00	
   1.1060606e-01	   1.1216492e+00	
   1.1036836e-01	   1.1227273e+00	
   1.0902019e-01	   1.1287879e+00	
   1.0757576e-01	   1.1346403e+00	
   1.0752972e-01	   1.1348485e+00	
   1.0619900e-01	   1.1409091e+00	
   1.0471888e-01	   1.1469697e+00	
   1.0454545e-01	   1.1476734e+00	
   1.0331967e-01	   1.1530303e+00	
   1.0179766e-01	   1.1590909e+00	
   1.0151515e-01	   1.1601974e+00	
   1.0022501e-01	   1.1651515e+00	
   9.8506316e-02	   1.1712121e+00	
   9.8484848e-02	   1.1712880e+00	
   9.6336635e-02	   1.1772727e+00	
   9.5454545e-02	   1.1796555e+00	
   9.2424242e-02	   1.1826389e+00	
   8.9730915e-02	   1.1772727e+00	
   8.9393939e-02	   1.1765687e+00	
   8.8491662e-02	   1.1712121e+00	
   8.7604747e-02	   1.1651515e+00	
   8.6845290e-02	   1.1590909e+00	
   8.6363636e-02	   1.1547491e+00	
   8.6203331e-02	   1.1530303e+00	
   8.5673067e-02	   1.1469697e+00	
   8.5214971e-02	   1.1409091e+00	
   8.4818489e-02	   1.1348485e+00	
   8.4474770e-02	   1.1287879e+00	
   8.4176382e-02	   1.1227273e+00	
   8.3917072e-02	   1.1166667e+00	
   8.3691580e-02	   1.1106061e+00	
   8.3495476e-02	   1.1045455e+00	
   8.3333333e-02	   1.0988018e+00	
   8.3318219e-02	   1.0984848e+00	
   8.3049507e-02	   1.0924242e+00	
   8.2817613e-02	   1.0863636e+00	
   8.2618215e-02	   1.0803030e+00	
   8.2447716e-02	   1.0742424e+00	
   8.2303151e-02	   1.0681818e+00	
   8.2182101e-02	   1.0621212e+00	
   8.2082630e-02	   1.0560606e+00	
   8.2003240e-02	   1.0500000e+00	
   8.1942836e-02	   1.0439394e+00	
   8.1900699e-02	   1.0378788e+00	
   8.1876483e-02	   1.0318182e+00	
   8.1870217e-02	   1.0257576e+00	
   8.1882318e-02	   1.0196970e+00	
   8.1913627e-02	   1.0136364e+00	
   8.1965459e-02	   1.0075758e+00	
   8.2039674e-02	   1.0015152e+00	
   8.2138777e-02	   9.9545455e-01	
   8.2266054e-02	   9.8939394e-01	
   8.2425746e-02	   9.8333333e-01	
   8.2623296e-02	   9.7727273e-01	
   8.2865659e-02	   9.7121212e-01	
   8.3161733e-02	   9.6515152e-01	
   8.3333333e-02	   9.6213345e-01	
   8.3435414e-02	   9.5909091e-01	
   8.3671586e-02	   9.5303030e-01	
   8.3958641e-02	   9.4696970e-01	
   8.4308922e-02	   9.4090909e-01	
   8.4738557e-02	   9.3484848e-01	
   8.5268778e-02	   9.2878788e-01	
   8.5927757e-02	   9.2272727e-01	
   8.6363636e-02	   9.1928589e-01	
   8.6669021e-02	   9.1666667e-01	
   8.7472810e-02	   9.1060606e-01	
   8.8475952e-02	   9.0454545e-01	
   8.9393939e-02	   8.9993965e-01	
   8.9714192e-02	   8.9848485e-01	
   9.1166002e-02	   8.9242424e-01	
   9.2424242e-02	   8.8798709e-01	
   9.2938606e-02	   8.8636364e-01	
   9.5008459e-02	   8.8030303e-01	
   9.5454545e-02	   8.7907134e-01	
   9.7279351e-02	   8.7424242e-01	
   9.8484848e-02	   8.7125173e-01	
   9.9700504e-02	   8.6818182e-01	
   1.0151515e-01	   8.6382296e-01	
   1.0218777e-01	   8.6212121e-01	
   1.0454545e-01	   8.5643970e-01	
   1.0469328e-01	   8.5606061e-01	
   1.0710517e-01	   8.5000000e-01	
   1.0757576e-01	   8.4886573e-01	
   1.0950244e-01	   8.4393939e-01	
   1.1060606e-01	   8.4126878e-01	
   1.1194367e-01	   8.3787879e-01	
   1.1363636e-01	   8.3381330e-01	
   1.1444324e-01	   8.3181818e-01	
   1.1666667e-01	   8.2658358e-01	
   1.1701413e-01	   8.2575758e-01	
   1.1966602e-01	   8.1969697e-01	
   1.1969697e-01	   8.1962725e-01	
   1.2238344e-01	   8.1363636e-01	
   1.2272727e-01	   8.1289320e-01	
   1.2526473e-01	   8.0757576e-01	
   1.2575758e-01	   8.0656225e-01	
   1.2834092e-01	   8.0151515e-01	
   1.2878788e-01	   8.0064658e-01	
   1.3165547e-01	   7.9545455e-01	
   1.3181818e-01	   7.9515733e-01	
   1.3484848e-01	   7.8998924e-01	
   1.3523241e-01	   7.8939394e-01	
   1.3787879e-01	   7.8515191e-01	
   1.3915680e-01	   7.8333333e-01	
   1.4090909e-01	   7.8072025e-01	
   1.4355066e-01	   7.7727273e-01	
   1.4393939e-01	   7.7673377e-01	
   1.4696970e-01	   7.7290219e-01	
   1.4850414e-01	   7.7121212e-01	
   1.5000000e-01	   7.6942883e-01	
   1.5303030e-01	   7.6625896e-01	
   1.5422340e-01	   7.6515152e-01	
   1.5606061e-01	   7.6327707e-01	
   1.5909091e-01	   7.6057520e-01	
   1.6098443e-01	   7.5909091e-01	
   1.6212121e-01	   7.5809873e-01	
   1.6515152e-01	   7.5574067e-01	
   1.6818182e-01	   7.5369516e-01	
   1.6927766e-01	   7.5303030e-01	
   1.7121212e-01	   7.5171123e-01	
   1.7424242e-01	   7.4988501e-01	
   1.7727273e-01	   7.4827878e-01	
   1.8004755e-01	   7.4696970e-01	
   1.8030303e-01	   7.4683347e-01	
   1.8333333e-01	   7.4538152e-01	
   1.8636364e-01	   7.4410127e-01	
   1.8939394e-01	   7.4296573e-01	
   1.9242424e-01	   7.4195387e-01	
   1.9545455e-01	   7.4104923e-01	
   1.9598336e-01	   7.4090909e-01	
   2.2180492e-01	   2.1900000e+02	
   1.7258329e-01	   7.7121212e-01	
   1.7424242e-01	   7.7040916e-01	
   1.7727273e-01	   7.6916985e-01	
   1.8030303e-01	   7.6812827e-01	
   1.8333333e-01	   7.6726747e-01	
   1.8636364e-01	   7.6657738e-01	
   1.8939394e-01	   7.6605384e-01	
   1.9242424e-01	   7.6569809e-01	
   1.9545455e-01	   7.6551655e-01	
   1.9848485e-01	   7.6552096e-01	
   2.0151515e-01	   7.6572880e-01	
   2.0454545e-01	   7.6616409e-01	
   2.0757576e-01	   7.6685853e-01	
   2.1060606e-01	   7.6785333e-01	
   2.1363636e-01	   7.6920166e-01	
   2.1666667e-01	   7.7097224e-01	
   2.1701608e-01	   7.7121212e-01	
   2.1969697e-01	   7.7388864e-01	
   2.2226892e-01	   7.7727273e-01	
   2.2272727e-01	   7.7845199e-01	
   2.2431336e-01	   7.8333333e-01	
   2.2461013e-01	   7.8939394e-01	
   2.2378441e-01	   7.9545455e-01	
   2.2272727e-01	   7.9929528e-01	
   2.2218316e-01	   8.0151515e-01	
   2.2003944e-01	   8.0757576e-01	
   2.1969697e-01	   8.0833868e-01	
   2.1752106e-01	   8.1363636e-01	
   2.1666667e-01	   8.1538661e-01	
   2.1472495e-01	   8.1969697e-01	
   2.1363636e-01	   8.2180498e-01	
   2.1173878e-01	   8.2575758e-01	
   2.1060606e-01	   8.2787128e-01	
   2.0862719e-01	   8.3181818e-01	
   2.0757576e-01	   8.3373555e-01	
   2.0543866e-01	   8.3787879e-01	
   2.0454545e-01	   8.3948754e-01	
   2.0221015e-01	   8.4393939e-01	
   2.0151515e-01	   8.4518598e-01	
   1.9897027e-01	   8.5000000e-01	
   1.9848485e-01	   8.5087277e-01	
   1.9574135e-01	   8.5606061e-01	
   1.9545455e-01	   8.5658027e-01	
   1.9254098e-01	   8.6212121e-01	
   1.9242424e-01	   8.6233529e-01	
   1.8939394e-01	   8.6816174e-01	
   1.8938405e-01	   8.6818182e-01	
   1.8636364e-01	   8.7408462e-01	
   1.8628697e-01	   8.7424242e-01	
   1.8333333e-01	   8.8011751e-01	
   1.8324477e-01	   8.8030303e-01	
   1.8030303e-01	   8.8627471e-01	
   1.8026145e-01	   8.8636364e-01	
   1.7734806e-01	   8.9242424e-01	
   1.7727273e-01	   8.9257759e-01	
   1.7451102e-01	   8.9848485e-01	
   1.7424242e-01	   8.9904646e-01	
   1.7174417e-01	   9.0454545e-01	
   1.7121212e-01	   9.0568959e-01	
   1.6904497e-01	   9.1060606e-01	
   1.6818182e-01	   9.1251709e-01	
   1.6640934e-01	   9.1666667e-01	
   1.6515152e-01	   9.1953622e-01	
   1.6383189e-01	   9.2272727e-01	
   1.6212121e-01	   9.2675123e-01	
   1.6130630e-01	   9.2878788e-01	
   1.5909091e-01	   9.3416332e-01	
   1.5882573e-01	   9.3484848e-01	
   1.5643916e-01	   9.4090909e-01	
   1.5606061e-01	   9.4185095e-01	
   1.5413546e-01	   9.4696970e-01	
   1.5303030e-01	   9.4980927e-01	
   1.5185977e-01	   9.5303030e-01	
   1.5000000e-01	   9.5796388e-01	
   1.4960393e-01	   9.5909091e-01	
   1.4743375e-01	   9.6515152e-01	
   1.4696970e-01	   9.6641923e-01	
   1.4534168e-01	   9.7121212e-01	
   1.4393939e-01	   9.7516578e-01	
   1.4324635e-01	   9.7727273e-01	
   1.4118844e-01	   9.8333333e-01	
   1.4090909e-01	   9.8414573e-01	
   1.3924350e-01	   9.8939394e-01	
   1.3787879e-01	   9.9348504e-01	
   1.3727182e-01	   9.9545455e-01	
   1.3535568e-01	   1.0015152e+00	
   1.3484848e-01	   1.0030841e+00	
   1.3351294e-01	   1.0075758e+00	
   1.3181818e-01	   1.0129699e+00	
   1.3162504e-01	   1.0136364e+00	
   1.2986822e-01	   1.0196970e+00	
   1.2878788e-01	   1.0232439e+00	
   1.2808447e-01	   1.0257576e+00	
   1.2633906e-01	   1.0318182e+00	
   1.2575758e-01	   1.0337877e+00	
   1.2465217e-01	   1.0378788e+00	
   1.2292644e-01	   1.0439394e+00	
   1.2272727e-01	   1.0446352e+00	
   1.2132760e-01	   1.0500000e+00	
   1.1969697e-01	   1.0558431e+00	
   1.1964139e-01	   1.0560606e+00	
   1.1810904e-01	   1.0621212e+00	
   1.1666667e-01	   1.0674474e+00	
   1.1648516e-01	   1.0681818e+00	
   1.1499186e-01	   1.0742424e+00	
   1.1363636e-01	   1.0793939e+00	
   1.1341838e-01	   1.0803030e+00	
   1.1196545e-01	   1.0863636e+00	
   1.1060606e-01	   1.0916629e+00	
   1.1042752e-01	   1.0924242e+00	
   1.0900813e-01	   1.0984848e+00	
   1.0757576e-01	   1.1041686e+00	
   1.0748763e-01	   1.1045455e+00	
   1.0607845e-01	   1.1106061e+00	
   1.0455353e-01	   1.1166667e+00	
   1.0454545e-01	   1.1166989e+00	
   1.0309494e-01	   1.1227273e+00	
   1.0151766e-01	   1.1287879e+00	
   1.0151515e-01	   1.1287975e+00	
   9.9861162e-02	   1.1348485e+00	
   9.8484848e-02	   1.1395981e+00	
   9.7975513e-02	   1.1409091e+00	
   9.5615589e-02	   1.1469697e+00	
   9.5454545e-02	   1.1473857e+00	
   9.2424242e-02	   1.1496196e+00	
   9.1365287e-02	   1.1469697e+00	
   8.9393939e-02	   1.1415269e+00	
   8.9305060e-02	   1.1409091e+00	
   8.8475333e-02	   1.1348485e+00	
   8.7760006e-02	   1.1287879e+00	
   8.7143115e-02	   1.1227273e+00	
   8.6611192e-02	   1.1166667e+00	
   8.6363636e-02	   1.1135270e+00	
   8.6159530e-02	   1.1106061e+00	
   8.5774998e-02	   1.1045455e+00	
   8.5441278e-02	   1.0984848e+00	
   8.5152076e-02	   1.0924242e+00	
   8.4902100e-02	   1.0863636e+00	
   8.4686912e-02	   1.0803030e+00	
   8.4502810e-02	   1.0742424e+00	
   8.4346726e-02	   1.0681818e+00	
   8.4216153e-02	   1.0621212e+00	
   8.4109076e-02	   1.0560606e+00	
   8.4023928e-02	   1.0500000e+00	
   8.3959556e-02	   1.0439394e+00	
   8.3915198e-02	   1.0378788e+00	
   8.3890476e-02	   1.0318182e+00	
   8.3885396e-02	   1.0257576e+00	
   8.3900368e-02	   1.0196970e+00	
   8.3936240e-02	   1.0136364e+00	
   8.3994344e-02	   1.0075758e+00	
   8.4076571e-02	   1.0015152e+00	
   8.4185471e-02	   9.9545455e-01	
   8.4324388e-02	   9.8939394e-01	
   8.4497635e-02	   9.8333333e-01	
   8.4710735e-02	   9.7727273e-01	
   8.4970735e-02	   9.7121212e-01	
   8.5286624e-02	   9.6515152e-01	
   8.5669897e-02	   9.5909091e-01	
   8.6135303e-02	   9.5303030e-01	
   8.6363636e-02	   9.5042961e-01	
   8.6644788e-02	   9.4696970e-01	
   8.7210690e-02	   9.4090909e-01	
   8.7891978e-02	   9.3484848e-01	
   8.8718169e-02	   9.2878788e-01	
   8.9393939e-02	   9.2455278e-01	
   8.9726743e-02	   9.2272727e-01	
   9.0935508e-02	   9.1666667e-01	
   9.2387693e-02	   9.1060606e-01	
   9.2424242e-02	   9.1046075e-01	
   9.4148609e-02	   9.0454545e-01	
   9.5454545e-02	   9.0053957e-01	
   9.6184642e-02	   8.9848485e-01	
   9.8470826e-02	   8.9242424e-01	
   9.8484848e-02	   8.9238774e-01	
   1.0080519e-01	   8.8636364e-01	
   1.0151515e-01	   8.8459958e-01	
   1.0317645e-01	   8.8030303e-01	
   1.0454545e-01	   8.7690248e-01	
   1.0555964e-01	   8.7424242e-01	
   1.0757576e-01	   8.6917086e-01	
   1.0794939e-01	   8.6818182e-01	
   1.1030555e-01	   8.6212121e-01	
   1.1060606e-01	   8.6136815e-01	
   1.1263927e-01	   8.5606061e-01	
   1.1363636e-01	   8.5357527e-01	
   1.1503729e-01	   8.5000000e-01	
   1.1666667e-01	   8.4601548e-01	
   1.1751199e-01	   8.4393939e-01	
   1.1969697e-01	   8.3876641e-01	
   1.2007777e-01	   8.3787879e-01	
   1.2272727e-01	   8.3187785e-01	
   1.2275456e-01	   8.3181818e-01	
   1.2555628e-01	   8.2575758e-01	
   1.2575758e-01	   8.2533027e-01	
   1.2855264e-01	   8.1969697e-01	
   1.2878788e-01	   8.1922724e-01	
   1.3178954e-01	   8.1363636e-01	
   1.3181818e-01	   8.1358290e-01	
   1.3484848e-01	   8.0830927e-01	
   1.3531411e-01	   8.0757576e-01	
   1.3787879e-01	   8.0344537e-01	
   1.3922094e-01	   8.0151515e-01	
   1.4090909e-01	   7.9900706e-01	
   1.4361675e-01	   7.9545455e-01	
   1.4393939e-01	   7.9501267e-01	
   1.4696970e-01	   7.9126180e-01	
   1.4869257e-01	   7.8939394e-01	
   1.5000000e-01	   7.8789404e-01	
   1.5303030e-01	   7.8482894e-01	
   1.5471097e-01	   7.8333333e-01	
   1.5606061e-01	   7.8204940e-01	
   1.5909091e-01	   7.7951813e-01	
   1.6212121e-01	   7.7730965e-01	
   1.6217868e-01	   7.7727273e-01	
   1.6515152e-01	   7.7522014e-01	
   1.6818182e-01	   7.7340875e-01	
   1.7121212e-01	   7.7182987e-01	
   1.7258329e-01	   7.7121212e-01	
   3.3270738e-01	   1.8700000e+02	
   1.6806212e-01	   7.8939394e-01	
   1.6818182e-01	   7.8933955e-01	
   1.7121212e-01	   7.8831442e-01	
   1.7424242e-01	   7.8758952e-01	
   1.7727273e-01	   7.8717221e-01	
   1.8030303e-01	   7.8708558e-01	
   1.8333333e-01	   7.8737043e-01	
   1.8636364e-01	   7.8808920e-01	
   1.8939394e-01	   7.8933264e-01	
   1.8950371e-01	   7.8939394e-01	
   1.9242424e-01	   7.9169325e-01	
   1.9545455e-01	   7.9538681e-01	
   1.9549854e-01	   7.9545455e-01	
   1.9757930e-01	   8.0151515e-01	
   1.9803847e-01	   8.0757576e-01	
   1.9753244e-01	   8.1363636e-01	
   1.9638676e-01	   8.1969697e-01	
   1.9545455e-01	   8.2308220e-01	
   1.9479264e-01	   8.2575758e-01	
   1.9288246e-01	   8.3181818e-01	
   1.9242424e-01	   8.3303677e-01	
   1.9075828e-01	   8.3787879e-01	
   1.8939394e-01	   8.4135616e-01	
   1.8846188e-01	   8.4393939e-01	
   1.8636364e-01	   8.4914493e-01	
   1.8604533e-01	   8.5000000e-01	
   1.8356392e-01	   8.5606061e-01	
   1.8333333e-01	   8.5658346e-01	
   1.8105393e-01	   8.6212121e-01	
   1.8030303e-01	   8.6383038e-01	
   1.7851518e-01	   8.6818182e-01	
   1.7727273e-01	   8.7103491e-01	
   1.7596445e-01	   8.7424242e-01	
   1.7424242e-01	   8.7824799e-01	
   1.7341400e-01	   8.8030303e-01	
   1.7121212e-01	   8.8550823e-01	
   1.7087254e-01	   8.8636364e-01	
   1.6836373e-01	   8.9242424e-01	
   1.6818182e-01	   8.9284963e-01	
   1.6591371e-01	   8.9848485e-01	
   1.6515152e-01	   9.0031062e-01	
   1.6348803e-01	   9.0454545e-01	
   1.6212121e-01	   9.0790379e-01	
   1.6108657e-01	   9.1060606e-01	
   1.5909091e-01	   9.1564054e-01	
   1.5870827e-01	   9.1666667e-01	
   1.5638842e-01	   9.2272727e-01	
   1.5606061e-01	   9.2356437e-01	
   1.5413785e-01	   9.2878788e-01	
   1.5303030e-01	   9.3169918e-01	
   1.5190414e-01	   9.3484848e-01	
   1.5000000e-01	   9.4000064e-01	
   1.4968420e-01	   9.4090909e-01	
   1.4754354e-01	   9.4696970e-01	
   1.4696970e-01	   9.4855513e-01	
   1.4544948e-01	   9.5303030e-01	
   1.4393939e-01	   9.5732592e-01	
   1.4335610e-01	   9.5909091e-01	
   1.4131171e-01	   9.6515152e-01	
   1.4090909e-01	   9.6632544e-01	
   1.3933753e-01	   9.7121212e-01	
   1.3787879e-01	   9.7558712e-01	
   1.3735012e-01	   9.7727273e-01	
   1.3542096e-01	   9.8333333e-01	
   1.3484848e-01	   9.8509652e-01	
   1.3353920e-01	   9.8939394e-01	
   1.3181818e-01	   9.9483702e-01	
   1.3163409e-01	   9.9545455e-01	
   1.2983094e-01	   1.0015152e+00	
   1.2878788e-01	   1.0049056e+00	
   1.2801525e-01	   1.0075758e+00	
   1.2622688e-01	   1.0136364e+00	
   1.2575758e-01	   1.0152057e+00	
   1.2449776e-01	   1.0196970e+00	
   1.2272959e-01	   1.0257576e+00	
   1.2272727e-01	   1.0257656e+00	
   1.2108345e-01	   1.0318182e+00	
   1.1969697e-01	   1.0367101e+00	
   1.1938571e-01	   1.0378788e+00	
   1.1777434e-01	   1.0439394e+00	
   1.1666667e-01	   1.0479652e+00	
   1.1614255e-01	   1.0500000e+00	
   1.1457025e-01	   1.0560606e+00	
   1.1363636e-01	   1.0595562e+00	
   1.1299648e-01	   1.0621212e+00	
   1.1146446e-01	   1.0681818e+00	
   1.1060606e-01	   1.0714831e+00	
   1.0993486e-01	   1.0742424e+00	
   1.0843617e-01	   1.0803030e+00	
   1.0757576e-01	   1.0836794e+00	
   1.0692726e-01	   1.0863636e+00	
   1.0543764e-01	   1.0924242e+00	
   1.0454545e-01	   1.0959376e+00	
   1.0390790e-01	   1.0984848e+00	
   1.0236506e-01	   1.1045455e+00	
   1.0151515e-01	   1.1077847e+00	
   1.0071172e-01	   1.1106061e+00	
   9.8953360e-02	   1.1166667e+00	
   9.8484848e-02	   1.1182633e+00	
   9.6659276e-02	   1.1227273e+00	
   9.5454545e-02	   1.1256895e+00	
   9.2424242e-02	   1.1270137e+00	
   9.1058786e-02	   1.1227273e+00	
   8.9397977e-02	   1.1166667e+00	
   8.9393939e-02	   1.1166507e+00	
   8.8701446e-02	   1.1106061e+00	
   8.8101893e-02	   1.1045455e+00	
   8.7585082e-02	   1.0984848e+00	
   8.7140699e-02	   1.0924242e+00	
   8.6760017e-02	   1.0863636e+00	
   8.6435668e-02	   1.0803030e+00	
   8.6363636e-02	   1.0787788e+00	
   8.6161576e-02	   1.0742424e+00	
   8.5929712e-02	   1.0681818e+00	
   8.5735832e-02	   1.0621212e+00	
   8.5576912e-02	   1.0560606e+00	
   8.5450598e-02	   1.0500000e+00	
   8.5355155e-02	   1.0439394e+00	
   8.5289438e-02	   1.0378788e+00	
   8.5252876e-02	   1.0318182e+00	
   8.5245477e-02	   1.0257576e+00	
   8.5267853e-02	   1.0196970e+00	
   8.5321273e-02	   1.0136364e+00	
   8.5407733e-02	   1.0075758e+00	
   8.5530070e-02	   1.0015152e+00	
   8.5692108e-02	   9.9545455e-01	
   8.5898861e-02	   9.8939394e-01	
   8.6156800e-02	   9.8333333e-01	
   8.6363636e-02	   9.7930091e-01	
   8.6460613e-02	   9.7727273e-01	
   8.6795943e-02	   9.7121212e-01	
   8.7195969e-02	   9.6515152e-01	
   8.7672949e-02	   9.5909091e-01	
   8.8242583e-02	   9.5303030e-01	
   8.8925053e-02	   9.4696970e-01	
   8.9393939e-02	   9.4335363e-01	
   8.9767129e-02	   9.4090909e-01	
   9.0790621e-02	   9.3484848e-01	
   9.1993182e-02	   9.2878788e-01	
   9.2424242e-02	   9.2680549e-01	
   9.3500310e-02	   9.2272727e-01	
   9.5271394e-02	   9.1666667e-01	
   9.5454545e-02	   9.1606784e-01	
   9.7330227e-02	   9.1060606e-01	
   9.8484848e-02	   9.0742910e-01	
   9.9567708e-02	   9.0454545e-01	
   1.0151515e-01	   8.9953443e-01	
   1.0191429e-01	   8.9848485e-01	
   1.0426311e-01	   8.9242424e-01	
   1.0454545e-01	   8.9170911e-01	
   1.0655958e-01	   8.8636364e-01	
   1.0757576e-01	   8.8375446e-01	
   1.0886173e-01	   8.8030303e-01	
   1.1060606e-01	   8.7577876e-01	
   1.1118017e-01	   8.7424242e-01	
   1.1351273e-01	   8.6818182e-01	
   1.1363636e-01	   8.6786591e-01	
   1.1584598e-01	   8.6212121e-01	
   1.1666667e-01	   8.6006226e-01	
   1.1826540e-01	   8.5606061e-01	
   1.1969697e-01	   8.5258553e-01	
   1.2078608e-01	   8.5000000e-01	
   1.2272727e-01	   8.4550097e-01	
   1.2342968e-01	   8.4393939e-01	
   1.2575758e-01	   8.3884779e-01	
   1.2622787e-01	   8.3787879e-01	
   1.2878788e-01	   8.3264630e-01	
   1.2922512e-01	   8.3181818e-01	
   1.3181818e-01	   8.2690467e-01	
   1.3248113e-01	   8.2575758e-01	
   1.3484848e-01	   8.2162436e-01	
   1.3607292e-01	   8.1969697e-01	
   1.3787879e-01	   8.1680451e-01	
   1.4009664e-01	   8.1363636e-01	
   1.4090909e-01	   8.1244568e-01	
   1.4393939e-01	   8.0849335e-01	
   1.4473498e-01	   8.0757576e-01	
   1.4696970e-01	   8.0490181e-01	
   1.5000000e-01	   8.0173763e-01	
   1.5024385e-01	   8.0151515e-01	
   1.5303030e-01	   7.9885911e-01	
   1.5606061e-01	   7.9636069e-01	
   1.5733893e-01	   7.9545455e-01	
   1.5909091e-01	   7.9415203e-01	
   1.6212121e-01	   7.9225580e-01	
   1.6515152e-01	   7.9066037e-01	
   1.6806212e-01	   7.8939394e-01	
   4.4360984e-01	   1.6300000e+02	
   1.6003351e-01	   8.0757576e-01	
   1.6212121e-01	   8.0673807e-01	
   1.6515152e-01	   8.0600751e-01	
   1.6818182e-01	   8.0579025e-01	
   1.7121212e-01	   8.0618704e-01	
   1.7424242e-01	   8.0736671e-01	
   1.7456789e-01	   8.0757576e-01	
   1.7727273e-01	   8.1023540e-01	
   1.7932341e-01	   8.1363636e-01	
   1.8030303e-01	   8.1737122e-01	
   1.8076130e-01	   8.1969697e-01	
   1.8088990e-01	   8.2575758e-01	
   1.8030303e-01	   8.3150555e-01	
   1.8027464e-01	   8.3181818e-01	
   1.7917422e-01	   8.3787879e-01	
   1.7773395e-01	   8.4393939e-01	
   1.7727273e-01	   8.4550150e-01	
   1.7605938e-01	   8.5000000e-01	
   1.7424242e-01	   8.5589458e-01	
   1.7419544e-01	   8.5606061e-01	
   1.7223486e-01	   8.6212121e-01	
   1.7121212e-01	   8.6501298e-01	
   1.7017296e-01	   8.6818182e-01	
   1.6818182e-01	   8.7380106e-01	
   1.6803632e-01	   8.7424242e-01	
   1.6589015e-01	   8.8030303e-01	
   1.6515152e-01	   8.8227174e-01	
   1.6371488e-01	   8.8636364e-01	
   1.6212121e-01	   8.9067377e-01	
   1.6151412e-01	   8.9242424e-01	
   1.5931390e-01	   8.9848485e-01	
   1.5909091e-01	   8.9907606e-01	
   1.5715028e-01	   9.0454545e-01	
   1.5606061e-01	   9.0749963e-01	
   1.5498053e-01	   9.1060606e-01	
   1.5303030e-01	   9.1601726e-01	
   1.5280912e-01	   9.1666667e-01	
   1.5069418e-01	   9.2272727e-01	
   1.5000000e-01	   9.2465853e-01	
   1.4859635e-01	   9.2878788e-01	
   1.4696970e-01	   9.3343109e-01	
   1.4649859e-01	   9.3484848e-01	
   1.4444578e-01	   9.4090909e-01	
   1.4393939e-01	   9.4237277e-01	
   1.4243087e-01	   9.4696970e-01	
   1.4090909e-01	   9.5148416e-01	
   1.4041249e-01	   9.5303030e-01	
   1.3844115e-01	   9.5909091e-01	
   1.3787879e-01	   9.6078970e-01	
   1.3650379e-01	   9.6515152e-01	
   1.3484848e-01	   9.7027810e-01	
   1.3455954e-01	   9.7121212e-01	
   1.3268039e-01	   9.7727273e-01	
   1.3181818e-01	   9.8000048e-01	
   1.3080962e-01	   9.8333333e-01	
   1.2894470e-01	   9.8939394e-01	
   1.2878788e-01	   9.8990192e-01	
   1.2714895e-01	   9.9545455e-01	
   1.2575758e-01	   1.0000677e+00	
   1.2533725e-01	   1.0015152e+00	
   1.2358105e-01	   1.0075758e+00	
   1.2272727e-01	   1.0104799e+00	
   1.2183610e-01	   1.0136364e+00	
   1.2011144e-01	   1.0196970e+00	
   1.1969697e-01	   1.0211461e+00	
   1.1843481e-01	   1.0257576e+00	
   1.1674658e-01	   1.0318182e+00	
   1.1666667e-01	   1.0321058e+00	
   1.1513829e-01	   1.0378788e+00	
   1.1363636e-01	   1.0434239e+00	
   1.1350262e-01	   1.0439394e+00	
   1.1194603e-01	   1.0500000e+00	
   1.1060606e-01	   1.0550929e+00	
   1.1036210e-01	   1.0560606e+00	
   1.0884354e-01	   1.0621212e+00	
   1.0757576e-01	   1.0670519e+00	
   1.0729410e-01	   1.0681818e+00	
   1.0578825e-01	   1.0742424e+00	
   1.0454545e-01	   1.0791064e+00	
   1.0423733e-01	   1.0803030e+00	
   1.0267933e-01	   1.0863636e+00	
   1.0151515e-01	   1.0907754e+00	
   1.0103012e-01	   1.0924242e+00	
   9.9248704e-02	   1.0984848e+00	
   9.8484848e-02	   1.1010549e+00	
   9.6961458e-02	   1.1045455e+00	
   9.5454545e-02	   1.1080654e+00	
   9.2424242e-02	   1.1084039e+00	
   9.1423618e-02	   1.1045455e+00	
   9.0066141e-02	   1.0984848e+00	
   8.9393939e-02	   1.0949909e+00	
   8.9150968e-02	   1.0924242e+00	
   8.8636035e-02	   1.0863636e+00	
   8.8195561e-02	   1.0803030e+00	
   8.7821281e-02	   1.0742424e+00	
   8.7506263e-02	   1.0681818e+00	
   8.7244735e-02	   1.0621212e+00	
   8.7031947e-02	   1.0560606e+00	
   8.6864051e-02	   1.0500000e+00	
   8.6738026e-02	   1.0439394e+00	
   8.6651607e-02	   1.0378788e+00	
   8.6603254e-02	   1.0318182e+00	
   8.6592128e-02	   1.0257576e+00	
   8.6618105e-02	   1.0196970e+00	
   8.6681804e-02	   1.0136364e+00	
   8.6784643e-02	   1.0075758e+00	
   8.6928939e-02	   1.0015152e+00	
   8.7118034e-02	   9.9545455e-01	
   8.7356481e-02	   9.8939394e-01	
   8.7650288e-02	   9.8333333e-01	
   8.8007242e-02	   9.7727273e-01	
   8.8437351e-02	   9.7121212e-01	
   8.8953415e-02	   9.6515152e-01	
   8.9393939e-02	   9.6073955e-01	
   8.9594404e-02	   9.5909091e-01	
   9.0408788e-02	   9.5303030e-01	
   9.1351840e-02	   9.4696970e-01	
   9.2424242e-02	   9.4104864e-01	
   9.2456707e-02	   9.4090909e-01	
   9.3934861e-02	   9.3484848e-01	
   9.5454545e-02	   9.2926389e-01	
   9.5608682e-02	   9.2878788e-01	
   9.7621454e-02	   9.2272727e-01	
   9.8484848e-02	   9.2024694e-01	
   9.9808524e-02	   9.1666667e-01	
   1.0151515e-01	   9.1216776e-01	
   1.0210493e-01	   9.1060606e-01	
   1.0442803e-01	   9.0454545e-01	
   1.0454545e-01	   9.0424246e-01	
   1.0669668e-01	   8.9848485e-01	
   1.0757576e-01	   8.9618341e-01	
   1.0896158e-01	   8.9242424e-01	
   1.1060606e-01	   8.8806305e-01	
   1.1123288e-01	   8.8636364e-01	
   1.1351253e-01	   8.8030303e-01	
   1.1363636e-01	   8.7997866e-01	
   1.1580762e-01	   8.7424242e-01	
   1.1666667e-01	   8.7203114e-01	
   1.1817987e-01	   8.6818182e-01	
   1.1969697e-01	   8.6440621e-01	
   1.2064535e-01	   8.6212121e-01	
   1.2272727e-01	   8.5718740e-01	
   1.2322818e-01	   8.5606061e-01	
   1.2575758e-01	   8.5042950e-01	
   1.2596455e-01	   8.5000000e-01	
   1.2878788e-01	   8.4416416e-01	
   1.2890645e-01	   8.4393939e-01	
   1.3181818e-01	   8.3840570e-01	
   1.3212479e-01	   8.3787879e-01	
   1.3484848e-01	   8.3315622e-01	
   1.3571198e-01	   8.3181818e-01	
   1.3787879e-01	   8.2840995e-01	
   1.3978352e-01	   8.2575758e-01	
   1.4090909e-01	   8.2415723e-01	
   1.4393939e-01	   8.2037949e-01	
   1.4457234e-01	   8.1969697e-01	
   1.4696970e-01	   8.1703870e-01	
   1.5000000e-01	   8.1413910e-01	
   1.5063015e-01	   8.1363636e-01	
   1.5303030e-01	   8.1166246e-01	
   1.5606061e-01	   8.0960917e-01	
   1.5909091e-01	   8.0794571e-01	
   1.6003351e-01	   8.0757576e-01	
   5.5451230e-01	   1.4100000e+02	
   1.5179587e-01	   8.2575758e-01	
   1.5303030e-01	   8.2503153e-01	
   1.5606061e-01	   8.2397816e-01	
   1.5909091e-01	   8.2369398e-01	
   1.6212121e-01	   8.2444200e-01	
   1.6401221e-01	   8.2575758e-01	
   1.6515152e-01	   8.2711071e-01	
   1.6723050e-01	   8.3181818e-01	
   1.6800403e-01	   8.3787879e-01	
   1.6777631e-01	   8.4393939e-01	
   1.6699553e-01	   8.5000000e-01	
   1.6586140e-01	   8.5606061e-01	
   1.6515152e-01	   8.5902548e-01	
   1.6446692e-01	   8.6212121e-01	
   1.6289683e-01	   8.6818182e-01	
   1.6212121e-01	   8.7083444e-01	
   1.6119195e-01	   8.7424242e-01	
   1.5939239e-01	   8.8030303e-01	
   1.5909091e-01	   8.8123445e-01	
   1.5753191e-01	   8.8636364e-01	
   1.5606061e-01	   8.9094544e-01	
   1.5561239e-01	   8.9242424e-01	
   1.5367190e-01	   8.9848485e-01	
   1.5303030e-01	   9.0039627e-01	
   1.5171007e-01	   9.0454545e-01	
   1.5000000e-01	   9.0973008e-01	
   1.4972461e-01	   9.1060606e-01	
   1.4775477e-01	   9.1666667e-01	
   1.4696970e-01	   9.1900934e-01	
   1.4577898e-01	   9.2272727e-01	
   1.4393939e-01	   9.2833417e-01	
   1.4379620e-01	   9.2878788e-01	
   1.4184819e-01	   9.3484848e-01	
   1.4090909e-01	   9.3770965e-01	
   1.3989713e-01	   9.4090909e-01	
   1.3795137e-01	   9.4696970e-01	
   1.3787879e-01	   9.4719262e-01	
   1.3604514e-01	   9.5303030e-01	
   1.3484848e-01	   9.5678791e-01	
   1.3413509e-01	   9.5909091e-01	
   1.3224911e-01	   9.6515152e-01	
   1.3181818e-01	   9.6652369e-01	
   1.3038514e-01	   9.7121212e-01	
   1.2878788e-01	   9.7640535e-01	
   1.2852581e-01	   9.7727273e-01	
   1.2670496e-01	   9.8333333e-01	
   1.2575758e-01	   9.8647044e-01	
   1.2489101e-01	   9.8939394e-01	
   1.2310252e-01	   9.9545455e-01	
   1.2272727e-01	   9.9672456e-01	
   1.2134104e-01	   1.0015152e+00	
   1.1969697e-01	   1.0072049e+00	
   1.1959132e-01	   1.0075758e+00	
   1.1788696e-01	   1.0136364e+00	
   1.1666667e-01	   1.0179757e+00	
   1.1619198e-01	   1.0196970e+00	
   1.1453963e-01	   1.0257576e+00	
   1.1363636e-01	   1.0290674e+00	
   1.1290399e-01	   1.0318182e+00	
   1.1130335e-01	   1.0378788e+00	
   1.1060606e-01	   1.0405129e+00	
   1.0972227e-01	   1.0439394e+00	
   1.0816460e-01	   1.0500000e+00	
   1.0757576e-01	   1.0522815e+00	
   1.0661516e-01	   1.0560606e+00	
   1.0507327e-01	   1.0621212e+00	
   1.0454545e-01	   1.0641836e+00	
   1.0349749e-01	   1.0681818e+00	
   1.0190302e-01	   1.0742424e+00	
   1.0151515e-01	   1.0757099e+00	
   1.0013295e-01	   1.0803030e+00	
   9.8484848e-02	   1.0857783e+00	
   9.8205511e-02	   1.0863636e+00	
   9.5454545e-02	   1.0923309e+00	
   9.2424242e-02	   1.0913904e+00	
   9.1409098e-02	   1.0863636e+00	
   9.0382914e-02	   1.0803030e+00	
   8.9543983e-02	   1.0742424e+00	
   8.9393939e-02	   1.0729779e+00	
   8.9080384e-02	   1.0681818e+00	
   8.8746053e-02	   1.0621212e+00	
   8.8472194e-02	   1.0560606e+00	
   8.8254012e-02	   1.0500000e+00	
   8.8087739e-02	   1.0439394e+00	
   8.7970560e-02	   1.0378788e+00	
   8.7900560e-02	   1.0318182e+00	
   8.7876707e-02	   1.0257576e+00	
   8.7898859e-02	   1.0196970e+00	
   8.7967804e-02	   1.0136364e+00	
   8.8085331e-02	   1.0075758e+00	
   8.8254351e-02	   1.0015152e+00	
   8.8479059e-02	   9.9545455e-01	
   8.8765160e-02	   9.8939394e-01	
   8.9120180e-02	   9.8333333e-01	
   8.9393939e-02	   9.7943639e-01	
   8.9586094e-02	   9.7727273e-01	
   9.0199279e-02	   9.7121212e-01	
   9.0909986e-02	   9.6515152e-01	
   9.1734616e-02	   9.5909091e-01	
   9.2424242e-02	   9.5465669e-01	
   9.2764128e-02	   9.5303030e-01	
   9.4119110e-02	   9.4696970e-01	
   9.5454545e-02	   9.4155452e-01	
   9.5653807e-02	   9.4090909e-01	
   9.7577615e-02	   9.3484848e-01	
   9.8484848e-02	   9.3210698e-01	
   9.9694491e-02	   9.2878788e-01	
   1.0151515e-01	   9.2386559e-01	
   1.0194414e-01	   9.2272727e-01	
   1.0423288e-01	   9.1666667e-01	
   1.0454545e-01	   9.1584629e-01	
   1.0649613e-01	   9.1060606e-01	
   1.0757576e-01	   9.0772930e-01	
   1.0874224e-01	   9.0454545e-01	
   1.1060606e-01	   8.9949718e-01	
   1.1097611e-01	   8.9848485e-01	
   1.1320319e-01	   8.9242424e-01	
   1.1363636e-01	   8.9126140e-01	
   1.1546687e-01	   8.8636364e-01	
   1.1666667e-01	   8.8319492e-01	
   1.1778954e-01	   8.8030303e-01	
   1.1969697e-01	   8.7543807e-01	
   1.2018839e-01	   8.7424242e-01	
   1.2269296e-01	   8.6818182e-01	
   1.2272727e-01	   8.6809963e-01	
   1.2537571e-01	   8.6212121e-01	
   1.2575758e-01	   8.6126453e-01	
   1.2826503e-01	   8.5606061e-01	
   1.2878788e-01	   8.5497621e-01	
   1.3142455e-01	   8.5000000e-01	
   1.3181818e-01	   8.4925356e-01	
   1.3484848e-01	   8.4410218e-01	
   1.3495807e-01	   8.4393939e-01	
   1.3787879e-01	   8.3953462e-01	
   1.3914125e-01	   8.3787879e-01	
   1.4090909e-01	   8.3551742e-01	
   1.4393939e-01	   8.3203113e-01	
   1.4416800e-01	   8.3181818e-01	
   1.4696970e-01	   8.2915447e-01	
   1.5000000e-01	   8.2679618e-01	
   1.5179587e-01	   8.2575758e-01	
   6.6541476e-01	   1.2500000e+02	
   1.4551857e-01	   8.4393939e-01	
   1.4696970e-01	   8.4301241e-01	
   1.5000000e-01	   8.4220035e-01	
   1.5303030e-01	   8.4286884e-01	
   1.5421240e-01	   8.4393939e-01	
   1.5606061e-01	   8.4754133e-01	
   1.5668393e-01	   8.5000000e-01	
   1.5700442e-01	   8.5606061e-01	
   1.5657829e-01	   8.6212121e-01	
   1.5606061e-01	   8.6559612e-01	
   1.5569657e-01	   8.6818182e-01	
   1.5451622e-01	   8.7424242e-01	
   1.5316696e-01	   8.8030303e-01	
   1.5303030e-01	   8.8082299e-01	
   1.5164331e-01	   8.8636364e-01	
   1.5004270e-01	   8.9242424e-01	
   1.5000000e-01	   8.9257038e-01	
   1.4834343e-01	   8.9848485e-01	
   1.4696970e-01	   9.0322868e-01	
   1.4660067e-01	   9.0454545e-01	
   1.4481521e-01	   9.1060606e-01	
   1.4393939e-01	   9.1348175e-01	
   1.4299620e-01	   9.1666667e-01	
   1.4116776e-01	   9.2272727e-01	
   1.4090909e-01	   9.2355560e-01	
   1.3931440e-01	   9.2878788e-01	
   1.3787879e-01	   9.3346494e-01	
   1.3745970e-01	   9.3484848e-01	
   1.3560381e-01	   9.4090909e-01	
   1.3484848e-01	   9.4335036e-01	
   1.3374023e-01	   9.4696970e-01	
   1.3189467e-01	   9.5303030e-01	
   1.3181818e-01	   9.5327800e-01	
   1.3003838e-01	   9.5909091e-01	
   1.2878788e-01	   9.6321212e-01	
   1.2819730e-01	   9.6515152e-01	
   1.2637215e-01	   9.7121212e-01	
   1.2575758e-01	   9.7325774e-01	
   1.2454729e-01	   9.7727273e-01	
   1.2275857e-01	   9.8333333e-01	
   1.2272727e-01	   9.8343919e-01	
   1.2096435e-01	   9.8939394e-01	
   1.1969697e-01	   9.9376972e-01	
   1.1920449e-01	   9.9545455e-01	
   1.1746854e-01	   1.0015152e+00	
   1.1666667e-01	   1.0043528e+00	
   1.1575371e-01	   1.0075758e+00	
   1.1407953e-01	   1.0136364e+00	
   1.1363636e-01	   1.0152520e+00	
   1.1242275e-01	   1.0196970e+00	
   1.1080886e-01	   1.0257576e+00	
   1.1060606e-01	   1.0265210e+00	
   1.0920988e-01	   1.0318182e+00	
   1.0764567e-01	   1.0378788e+00	
   1.0757576e-01	   1.0381495e+00	
   1.0607783e-01	   1.0439394e+00	
   1.0454545e-01	   1.0499537e+00	
   1.0453302e-01	   1.0500000e+00	
   1.0291884e-01	   1.0560606e+00	
   1.0151515e-01	   1.0613900e+00	
   1.0128687e-01	   1.0621212e+00	
   9.9422881e-02	   1.0681818e+00	
   9.8484848e-02	   1.0712730e+00	
   9.6942121e-02	   1.0742424e+00	
   9.5454545e-02	   1.0772416e+00	
   9.2424242e-02	   1.0743847e+00	
   9.2400797e-02	   1.0742424e+00	
   9.1514136e-02	   1.0681818e+00	
   9.0796692e-02	   1.0621212e+00	
   9.0226816e-02	   1.0560606e+00	
   8.9786464e-02	   1.0500000e+00	
   8.9460706e-02	   1.0439394e+00	
   8.9393939e-02	   1.0421857e+00	
   8.9289512e-02	   1.0378788e+00	
   8.9197866e-02	   1.0318182e+00	
   8.9161286e-02	   1.0257576e+00	
   8.9179613e-02	   1.0196970e+00	
   8.9253804e-02	   1.0136364e+00	
   8.9386019e-02	   1.0075758e+00	
   8.9393939e-02	   1.0073235e+00	
   8.9637542e-02	   1.0015152e+00	
   8.9966074e-02	   9.9545455e-01	
   9.0372447e-02	   9.8939394e-01	
   9.0862423e-02	   9.8333333e-01	
   9.1444332e-02	   9.7727273e-01	
   9.2129554e-02	   9.7121212e-01	
   9.2424242e-02	   9.6892310e-01	
   9.3111493e-02	   9.6515152e-01	
   9.4313602e-02	   9.5909091e-01	
   9.5454545e-02	   9.5385518e-01	
   9.5694512e-02	   9.5303030e-01	
   9.7513486e-02	   9.4696970e-01	
   9.8484848e-02	   9.4384680e-01	
   9.9541857e-02	   9.4090909e-01	
   1.0151515e-01	   9.3542843e-01	
   1.0173493e-01	   9.3484848e-01	
   1.0401555e-01	   9.2878788e-01	
   1.0454545e-01	   9.2737692e-01	
   1.0628241e-01	   9.2272727e-01	
   1.0757576e-01	   9.1923067e-01	
   1.0851582e-01	   9.1666667e-01	
   1.1060606e-01	   9.1089655e-01	
   1.1071197e-01	   9.1060606e-01	
   1.1291835e-01	   9.0454545e-01	
   1.1363636e-01	   9.0257137e-01	
   1.1515199e-01	   8.9848485e-01	
   1.1666667e-01	   8.9438160e-01	
   1.1742181e-01	   8.9242424e-01	
   1.1969697e-01	   8.8648259e-01	
   1.1974578e-01	   8.8636364e-01	
   1.2222924e-01	   8.8030303e-01	
   1.2272727e-01	   8.7908659e-01	
   1.2487411e-01	   8.7424242e-01	
   1.2575758e-01	   8.7223801e-01	
   1.2773295e-01	   8.6818182e-01	
   1.2878788e-01	   8.6599608e-01	
   1.3089243e-01	   8.6212121e-01	
   1.3181818e-01	   8.6039609e-01	
   1.3447766e-01	   8.5606061e-01	
   1.3484848e-01	   8.5544726e-01	
   1.3787879e-01	   8.5123140e-01	
   1.3895605e-01	   8.5000000e-01	
   1.4090909e-01	   8.4772619e-01	
   1.4393939e-01	   8.4493437e-01	
   1.4551857e-01	   8.4393939e-01	
   7.7631722e-01	   1.0100000e+02	
   1.3542277e-01	   8.6818182e-01	
   1.3787879e-01	   8.6559047e-01	
   1.4090909e-01	   8.6362817e-01	
   1.4393939e-01	   8.6389141e-01	
   1.4612914e-01	   8.6818182e-01	
   1.4657674e-01	   8.7424242e-01	
   1.4607961e-01	   8.8030303e-01	
   1.4518944e-01	   8.8636364e-01	
   1.4408492e-01	   8.9242424e-01	
   1.4393939e-01	   8.9306247e-01	
   1.4270872e-01	   8.9848485e-01	
   1.4127965e-01	   9.0454545e-01	
   1.4090909e-01	   9.0596736e-01	
   1.3969815e-01	   9.1060606e-01	
   1.3810636e-01	   9.1666667e-01	
   1.3787879e-01	   9.1747819e-01	
   1.3639645e-01	   9.2272727e-01	
   1.3484848e-01	   9.2830332e-01	
   1.3471053e-01	   9.2878788e-01	
   1.3293364e-01	   9.3484848e-01	
   1.3181818e-01	   9.3871502e-01	
   1.3116676e-01	   9.4090909e-01	
   1.2938632e-01	   9.4696970e-01	
   1.2878788e-01	   9.4900592e-01	
   1.2756823e-01	   9.5303030e-01	
   1.2580489e-01	   9.5909091e-01	
   1.2575758e-01	   9.5925113e-01	
   1.2396089e-01	   9.6515152e-01	
   1.2272727e-01	   9.6939038e-01	
   1.2217285e-01	   9.7121212e-01	
   1.2038402e-01	   9.7727273e-01	
   1.1969697e-01	   9.7965661e-01	
   1.1859603e-01	   9.8333333e-01	
   1.1687548e-01	   9.8939394e-01	
   1.1666667e-01	   9.9013313e-01	
   1.1511942e-01	   9.9545455e-01	
   1.1363636e-01	   1.0008709e+00	
   1.1345413e-01	   1.0015152e+00	
   1.1177209e-01	   1.0075758e+00	
   1.1060606e-01	   1.0119845e+00	
   1.1015843e-01	   1.0136364e+00	
   1.0855729e-01	   1.0196970e+00	
   1.0757576e-01	   1.0235342e+00	
   1.0698907e-01	   1.0257576e+00	
   1.0542930e-01	   1.0318182e+00	
   1.0454545e-01	   1.0353276e+00	
   1.0385324e-01	   1.0378788e+00	
   1.0224984e-01	   1.0439394e+00	
   1.0151515e-01	   1.0467561e+00	
   1.0047404e-01	   1.0500000e+00	
   9.8608943e-02	   1.0560606e+00	
   9.8484848e-02	   1.0564666e+00	
   9.5454545e-02	   1.0615471e+00	
   9.2832458e-02	   1.0560606e+00	
   9.2424242e-02	   1.0548867e+00	
   9.1968551e-02	   1.0500000e+00	
   9.1531697e-02	   1.0439394e+00	
   9.1215502e-02	   1.0378788e+00	
   9.1008504e-02	   1.0318182e+00	
   9.0901735e-02	   1.0257576e+00	
   9.0888511e-02	   1.0196970e+00	
   9.0964290e-02	   1.0136364e+00	
   9.1126604e-02	   1.0075758e+00	
   9.1375067e-02	   1.0015152e+00	
   9.1711451e-02	   9.9545455e-01	
   9.2139860e-02	   9.8939394e-01	
   9.2424242e-02	   9.8609304e-01	
   9.2793745e-02	   9.8333333e-01	
   9.3706179e-02	   9.7727273e-01	
   9.4718208e-02	   9.7121212e-01	
   9.5454545e-02	   9.6723417e-01	
   9.6013950e-02	   9.6515152e-01	
   9.7694336e-02	   9.5909091e-01	
   9.8484848e-02	   9.5633613e-01	
   9.9661694e-02	   9.5303030e-01	
   1.0151515e-01	   9.4772603e-01	
   1.0180733e-01	   9.4696970e-01	
   1.0409716e-01	   9.4090909e-01	
   1.0454545e-01	   9.3970381e-01	
   1.0638874e-01	   9.3484848e-01	
   1.0757576e-01	   9.3161163e-01	
   1.0862466e-01	   9.2878788e-01	
   1.1060606e-01	   9.2323681e-01	
   1.1079353e-01	   9.2272727e-01	
   1.1299159e-01	   9.1666667e-01	
   1.1363636e-01	   9.1485359e-01	
   1.1521334e-01	   9.1060606e-01	
   1.1666667e-01	   9.0657081e-01	
   1.1745151e-01	   9.0454545e-01	
   1.1969697e-01	   8.9855384e-01	
   1.1972569e-01	   8.9848485e-01	
   1.2222024e-01	   8.9242424e-01	
   1.2272727e-01	   8.9116690e-01	
   1.2489367e-01	   8.8636364e-01	
   1.2575758e-01	   8.8440181e-01	
   1.2783020e-01	   8.8030303e-01	
   1.2878788e-01	   8.7836075e-01	
   1.3117867e-01	   8.7424242e-01	
   1.3181818e-01	   8.7311246e-01	
   1.3484848e-01	   8.6877079e-01	
   1.3542277e-01	   8.6818182e-01	
   8.8721968e-01	   7.5000000e+01	
   1.2733878e-01	   8.9848485e-01	
   1.2878788e-01	   8.9605091e-01	
   1.3181818e-01	   8.9306448e-01	
   1.3445760e-01	   8.9848485e-01	
   1.3396882e-01	   9.0454545e-01	
   1.3303175e-01	   9.1060606e-01	
   1.3194915e-01	   9.1666667e-01	
   1.3181818e-01	   9.1724998e-01	
   1.3045619e-01	   9.2272727e-01	
   1.2905057e-01	   9.2878788e-01	
   1.2878788e-01	   9.2982339e-01	
   1.2737725e-01	   9.3484848e-01	
   1.2583562e-01	   9.4090909e-01	
   1.2575758e-01	   9.4119704e-01	
   1.2403211e-01	   9.4696970e-01	
   1.2272727e-01	   9.5182873e-01	
   1.2236080e-01	   9.5303030e-01	
   1.2056877e-01	   9.5909091e-01	
   1.1969697e-01	   9.6225335e-01	
   1.1880433e-01	   9.6515152e-01	
   1.1709602e-01	   9.7121212e-01	
   1.1666667e-01	   9.7277157e-01	
   1.1531010e-01	   9.7727273e-01	
   1.1369947e-01	   9.8333333e-01	
   1.1363636e-01	   9.8356770e-01	
   1.1195538e-01	   9.8939394e-01	
   1.1060606e-01	   9.9469069e-01	
   1.1039659e-01	   9.9545455e-01	
   1.0876581e-01	   1.0015152e+00	
   1.0757576e-01	   1.0063798e+00	
   1.0726068e-01	   1.0075758e+00	
   1.0569564e-01	   1.0136364e+00	
   1.0454545e-01	   1.0184364e+00	
   1.0420320e-01	   1.0196970e+00	
   1.0259138e-01	   1.0257576e+00	
   1.0151515e-01	   1.0300576e+00	
   1.0091979e-01	   1.0318182e+00	
   9.8983544e-02	   1.0378788e+00	
   9.8484848e-02	   1.0394983e+00	
   9.5454545e-02	   1.0426403e+00	
   9.4425890e-02	   1.0378788e+00	
   9.3591421e-02	   1.0318182e+00	
   9.3135226e-02	   1.0257576e+00	
   9.2964798e-02	   1.0196970e+00	
   9.3017016e-02	   1.0136364e+00	
   9.3248838e-02	   1.0075758e+00	
   9.3631458e-02	   1.0015152e+00	
   9.4146586e-02	   9.9545455e-01	
   9.4784088e-02	   9.8939394e-01	
   9.5454545e-02	   9.8403670e-01	
   9.5608076e-02	   9.8333333e-01	
   9.7038899e-02	   9.7727273e-01	
   9.8471416e-02	   9.7121212e-01	
   9.8484848e-02	   9.7115963e-01	
   1.0060887e-01	   9.6515152e-01	
   1.0151515e-01	   9.6246250e-01	
   1.0288294e-01	   9.5909091e-01	
   1.0454545e-01	   9.5465611e-01	
   1.0521710e-01	   9.5303030e-01	
   1.0749710e-01	   9.4696970e-01	
   1.0757576e-01	   9.4675618e-01	
   1.0983647e-01	   9.4090909e-01	
   1.1060606e-01	   9.3874284e-01	
   1.1209181e-01	   9.3484848e-01	
   1.1363636e-01	   9.3039089e-01	
   1.1425950e-01	   9.2878788e-01	
   1.1643175e-01	   9.2272727e-01	
   1.1666667e-01	   9.2206013e-01	
   1.1881983e-01	   9.1666667e-01	
   1.1969697e-01	   9.1428903e-01	
   1.2131787e-01	   9.1060606e-01	
   1.2272727e-01	   9.0712384e-01	
   1.2405133e-01	   9.0454545e-01	
   1.2575758e-01	   9.0092373e-01	
   1.2733878e-01	   8.9848485e-01	


==> bridge_3.dat <==
   1.1099437e-01	   2.2900000e+02	
   1.3476515e-01	   8.8181818e-01	
   1.3494949e-01	   8.8169749e-01	
   1.3575758e-01	   8.8142284e-01	
   1.3656566e-01	   8.8143608e-01	
   1.3732123e-01	   8.8181818e-01	
   1.3737374e-01	   8.8185499e-01	
   1.3818182e-01	   8.8319407e-01	
   1.3866989e-01	   8.8484848e-01	
   1.3895015e-01	   8.8787879e-01	
   1.3888685e-01	   8.9090909e-01	
   1.3863965e-01	   8.9393939e-01	
   1.3826293e-01	   8.9696970e-01	
   1.3818182e-01	   8.9745871e-01	
   1.3780155e-01	   9.0000000e-01	
   1.3737374e-01	   9.0234986e-01	
   1.3726080e-01	   9.0303030e-01	
   1.3666819e-01	   9.0606061e-01	
   1.3656566e-01	   9.0652454e-01	
   1.3603521e-01	   9.0909091e-01	
   1.3575758e-01	   9.1029436e-01	
   1.3536002e-01	   9.1212121e-01	
   1.3494949e-01	   9.1383680e-01	
   1.3465032e-01	   9.1515152e-01	
   1.3414141e-01	   9.1721259e-01	
   1.3391210e-01	   9.1818182e-01	
   1.3333333e-01	   9.2046333e-01	
   1.3315002e-01	   9.2121212e-01	
   1.3252525e-01	   9.2361817e-01	
   1.3236778e-01	   9.2424242e-01	
   1.3171717e-01	   9.2669786e-01	
   1.3156828e-01	   9.2727273e-01	
   1.3090909e-01	   9.2971738e-01	
   1.3075384e-01	   9.3030303e-01	
   1.3010101e-01	   9.3268774e-01	
   1.2992634e-01	   9.3333333e-01	
   1.2929293e-01	   9.3561709e-01	
   1.2908730e-01	   9.3636364e-01	
   1.2848485e-01	   9.3851157e-01	
   1.2823798e-01	   9.3939394e-01	
   1.2767677e-01	   9.4137585e-01	
   1.2737946e-01	   9.4242424e-01	
   1.2686869e-01	   9.4421362e-01	
   1.2651269e-01	   9.4545455e-01	
   1.2606061e-01	   9.4702785e-01	
   1.2563853e-01	   9.4848485e-01	
   1.2525253e-01	   9.4982105e-01	
   1.2475782e-01	   9.5151515e-01	
   1.2444444e-01	   9.5259548e-01	
   1.2387139e-01	   9.5454545e-01	
   1.2363636e-01	   9.5535327e-01	
   1.2298010e-01	   9.5757576e-01	
   1.2282828e-01	   9.5809661e-01	
   1.2208490e-01	   9.6060606e-01	
   1.2202020e-01	   9.6082784e-01	
   1.2121212e-01	   9.6356561e-01	
   1.2119125e-01	   9.6363636e-01	
   1.2040404e-01	   9.6634087e-01	
   1.2030794e-01	   9.6666667e-01	
   1.1959596e-01	   9.6911605e-01	
   1.1942487e-01	   9.6969697e-01	
   1.1878788e-01	   9.7189384e-01	
   1.1854317e-01	   9.7272727e-01	
   1.1797980e-01	   9.7467728e-01	
   1.1766408e-01	   9.7575758e-01	
   1.1717172e-01	   9.7746979e-01	
   1.1678888e-01	   9.7878788e-01	
   1.1636364e-01	   9.8027513e-01	
   1.1591885e-01	   9.8181818e-01	
   1.1555556e-01	   9.8309731e-01	
   1.1505529e-01	   9.8484848e-01	
   1.1474747e-01	   9.8594053e-01	
   1.1419941e-01	   9.8787879e-01	
   1.1393939e-01	   9.8880902e-01	
   1.1335227e-01	   9.9090909e-01	
   1.1313131e-01	   9.9170683e-01	
   1.1251476e-01	   9.9393939e-01	
   1.1232323e-01	   9.9463764e-01	
   1.1168751e-01	   9.9696970e-01	
   1.1151515e-01	   9.9760443e-01	
   1.1087082e-01	   1.0000000e+00	
   1.1070707e-01	   1.0006093e+00	
   1.1006463e-01	   1.0030303e+00	
   1.0989899e-01	   1.0036529e+00	
   1.0926845e-01	   1.0060606e+00	
   1.0909091e-01	   1.0067346e+00	
   1.0848139e-01	   1.0090909e+00	
   1.0828283e-01	   1.0098516e+00	
   1.0770210e-01	   1.0121212e+00	
   1.0747475e-01	   1.0129992e+00	
   1.0692882e-01	   1.0151515e+00	
   1.0666667e-01	   1.0161703e+00	
   1.0615934e-01	   1.0181818e+00	
   1.0585859e-01	   1.0193552e+00	
   1.0539100e-01	   1.0212121e+00	
   1.0505051e-01	   1.0225418e+00	
   1.0462064e-01	   1.0242424e+00	
   1.0424242e-01	   1.0257149e+00	
   1.0384438e-01	   1.0272727e+00	
   1.0343434e-01	   1.0288560e+00	
   1.0305724e-01	   1.0303030e+00	
   1.0262626e-01	   1.0319426e+00	
   1.0225237e-01	   1.0333333e+00	
   1.0181818e-01	   1.0349469e+00	
   1.0141941e-01	   1.0363636e+00	
   1.0101010e-01	   1.0378331e+00	
   1.0054123e-01	   1.0393939e+00	
   1.0020202e-01	   1.0405530e+00	
   9.9586588e-02	   1.0424242e+00	
   9.9393939e-02	   1.0430382e+00	
   9.8585859e-02	   1.0452435e+00	
   9.8489890e-02	   1.0454545e+00	
   9.7777778e-02	   1.0471928e+00	
   9.6999551e-02	   1.0484848e+00	
   9.6969697e-02	   1.0485423e+00	
   9.6161616e-02	   1.0494536e+00	
   9.5353535e-02	   1.0495309e+00	
   9.4545455e-02	   1.0485075e+00	
   9.4537288e-02	   1.0484848e+00	
   9.3737374e-02	   1.0460715e+00	
   9.3613989e-02	   1.0454545e+00	
   9.3104474e-02	   1.0424242e+00	
   9.2929293e-02	   1.0410498e+00	
   9.2745333e-02	   1.0393939e+00	
   9.2483638e-02	   1.0363636e+00	
   9.2299852e-02	   1.0333333e+00	
   9.2173917e-02	   1.0303030e+00	
   9.2121212e-02	   1.0284211e+00	
   9.2080155e-02	   1.0272727e+00	
   9.2011788e-02	   1.0242424e+00	
   9.1982831e-02	   1.0212121e+00	
   9.1990179e-02	   1.0181818e+00	
   9.2033464e-02	   1.0151515e+00	
   9.2115077e-02	   1.0121212e+00	
   9.2121212e-02	   1.0119633e+00	
   9.2196851e-02	   1.0090909e+00	
   9.2306684e-02	   1.0060606e+00	
   9.2454034e-02	   1.0030303e+00	
   9.2650168e-02	   1.0000000e+00	
   9.2912125e-02	   9.9696970e-01	
   9.2929293e-02	   9.9679505e-01	
   9.3150934e-02	   9.9393939e-01	
   9.3458906e-02	   9.9090909e-01	
   9.3737374e-02	   9.8874187e-01	
   9.3834554e-02	   9.8787879e-01	
   9.4229838e-02	   9.8484848e-01	
   9.4545455e-02	   9.8289864e-01	
   9.4711669e-02	   9.8181818e-01	
   9.5257337e-02	   9.7878788e-01	
   9.5353535e-02	   9.7829960e-01	
   9.5859529e-02	   9.7575758e-01	
   9.6161616e-02	   9.7440620e-01	
   9.6556724e-02	   9.7272727e-01	
   9.6969697e-02	   9.7107834e-01	
   9.7344304e-02	   9.6969697e-01	
   9.7777778e-02	   9.6812892e-01	
   9.8223263e-02	   9.6666667e-01	
   9.8585859e-02	   9.6545874e-01	
   9.9194577e-02	   9.6363636e-01	
   9.9393939e-02	   9.6301440e-01	
   1.0020202e-01	   9.6072920e-01	
   1.0024808e-01	   9.6060606e-01	
   1.0101010e-01	   9.5842813e-01	
   1.0134086e-01	   9.5757576e-01	
   1.0181818e-01	   9.5624597e-01	
   1.0249266e-01	   9.5454545e-01	
   1.0262626e-01	   9.5417850e-01	
   1.0343434e-01	   9.5205642e-01	
   1.0365246e-01	   9.5151515e-01	
   1.0424242e-01	   9.4992115e-01	
   1.0481894e-01	   9.4848485e-01	
   1.0505051e-01	   9.4785575e-01	
   1.0585859e-01	   9.4576846e-01	
   1.0598276e-01	   9.4545455e-01	
   1.0666667e-01	   9.4358430e-01	
   1.0711993e-01	   9.4242424e-01	
   1.0747475e-01	   9.4144252e-01	
   1.0826563e-01	   9.3939394e-01	
   1.0828283e-01	   9.3934582e-01	
   1.0909091e-01	   9.3709185e-01	
   1.0936649e-01	   9.3636364e-01	
   1.0989899e-01	   9.3485828e-01	
   1.1047140e-01	   9.3333333e-01	
   1.1070707e-01	   9.3266174e-01	
   1.1151515e-01	   9.3046713e-01	
   1.1157608e-01	   9.3030303e-01	
   1.1232323e-01	   9.2816787e-01	
   1.1265534e-01	   9.2727273e-01	
   1.1313131e-01	   9.2590948e-01	
   1.1375122e-01	   9.2424242e-01	
   1.1393939e-01	   9.2370355e-01	
   1.1474747e-01	   9.2149141e-01	
   1.1485222e-01	   9.2121212e-01	
   1.1555556e-01	   9.1922338e-01	
   1.1595033e-01	   9.1818182e-01	
   1.1636364e-01	   9.1702072e-01	
   1.1708164e-01	   9.1515152e-01	
   1.1717172e-01	   9.1490061e-01	
   1.1797980e-01	   9.1272602e-01	
   1.1821917e-01	   9.1212121e-01	
   1.1878788e-01	   9.1058405e-01	
   1.1939128e-01	   9.0909091e-01	
   1.1959596e-01	   9.0854541e-01	
   1.2040404e-01	   9.0652076e-01	
   1.2059881e-01	   9.0606061e-01	
   1.2121212e-01	   9.0449671e-01	
   1.2184998e-01	   9.0303030e-01	
   1.2202020e-01	   9.0260432e-01	
   1.2282828e-01	   9.0070566e-01	
   1.2315510e-01	   9.0000000e-01	
   1.2363636e-01	   8.9886432e-01	
   1.2444444e-01	   8.9715538e-01	
   1.2453724e-01	   8.9696970e-01	
   1.2525253e-01	   8.9539809e-01	
   1.2600773e-01	   8.9393939e-01	
   1.2606061e-01	   8.9382602e-01	
   1.2686869e-01	   8.9220591e-01	
   1.2760558e-01	   8.9090909e-01	
   1.2767677e-01	   8.9076919e-01	
   1.2848485e-01	   8.8930757e-01	
   1.2929293e-01	   8.8802733e-01	
   1.2939592e-01	   8.8787879e-01	
   1.3010101e-01	   8.8674451e-01	
   1.3090909e-01	   8.8561252e-01	
   1.3152655e-01	   8.8484848e-01	
   1.3171717e-01	   8.8458398e-01	
   1.3252525e-01	   8.8363133e-01	
   1.3333333e-01	   8.8283644e-01	
   1.3414141e-01	   8.8218848e-01	
   1.3476515e-01	   8.8181818e-01	
   2.2198874e-01	   1.9700000e+02	
   1.2966354e-01	   8.9696970e-01	
   1.3010101e-01	   8.9655933e-01	
   1.3090909e-01	   8.9609455e-01	
   1.3171717e-01	   8.9599558e-01	
   1.3252525e-01	   8.9650439e-01	
   1.3279689e-01	   8.9696970e-01	
   1.3333333e-01	   8.9943493e-01	
   1.3339655e-01	   9.0000000e-01	
   1.3336870e-01	   9.0303030e-01	
   1.3333333e-01	   9.0339451e-01	
   1.3310149e-01	   9.0606061e-01	
   1.3270331e-01	   9.0909091e-01	
   1.3252525e-01	   9.1012225e-01	
   1.3220741e-01	   9.1212121e-01	
   1.3171717e-01	   9.1471337e-01	
   1.3164015e-01	   9.1515152e-01	
   1.3101947e-01	   9.1818182e-01	
   1.3090909e-01	   9.1866421e-01	
   1.3035510e-01	   9.2121212e-01	
   1.3010101e-01	   9.2227817e-01	
   1.2965288e-01	   9.2424242e-01	
   1.2929293e-01	   9.2570095e-01	
   1.2891912e-01	   9.2727273e-01	
   1.2848485e-01	   9.2898081e-01	
   1.2815887e-01	   9.3030303e-01	
   1.2767677e-01	   9.3215147e-01	
   1.2737615e-01	   9.3333333e-01	
   1.2686869e-01	   9.3523706e-01	
   1.2657429e-01	   9.3636364e-01	
   1.2606061e-01	   9.3825521e-01	
   1.2575603e-01	   9.3939394e-01	
   1.2525253e-01	   9.4121911e-01	
   1.2492371e-01	   9.4242424e-01	
   1.2444444e-01	   9.4413888e-01	
   1.2407939e-01	   9.4545455e-01	
   1.2363636e-01	   9.4702252e-01	
   1.2322493e-01	   9.4848485e-01	
   1.2282828e-01	   9.4987658e-01	
   1.2236205e-01	   9.5151515e-01	
   1.2202020e-01	   9.5270670e-01	
   1.2149243e-01	   9.5454545e-01	
   1.2121212e-01	   9.5551791e-01	
   1.2061774e-01	   9.5757576e-01	
   1.2040404e-01	   9.5831499e-01	
   1.1973967e-01	   9.6060606e-01	
   1.1959596e-01	   9.6110260e-01	
   1.1885996e-01	   9.6363636e-01	
   1.1878788e-01	   9.6388553e-01	
   1.1798039e-01	   9.6666667e-01	
   1.1797980e-01	   9.6666872e-01	
   1.1717172e-01	   9.6948322e-01	
   1.1711052e-01	   9.6969697e-01	
   1.1636364e-01	   9.7231005e-01	
   1.1624486e-01	   9.7272727e-01	
   1.1555556e-01	   9.7515355e-01	
   1.1538493e-01	   9.7575758e-01	
   1.1474747e-01	   9.7801838e-01	
   1.1453218e-01	   9.7878788e-01	
   1.1393939e-01	   9.8090916e-01	
   1.1368794e-01	   9.8181818e-01	
   1.1313131e-01	   9.8383035e-01	
   1.1285326e-01	   9.8484848e-01	
   1.1232323e-01	   9.8678594e-01	
   1.1202891e-01	   9.8787879e-01	
   1.1151515e-01	   9.8977923e-01	
   1.1121533e-01	   9.9090909e-01	
   1.1070707e-01	   9.9281252e-01	
   1.1041253e-01	   9.9393939e-01	
   1.0989899e-01	   9.9588674e-01	
   1.0962015e-01	   9.9696970e-01	
   1.0909091e-01	   9.9900115e-01	
   1.0883737e-01	   1.0000000e+00	
   1.0828283e-01	   1.0021530e+00	
   1.0806298e-01	   1.0030303e+00	
   1.0747475e-01	   1.0053373e+00	
   1.0729538e-01	   1.0060606e+00	
   1.0666667e-01	   1.0085465e+00	
   1.0653263e-01	   1.0090909e+00	
   1.0585859e-01	   1.0117704e+00	
   1.0577244e-01	   1.0121212e+00	
   1.0505051e-01	   1.0149960e+00	
   1.0501219e-01	   1.0151515e+00	
   1.0425008e-01	   1.0181818e+00	
   1.0424242e-01	   1.0182119e+00	
   1.0348676e-01	   1.0212121e+00	
   1.0343434e-01	   1.0214167e+00	
   1.0270767e-01	   1.0242424e+00	
   1.0262626e-01	   1.0245549e+00	
   1.0190371e-01	   1.0272727e+00	
   1.0181818e-01	   1.0275926e+00	
   1.0106107e-01	   1.0303030e+00	
   1.0101010e-01	   1.0304864e+00	
   1.0020202e-01	   1.0332043e+00	
   1.0015912e-01	   1.0333333e+00	
   9.9393939e-02	   1.0357194e+00	
   9.9145334e-02	   1.0363636e+00	
   9.8585859e-02	   1.0379054e+00	
   9.7872069e-02	   1.0393939e+00	
   9.7777778e-02	   1.0396101e+00	
   9.6969697e-02	   1.0408699e+00	
   9.6161616e-02	   1.0413615e+00	
   9.5353535e-02	   1.0408745e+00	
   9.4730966e-02	   1.0393939e+00	
   9.4545455e-02	   1.0388938e+00	
   9.4039698e-02	   1.0363636e+00	
   9.3737374e-02	   1.0342854e+00	
   9.3630149e-02	   1.0333333e+00	
   9.3364142e-02	   1.0303030e+00	
   9.3185629e-02	   1.0272727e+00	
   9.3073371e-02	   1.0242424e+00	
   9.3013134e-02	   1.0212121e+00	
   9.2995744e-02	   1.0181818e+00	
   9.3015886e-02	   1.0151515e+00	
   9.3071442e-02	   1.0121212e+00	
   9.3163243e-02	   1.0090909e+00	
   9.3295212e-02	   1.0060606e+00	
   9.3474929e-02	   1.0030303e+00	
   9.3714746e-02	   1.0000000e+00	
   9.3737374e-02	   9.9975693e-01	
   9.3961839e-02	   9.9696970e-01	
   9.4272370e-02	   9.9393939e-01	
   9.4545455e-02	   9.9179288e-01	
   9.4651317e-02	   9.9090909e-01	
   9.5069655e-02	   9.8787879e-01	
   9.5353535e-02	   9.8615843e-01	
   9.5570291e-02	   9.8484848e-01	
   9.6154915e-02	   9.8181818e-01	
   9.6161616e-02	   9.8178540e-01	
   9.6803991e-02	   9.7878788e-01	
   9.6969697e-02	   9.7807869e-01	
   9.7555073e-02	   9.7575758e-01	
   9.7777778e-02	   9.7491072e-01	
   9.8408487e-02	   9.7272727e-01	
   9.8585859e-02	   9.7211726e-01	
   9.9365463e-02	   9.6969697e-01	
   9.9393939e-02	   9.6960670e-01	
   1.0020202e-01	   9.6720878e-01	
   1.0040282e-01	   9.6666667e-01	
   1.0101010e-01	   9.6494589e-01	
   1.0151790e-01	   9.6363636e-01	
   1.0181818e-01	   9.6281407e-01	
   1.0262626e-01	   9.6076745e-01	
   1.0269207e-01	   9.6060606e-01	
   1.0343434e-01	   9.5866329e-01	
   1.0387948e-01	   9.5757576e-01	
   1.0424242e-01	   9.5662619e-01	
   1.0505051e-01	   9.5463365e-01	
   1.0508652e-01	   9.5454545e-01	
   1.0585859e-01	   9.5253282e-01	
   1.0626808e-01	   9.5151515e-01	
   1.0666667e-01	   9.5046085e-01	
   1.0744901e-01	   9.4848485e-01	
   1.0747475e-01	   9.4841571e-01	
   1.0828283e-01	   9.4625890e-01	
   1.0859402e-01	   9.4545455e-01	
   1.0909091e-01	   9.4410256e-01	
   1.0973053e-01	   9.4242424e-01	
   1.0989899e-01	   9.4195936e-01	
   1.1070707e-01	   9.3977693e-01	
   1.1085051e-01	   9.3939394e-01	
   1.1151515e-01	   9.3754552e-01	
   1.1195438e-01	   9.3636364e-01	
   1.1232323e-01	   9.3532968e-01	
   1.1306219e-01	   9.3333333e-01	
   1.1313131e-01	   9.3313864e-01	
   1.1393939e-01	   9.3090012e-01	
   1.1416101e-01	   9.3030303e-01	
   1.1474747e-01	   9.2866674e-01	
   1.1526784e-01	   9.2727273e-01	
   1.1555556e-01	   9.2647251e-01	
   1.1636364e-01	   9.2432163e-01	
   1.1639386e-01	   9.2424242e-01	
   1.1717172e-01	   9.2213541e-01	
   1.1752952e-01	   9.2121212e-01	
   1.1797980e-01	   9.2000579e-01	
   1.1869982e-01	   9.1818182e-01	
   1.1878788e-01	   9.1794902e-01	
   1.1959596e-01	   9.1589615e-01	
   1.1990489e-01	   9.1515152e-01	
   1.2040404e-01	   9.1389749e-01	
   1.2116090e-01	   9.1212121e-01	
   1.2121212e-01	   9.1199505e-01	
   1.2202020e-01	   9.1010531e-01	
   1.2248525e-01	   9.0909091e-01	
   1.2282828e-01	   9.0830524e-01	
   1.2363636e-01	   9.0658997e-01	
   1.2390326e-01	   9.0606061e-01	
   1.2444444e-01	   9.0493269e-01	
   1.2525253e-01	   9.0339068e-01	
   1.2545799e-01	   9.0303030e-01	
   1.2606061e-01	   9.0191883e-01	
   1.2686869e-01	   9.0057488e-01	
   1.2725353e-01	   9.0000000e-01	
   1.2767677e-01	   8.9933475e-01	
   1.2848485e-01	   8.9824686e-01	
   1.2929293e-01	   8.9730482e-01	
   1.2966354e-01	   8.9696970e-01	
   3.3298312e-01	   1.7100000e+02	
   1.2643678e-01	   9.0909091e-01	
   1.2686869e-01	   9.0868059e-01	
   1.2767677e-01	   9.0835642e-01	
   1.2848485e-01	   9.0878120e-01	
   1.2863869e-01	   9.0909091e-01	
   1.2901931e-01	   9.1212121e-01	
   1.2884705e-01	   9.1515152e-01	
   1.2848485e-01	   9.1815968e-01	
   1.2848240e-01	   9.1818182e-01	
   1.2797682e-01	   9.2121212e-01	
   1.2767677e-01	   9.2274044e-01	
   1.2739929e-01	   9.2424242e-01	
   1.2686869e-01	   9.2674992e-01	
   1.2676382e-01	   9.2727273e-01	
   1.2608052e-01	   9.3030303e-01	
   1.2606061e-01	   9.3038367e-01	
   1.2535718e-01	   9.3333333e-01	
   1.2525253e-01	   9.3374352e-01	
   1.2460351e-01	   9.3636364e-01	
   1.2444444e-01	   9.3697024e-01	
   1.2382451e-01	   9.3939394e-01	
   1.2363636e-01	   9.4009530e-01	
   1.2302442e-01	   9.4242424e-01	
   1.2282828e-01	   9.4314183e-01	
   1.2220692e-01	   9.4545455e-01	
   1.2202020e-01	   9.4612744e-01	
   1.2137529e-01	   9.4848485e-01	
   1.2121212e-01	   9.4906598e-01	
   1.2053254e-01	   9.5151515e-01	
   1.2040404e-01	   9.5196879e-01	
   1.1968149e-01	   9.5454545e-01	
   1.1959596e-01	   9.5484559e-01	
   1.1882484e-01	   9.5757576e-01	
   1.1878788e-01	   9.5770501e-01	
   1.1797980e-01	   9.6055550e-01	
   1.1796569e-01	   9.6060606e-01	
   1.1717172e-01	   9.6340747e-01	
   1.1710785e-01	   9.6363636e-01	
   1.1636364e-01	   9.6626800e-01	
   1.1625273e-01	   9.6666667e-01	
   1.1555556e-01	   9.6914367e-01	
   1.1540254e-01	   9.6969697e-01	
   1.1474747e-01	   9.7204080e-01	
   1.1455928e-01	   9.7272727e-01	
   1.1393939e-01	   9.7496547e-01	
   1.1372463e-01	   9.7575758e-01	
   1.1313131e-01	   9.7792329e-01	
   1.1289996e-01	   9.7878788e-01	
   1.1232323e-01	   9.8091924e-01	
   1.1208623e-01	   9.8181818e-01	
   1.1151515e-01	   9.8395733e-01	
   1.1128394e-01	   9.8484848e-01	
   1.1070707e-01	   9.8704031e-01	
   1.1049312e-01	   9.8787879e-01	
   1.0989899e-01	   9.9016929e-01	
   1.0971335e-01	   9.9090909e-01	
   1.0909091e-01	   9.9334334e-01	
   1.0894372e-01	   9.9393939e-01	
   1.0828283e-01	   9.9655918e-01	
   1.0818291e-01	   9.9696970e-01	
   1.0747475e-01	   9.9981086e-01	
   1.0742926e-01	   1.0000000e+00	
   1.0668281e-01	   1.0030303e+00	
   1.0666667e-01	   1.0030948e+00	
   1.0594635e-01	   1.0060606e+00	
   1.0585859e-01	   1.0064133e+00	
   1.0521014e-01	   1.0090909e+00	
   1.0505051e-01	   1.0097337e+00	
   1.0447031e-01	   1.0121212e+00	
   1.0424242e-01	   1.0130359e+00	
   1.0372220e-01	   1.0151515e+00	
   1.0343434e-01	   1.0162956e+00	
   1.0295993e-01	   1.0181818e+00	
   1.0262626e-01	   1.0194835e+00	
   1.0217533e-01	   1.0212121e+00	
   1.0181818e-01	   1.0225645e+00	
   1.0135586e-01	   1.0242424e+00	
   1.0101010e-01	   1.0254944e+00	
   1.0047987e-01	   1.0272727e+00	
   1.0020202e-01	   1.0282157e+00	
   9.9505675e-02	   1.0303030e+00	
   9.9393939e-02	   1.0306485e+00	
   9.8585859e-02	   1.0327546e+00	
   9.8285529e-02	   1.0333333e+00	
   9.7777778e-02	   1.0343956e+00	
   9.6969697e-02	   1.0353887e+00	
   9.6161616e-02	   1.0355134e+00	
   9.5353535e-02	   1.0343543e+00	
   9.5066930e-02	   1.0333333e+00	
   9.4545455e-02	   1.0309185e+00	
   9.4460433e-02	   1.0303030e+00	
   9.4138373e-02	   1.0272727e+00	
   9.3932802e-02	   1.0242424e+00	
   9.3813498e-02	   1.0212121e+00	
   9.3760615e-02	   1.0181818e+00	
   9.3761625e-02	   1.0151515e+00	
   9.3809457e-02	   1.0121212e+00	
   9.3901464e-02	   1.0090909e+00	
   9.4039030e-02	   1.0060606e+00	
   9.4227735e-02	   1.0030303e+00	
   9.4478122e-02	   1.0000000e+00	
   9.4545455e-02	   9.9932471e-01	
   9.4766128e-02	   9.9696970e-01	
   9.5116271e-02	   9.9393939e-01	
   9.5353535e-02	   9.9222860e-01	
   9.5537083e-02	   9.9090909e-01	
   9.6026998e-02	   9.8787879e-01	
   9.6161616e-02	   9.8713520e-01	
   9.6595955e-02	   9.8484848e-01	
   9.6969697e-02	   9.8308902e-01	
   9.7261758e-02	   9.8181818e-01	
   9.7777778e-02	   9.7971484e-01	
   9.8028249e-02	   9.7878788e-01	
   9.8585859e-02	   9.7678208e-01	
   9.8901891e-02	   9.7575758e-01	
   9.9393939e-02	   9.7416181e-01	
   9.9884666e-02	   9.7272727e-01	
   1.0020202e-01	   9.7177841e-01	
   1.0097040e-01	   9.6969697e-01	
   1.0101010e-01	   9.6958514e-01	
   1.0181818e-01	   9.6743934e-01	
   1.0213175e-01	   9.6666667e-01	
   1.0262626e-01	   9.6538444e-01	
   1.0334883e-01	   9.6363636e-01	
   1.0343434e-01	   9.6341739e-01	
   1.0424242e-01	   9.6142246e-01	
   1.0458658e-01	   9.6060606e-01	
   1.0505051e-01	   9.5944453e-01	
   1.0582790e-01	   9.5757576e-01	
   1.0585859e-01	   9.5749784e-01	
   1.0666667e-01	   9.5547946e-01	
   1.0704883e-01	   9.5454545e-01	
   1.0747475e-01	   9.5345619e-01	
   1.0825121e-01	   9.5151515e-01	
   1.0828283e-01	   9.5143254e-01	
   1.0909091e-01	   9.4934144e-01	
   1.0942542e-01	   9.4848485e-01	
   1.0989899e-01	   9.4723109e-01	
   1.1057971e-01	   9.4545455e-01	
   1.1070707e-01	   9.4511125e-01	
   1.1151515e-01	   9.4296017e-01	
   1.1171745e-01	   9.4242424e-01	
   1.1232323e-01	   9.4078380e-01	
   1.1284299e-01	   9.3939394e-01	
   1.1313131e-01	   9.3860567e-01	
   1.1393939e-01	   9.3643476e-01	
   1.1396608e-01	   9.3636364e-01	
   1.1474747e-01	   9.3425365e-01	
   1.1509371e-01	   9.3333333e-01	
   1.1555556e-01	   9.3208699e-01	
   1.1623148e-01	   9.3030303e-01	
   1.1636364e-01	   9.2994800e-01	
   1.1717172e-01	   9.2784225e-01	
   1.1739543e-01	   9.2727273e-01	
   1.1797980e-01	   9.2576776e-01	
   1.1859014e-01	   9.2424242e-01	
   1.1878788e-01	   9.2374029e-01	
   1.1959596e-01	   9.2177923e-01	
   1.1983869e-01	   9.2121212e-01	
   1.2040404e-01	   9.1987651e-01	
   1.2115050e-01	   9.1818182e-01	
   1.2121212e-01	   9.1803946e-01	
   1.2202020e-01	   9.1631464e-01	
   1.2258998e-01	   9.1515152e-01	
   1.2282828e-01	   9.1465842e-01	
   1.2363636e-01	   9.1314660e-01	
   1.2422184e-01	   9.1212121e-01	
   1.2444444e-01	   9.1172786e-01	
   1.2525253e-01	   9.1052225e-01	
   1.2606061e-01	   9.0945495e-01	
   1.2643678e-01	   9.0909091e-01	
   4.4397749e-01	   1.4900000e+02	
   1.2151818e-01	   9.2424242e-01	
   1.2202020e-01	   9.2345140e-01	
   1.2282828e-01	   9.2247344e-01	
   1.2363636e-01	   9.2195248e-01	
   1.2444444e-01	   9.2387071e-01	
   1.2447729e-01	   9.2424242e-01	
   1.2444444e-01	   9.2460670e-01	
   1.2422469e-01	   9.2727273e-01	
   1.2378045e-01	   9.3030303e-01	
   1.2363636e-01	   9.3102704e-01	
   1.2320342e-01	   9.3333333e-01	
   1.2282828e-01	   9.3506833e-01	
   1.2256264e-01	   9.3636364e-01	
   1.2202020e-01	   9.3871535e-01	
   1.2187105e-01	   9.3939394e-01	
   1.2121212e-01	   9.4211004e-01	
   1.2113920e-01	   9.4242424e-01	
   1.2040404e-01	   9.4533834e-01	
   1.2037591e-01	   9.4545455e-01	
   1.1959596e-01	   9.4845563e-01	
   1.1958865e-01	   9.4848485e-01	
   1.1878788e-01	   9.5149963e-01	
   1.1878391e-01	   9.5151515e-01	
   1.1797980e-01	   9.5449749e-01	
   1.1796732e-01	   9.5454545e-01	
   1.1717172e-01	   9.5746974e-01	
   1.1714388e-01	   9.5757576e-01	
   1.1636364e-01	   9.6043272e-01	
   1.1631795e-01	   9.6060606e-01	
   1.1555556e-01	   9.6339991e-01	
   1.1549333e-01	   9.6363636e-01	
   1.1474747e-01	   9.6638281e-01	
   1.1467322e-01	   9.6666667e-01	
   1.1393939e-01	   9.6939136e-01	
   1.1386022e-01	   9.6969697e-01	
   1.1313131e-01	   9.7243409e-01	
   1.1305634e-01	   9.7272727e-01	
   1.1232323e-01	   9.7551805e-01	
   1.1226292e-01	   9.7575758e-01	
   1.1151515e-01	   9.7864869e-01	
   1.1148071e-01	   9.7878788e-01	
   1.1070991e-01	   9.8181818e-01	
   1.1070707e-01	   9.8182910e-01	
   1.0995189e-01	   9.8484848e-01	
   1.0989899e-01	   9.8505546e-01	
   1.0920526e-01	   9.8787879e-01	
   1.0909091e-01	   9.8833320e-01	
   1.0846868e-01	   9.9090909e-01	
   1.0828283e-01	   9.9165867e-01	
   1.0774034e-01	   9.9393939e-01	
   1.0747475e-01	   9.9502483e-01	
   1.0701801e-01	   9.9696970e-01	
   1.0666667e-01	   9.9842101e-01	
   1.0629911e-01	   1.0000000e+00	
   1.0585859e-01	   1.0018328e+00	
   1.0558076e-01	   1.0030303e+00	
   1.0505051e-01	   1.0052418e+00	
   1.0485979e-01	   1.0060606e+00	
   1.0424242e-01	   1.0086257e+00	
   1.0413262e-01	   1.0090909e+00	
   1.0343434e-01	   1.0119583e+00	
   1.0339488e-01	   1.0121212e+00	
   1.0264164e-01	   1.0151515e+00	
   1.0262626e-01	   1.0152122e+00	
   1.0186236e-01	   1.0181818e+00	
   1.0181818e-01	   1.0183508e+00	
   1.0103789e-01	   1.0212121e+00	
   1.0101010e-01	   1.0213133e+00	
   1.0020202e-01	   1.0240512e+00	
   1.0013769e-01	   1.0242424e+00	
   9.9393939e-02	   1.0264972e+00	
   9.9077451e-02	   1.0272727e+00	
   9.8585859e-02	   1.0285312e+00	
   9.7777778e-02	   1.0299988e+00	
   9.7428840e-02	   1.0303030e+00	
   9.6969697e-02	   1.0307480e+00	
   9.6161616e-02	   1.0304029e+00	
   9.6116009e-02	   1.0303030e+00	
   9.5353535e-02	   1.0282201e+00	
   9.5183819e-02	   1.0272727e+00	
   9.4794191e-02	   1.0242424e+00	
   9.4565686e-02	   1.0212121e+00	
   9.4545455e-02	   1.0207268e+00	
   9.4455337e-02	   1.0181818e+00	
   9.4421554e-02	   1.0151515e+00	
   9.4452900e-02	   1.0121212e+00	
   9.4545455e-02	   1.0090941e+00	
   9.4545546e-02	   1.0090909e+00	
   9.4688513e-02	   1.0060606e+00	
   9.4885646e-02	   1.0030303e+00	
   9.5144413e-02	   1.0000000e+00	
   9.5353535e-02	   9.9804793e-01	
   9.5470040e-02	   9.9696970e-01	
   9.5855976e-02	   9.9393939e-01	
   9.6161616e-02	   9.9192943e-01	
   9.6325530e-02	   9.9090909e-01	
   9.6876736e-02	   9.8787879e-01	
   9.6969697e-02	   9.8741304e-01	
   9.7525651e-02	   9.8484848e-01	
   9.7777778e-02	   9.8377253e-01	
   9.8284408e-02	   9.8181818e-01	
   9.8585859e-02	   9.8070082e-01	
   9.9160835e-02	   9.7878788e-01	
   9.9393939e-02	   9.7802025e-01	
   1.0015828e-01	   9.7575758e-01	
   1.0020202e-01	   9.7562644e-01	
   1.0101010e-01	   9.7339630e-01	
   1.0127448e-01	   9.7272727e-01	
   1.0181818e-01	   9.7130532e-01	
   1.0248188e-01	   9.6969697e-01	
   1.0262626e-01	   9.6933202e-01	
   1.0343434e-01	   9.6740356e-01	
   1.0375668e-01	   9.6666667e-01	
   1.0424242e-01	   9.6550688e-01	
   1.0505051e-01	   9.6364643e-01	
   1.0505499e-01	   9.6363636e-01	
   1.0585859e-01	   9.6176166e-01	
   1.0635981e-01	   9.6060606e-01	
   1.0666667e-01	   9.5987138e-01	
   1.0747475e-01	   9.5796688e-01	
   1.0764138e-01	   9.5757576e-01	
   1.0828283e-01	   9.5602923e-01	
   1.0889424e-01	   9.5454545e-01	
   1.0909091e-01	   9.5405586e-01	
   1.0989899e-01	   9.5206311e-01	
   1.1011977e-01	   9.5151515e-01	
   1.1070707e-01	   9.5003847e-01	
   1.1131662e-01	   9.4848485e-01	
   1.1151515e-01	   9.4797271e-01	
   1.1232323e-01	   9.4590221e-01	
   1.1249742e-01	   9.4545455e-01	
   1.1313131e-01	   9.4382630e-01	
   1.1366954e-01	   9.4242424e-01	
   1.1393939e-01	   9.4172140e-01	
   1.1474747e-01	   9.3962387e-01	
   1.1483743e-01	   9.3939394e-01	
   1.1555556e-01	   9.3758135e-01	
   1.1603286e-01	   9.3636364e-01	
   1.1636364e-01	   9.3552839e-01	
   1.1717172e-01	   9.3350397e-01	
   1.1724276e-01	   9.3333333e-01	
   1.1797980e-01	   9.3160330e-01	
   1.1853051e-01	   9.3030303e-01	
   1.1878788e-01	   9.2970647e-01	
   1.1959596e-01	   9.2793945e-01	
   1.1991558e-01	   9.2727273e-01	
   1.2040404e-01	   9.2628600e-01	
   1.2121212e-01	   9.2474966e-01	
   1.2151818e-01	   9.2424242e-01	
   5.5497186e-01	   1.1300000e+02	
   1.1705797e-01	   9.4242424e-01	
   1.1717172e-01	   9.4226089e-01	
   1.1766525e-01	   9.4242424e-01	
   1.1764821e-01	   9.4545455e-01	
   1.1718399e-01	   9.4848485e-01	
   1.1717172e-01	   9.4853804e-01	
   1.1653591e-01	   9.5151515e-01	
   1.1636364e-01	   9.5223698e-01	
   1.1585287e-01	   9.5454545e-01	
   1.1555556e-01	   9.5576751e-01	
   1.1514723e-01	   9.5757576e-01	
   1.1474747e-01	   9.5920567e-01	
   1.1442846e-01	   9.6060606e-01	
   1.1393939e-01	   9.6260138e-01	
   1.1370369e-01	   9.6363636e-01	
   1.1313131e-01	   9.6598890e-01	
   1.1297808e-01	   9.6666667e-01	
   1.1232323e-01	   9.6939212e-01	
   1.1225518e-01	   9.6969697e-01	
   1.1153523e-01	   9.7272727e-01	
   1.1151515e-01	   9.7280744e-01	
   1.1081669e-01	   9.7575758e-01	
   1.1070707e-01	   9.7620323e-01	
   1.1010679e-01	   9.7878788e-01	
   1.0989899e-01	   9.7964883e-01	
   1.0940499e-01	   9.8181818e-01	
   1.0909091e-01	   9.8314416e-01	
   1.0871014e-01	   9.8484848e-01	
   1.0828283e-01	   9.8668483e-01	
   1.0802064e-01	   9.8787879e-01	
   1.0747475e-01	   9.9026188e-01	
   1.0733461e-01	   9.9090909e-01	
   1.0666667e-01	   9.9386172e-01	
   1.0665000e-01	   9.9393939e-01	
   1.0596818e-01	   9.9696970e-01	
   1.0585859e-01	   9.9743862e-01	
   1.0528396e-01	   1.0000000e+00	
   1.0505051e-01	   1.0010013e+00	
   1.0459324e-01	   1.0030303e+00	
   1.0424242e-01	   1.0045284e+00	
   1.0389193e-01	   1.0060606e+00	
   1.0343434e-01	   1.0079887e+00	
   1.0317500e-01	   1.0090909e+00	
   1.0262626e-01	   1.0113464e+00	
   1.0243539e-01	   1.0121212e+00	
   1.0181818e-01	   1.0145589e+00	
   1.0166177e-01	   1.0151515e+00	
   1.0101010e-01	   1.0175755e+00	
   1.0083307e-01	   1.0181818e+00	
   1.0020202e-01	   1.0203316e+00	
   9.9904401e-02	   1.0212121e+00	
   9.9393939e-02	   1.0227411e+00	
   9.8763062e-02	   1.0242424e+00	
   9.8585859e-02	   1.0246796e+00	
   9.7777778e-02	   1.0259865e+00	
   9.6969697e-02	   1.0263794e+00	
   9.6161616e-02	   1.0253004e+00	
   9.5894614e-02	   1.0242424e+00	
   9.5393028e-02	   1.0212121e+00	
   9.5353535e-02	   1.0208077e+00	
   9.5179912e-02	   1.0181818e+00	
   9.5088286e-02	   1.0151515e+00	
   9.5084801e-02	   1.0121212e+00	
   9.5156130e-02	   1.0090909e+00	
   9.5297034e-02	   1.0060606e+00	
   9.5353535e-02	   1.0052393e+00	
   9.5508741e-02	   1.0030303e+00	
   9.5784691e-02	   1.0000000e+00	
   9.6133031e-02	   9.9696970e-01	
   9.6161616e-02	   9.9675773e-01	
   9.6565735e-02	   9.9393939e-01	
   9.6969697e-02	   9.9153337e-01	
   9.7085268e-02	   9.9090909e-01	
   9.7704940e-02	   9.8787879e-01	
   9.7777778e-02	   9.8754977e-01	
   9.8444069e-02	   9.8484848e-01	
   9.8585859e-02	   9.8430286e-01	
   9.9310265e-02	   9.8181818e-01	
   9.9393939e-02	   9.8153729e-01	
   1.0020202e-01	   9.7910450e-01	
   1.0031904e-01	   9.7878788e-01	
   1.0101010e-01	   9.7690031e-01	
   1.0146920e-01	   9.7575758e-01	
   1.0181818e-01	   9.7486856e-01	
   1.0262626e-01	   9.7296564e-01	
   1.0273466e-01	   9.7272727e-01	
   1.0343434e-01	   9.7114179e-01	
   1.0409668e-01	   9.6969697e-01	
   1.0424242e-01	   9.6936790e-01	
   1.0505051e-01	   9.6764465e-01	
   1.0551451e-01	   9.6666667e-01	
   1.0585859e-01	   9.6592048e-01	
   1.0666667e-01	   9.6420926e-01	
   1.0693991e-01	   9.6363636e-01	
   1.0747475e-01	   9.6249500e-01	
   1.0828283e-01	   9.6072923e-01	
   1.0834116e-01	   9.6060606e-01	
   1.0909091e-01	   9.5901773e-01	
   1.0973482e-01	   9.5757576e-01	
   1.0989899e-01	   9.5720730e-01	
   1.1070707e-01	   9.5545231e-01	
   1.1110925e-01	   9.5454545e-01	
   1.1151515e-01	   9.5364409e-01	
   1.1232323e-01	   9.5179234e-01	
   1.1244872e-01	   9.5151515e-01	
   1.1313131e-01	   9.5006302e-01	
   1.1381313e-01	   9.4848485e-01	
   1.1393939e-01	   9.4820304e-01	
   1.1474747e-01	   9.4657853e-01	
   1.1527572e-01	   9.4545455e-01	
   1.1555556e-01	   9.4489724e-01	
   1.1636364e-01	   9.4354674e-01	
   1.1705797e-01	   9.4242424e-01	
   6.6596623e-01	   7.5000000e+01	
   1.0833502e-01	   9.6666667e-01	
   1.0909091e-01	   9.6595985e-01	
   1.0989899e-01	   9.6588727e-01	
   1.1016638e-01	   9.6666667e-01	
   1.1005607e-01	   9.6969697e-01	
   1.0989899e-01	   9.7074132e-01	
   1.0963919e-01	   9.7272727e-01	
   1.0915471e-01	   9.7575758e-01	
   1.0909091e-01	   9.7607812e-01	
   1.0859948e-01	   9.7878788e-01	
   1.0828283e-01	   9.8040634e-01	
   1.0803015e-01	   9.8181818e-01	
   1.0747475e-01	   9.8469879e-01	
   1.0744821e-01	   9.8484848e-01	
   1.0684245e-01	   9.8787879e-01	
   1.0666667e-01	   9.8870617e-01	
   1.0622736e-01	   9.9090909e-01	
   1.0585859e-01	   9.9265808e-01	
   1.0560333e-01	   9.9393939e-01	
   1.0505051e-01	   9.9656302e-01	
   1.0496879e-01	   9.9696970e-01	
   1.0432082e-01	   1.0000000e+00	
   1.0424242e-01	   1.0003481e+00	
   1.0365521e-01	   1.0030303e+00	
   1.0343434e-01	   1.0039957e+00	
   1.0296756e-01	   1.0060606e+00	
   1.0262626e-01	   1.0075101e+00	
   1.0225007e-01	   1.0090909e+00	
   1.0181818e-01	   1.0108432e+00	
   1.0148959e-01	   1.0121212e+00	
   1.0101010e-01	   1.0139377e+00	
   1.0066060e-01	   1.0151515e+00	
   1.0020202e-01	   1.0167225e+00	
   9.9705899e-02	   1.0181818e+00	
   9.9393939e-02	   1.0191028e+00	
   9.8585859e-02	   1.0209339e+00	
   9.8364739e-02	   1.0212121e+00	
   9.7777778e-02	   1.0219845e+00	
   9.6969697e-02	   1.0218302e+00	
   9.6715153e-02	   1.0212121e+00	
   9.6161616e-02	   1.0191327e+00	
   9.6043159e-02	   1.0181818e+00	
   9.5828559e-02	   1.0151515e+00	
   9.5759643e-02	   1.0121212e+00	
   9.5798401e-02	   1.0090909e+00	
   9.5924573e-02	   1.0060606e+00	
   9.6130186e-02	   1.0030303e+00	
   9.6161616e-02	   1.0026931e+00	
   9.6434124e-02	   1.0000000e+00	
   9.6810720e-02	   9.9696970e-01	
   9.6969697e-02	   9.9589580e-01	
   9.7293043e-02	   9.9393939e-01	
   9.7777778e-02	   9.9135029e-01	
   9.7872219e-02	   9.9090909e-01	
   9.8575958e-02	   9.8787879e-01	
   9.8585859e-02	   9.8783881e-01	
   9.9393939e-02	   9.8496277e-01	
   9.9430789e-02	   9.8484848e-01	
   1.0020202e-01	   9.8250825e-01	
   1.0045898e-01	   9.8181818e-01	
   1.0101010e-01	   9.8034127e-01	
   1.0165103e-01	   9.7878788e-01	
   1.0181818e-01	   9.7837768e-01	
   1.0262626e-01	   9.7660291e-01	
   1.0303977e-01	   9.7575758e-01	
   1.0343434e-01	   9.7493527e-01	
   1.0424242e-01	   9.7337408e-01	
   1.0459855e-01	   9.7272727e-01	
   1.0505051e-01	   9.7189338e-01	
   1.0585859e-01	   9.7049250e-01	
   1.0633494e-01	   9.6969697e-01	
   1.0666667e-01	   9.6914035e-01	
   1.0747475e-01	   9.6794606e-01	
   1.0828283e-01	   9.6671761e-01	
   1.0833502e-01	   9.6666667e-01	
   7.7696060e-01	   5.1000000e+01	
   1.0376685e-01	   9.7878788e-01	
   1.0424242e-01	   9.7815032e-01	
   1.0505051e-01	   9.7744427e-01	
   1.0585859e-01	   9.7740541e-01	
   1.0635014e-01	   9.7878788e-01	
   1.0629516e-01	   9.8181818e-01	
   1.0598317e-01	   9.8484848e-01	
   1.0585859e-01	   9.8565288e-01	
   1.0554259e-01	   9.8787879e-01	
   1.0506193e-01	   9.9090909e-01	
   1.0505051e-01	   9.9096900e-01	
   1.0451576e-01	   9.9393939e-01	
   1.0424242e-01	   9.9535294e-01	
   1.0394267e-01	   9.9696970e-01	
   1.0343434e-01	   9.9952758e-01	
   1.0334243e-01	   1.0000000e+00	
   1.0270477e-01	   1.0030303e+00	
   1.0262626e-01	   1.0033803e+00	
   1.0201960e-01	   1.0060606e+00	
   1.0181818e-01	   1.0069111e+00	
   1.0127877e-01	   1.0090909e+00	
   1.0101010e-01	   1.0101375e+00	
   1.0045060e-01	   1.0121212e+00	
   1.0020202e-01	   1.0129813e+00	
   9.9458908e-02	   1.0151515e+00	
   9.9393939e-02	   1.0153399e+00	
   9.8585859e-02	   1.0169520e+00	
   9.7777778e-02	   1.0175668e+00	
   9.6969697e-02	   1.0160808e+00	
   9.6816072e-02	   1.0151515e+00	
   9.6569113e-02	   1.0121212e+00	
   9.6527898e-02	   1.0090909e+00	
   9.6622902e-02	   1.0060606e+00	
   9.6820706e-02	   1.0030303e+00	
   9.6969697e-02	   1.0014848e+00	
   9.7135996e-02	   1.0000000e+00	
   9.7556262e-02	   9.9696970e-01	
   9.7777778e-02	   9.9561982e-01	
   9.8099937e-02	   9.9393939e-01	
   9.8585859e-02	   9.9165040e-01	
   9.8771884e-02	   9.9090909e-01	
   9.9393939e-02	   9.8858724e-01	
   9.9617306e-02	   9.8787879e-01	
   1.0020202e-01	   9.8609210e-01	
   1.0067216e-01	   9.8484848e-01	
   1.0101010e-01	   9.8396865e-01	
   1.0181818e-01	   9.8213620e-01	
   1.0198529e-01	   9.8181818e-01	
   1.0262626e-01	   9.8060200e-01	
   1.0343434e-01	   9.7923561e-01	
   1.0376685e-01	   9.7878788e-01	
   8.8795498e-01	   3.5000000e+01	
   1.0123743e-01	   9.8787879e-01	
   1.0181818e-01	   9.8687469e-01	
   1.0262626e-01	   9.8603400e-01	
   1.0343434e-01	   9.8646448e-01	
   1.0368533e-01	   9.8787879e-01	
   1.0358426e-01	   9.9090909e-01	
   1.0343434e-01	   9.9217009e-01	
   1.0323140e-01	   9.9393939e-01	
   1.0277716e-01	   9.9696970e-01	
   1.0262626e-01	   9.9780109e-01	
   1.0222443e-01	   1.0000000e+00	
   1.0181818e-01	   1.0020412e+00	
   1.0161022e-01	   1.0030303e+00	
   1.0101010e-01	   1.0056761e+00	
   1.0091106e-01	   1.0060606e+00	
   1.0020202e-01	   1.0086457e+00	
   1.0004555e-01	   1.0090909e+00	
   9.9393939e-02	   1.0108626e+00	
   9.8629414e-02	   1.0121212e+00	
   9.8585859e-02	   1.0121913e+00	
   9.8475026e-02	   1.0121212e+00	
   9.7777778e-02	   1.0111564e+00	
   9.7546682e-02	   1.0090909e+00	
   9.7513862e-02	   1.0060606e+00	
   9.7666216e-02	   1.0030303e+00	
   9.7777778e-02	   1.0018754e+00	
   9.8006058e-02	   1.0000000e+00	
   9.8468506e-02	   9.9696970e-01	
   9.8585859e-02	   9.9633636e-01	
   9.9131151e-02	   9.9393939e-01	
   9.9393939e-02	   9.9288374e-01	
   9.9997280e-02	   9.9090909e-01	
   1.0020202e-01	   9.9027688e-01	
   1.0101010e-01	   9.8828787e-01	
   1.0123743e-01	   9.8787879e-01	


==> bridge_approx_1.dat <==
   2.5462730e-01	   3.2900000e+02	
   2.0000000e+00	   9.7437311e-01	
   1.9798990e+00	   9.7349062e-01	
   1.9597980e+00	   9.6925471e-01	
   1.9396970e+00	   9.6652971e-01	
   1.9195960e+00	   9.6889501e-01	
   1.8994949e+00	   9.6990139e-01	
   1.8793939e+00	   9.6947320e-01	
   1.8592929e+00	   9.7009212e-01	
   1.8391919e+00	   9.7189782e-01	
   1.8190909e+00	   9.7323208e-01	
   1.7989899e+00	   9.7304096e-01	
   1.7788889e+00	   9.7185499e-01	
   1.7587879e+00	   9.7107005e-01	
   1.7386869e+00	   9.7169532e-01	
   1.7185859e+00	   9.7366529e-01	
   1.6984848e+00	   9.7605713e-01	
   1.6783838e+00	   9.7781343e-01	
   1.6582828e+00	   9.7837271e-01	
   1.6381818e+00	   9.7788176e-01	
   1.6180808e+00	   9.7699103e-01	
   1.5979798e+00	   9.7642785e-01	
   1.5778788e+00	   9.7660203e-01	
   1.5577778e+00	   9.7743950e-01	
   1.5376768e+00	   9.7849226e-01	
   1.5175758e+00	   9.7921896e-01	
   1.4974747e+00	   9.7926641e-01	
   1.4773737e+00	   9.7862280e-01	
   1.4572727e+00	   9.7759935e-01	
   1.4371717e+00	   9.7667514e-01	
   1.4170707e+00	   9.7628578e-01	
   1.3969697e+00	   9.7664875e-01	
   1.3768687e+00	   9.7769456e-01	
   1.3567677e+00	   9.7912249e-01	
   1.3472396e+00	   9.7979798e-01	
   1.3366667e+00	   9.8063198e-01	
   1.3165657e+00	   9.8185663e-01	
   1.2964646e+00	   9.8256813e-01	
   1.2763636e+00	   9.8286192e-01	
   1.2562626e+00	   9.8301592e-01	
   1.2361616e+00	   9.8336580e-01	
   1.2160606e+00	   9.8416519e-01	
   1.1959596e+00	   9.8548486e-01	
   1.1758586e+00	   9.8718863e-01	
   1.1557576e+00	   9.8899140e-01	
   1.1356566e+00	   9.9057082e-01	
   1.1155556e+00	   9.9168629e-01	
   1.0954545e+00	   9.9226151e-01	
   1.0753535e+00	   9.9240464e-01	
   1.0552525e+00	   9.9236250e-01	
   1.0351515e+00	   9.9242732e-01	
   1.0150505e+00	   9.9282935e-01	
   9.9494949e-01	   9.9365465e-01	
   9.9005460e-01	   9.9393939e-01	
   9.7484848e-01	   9.9492391e-01	
   9.5474747e-01	   9.9636554e-01	
   9.3464646e-01	   9.9766018e-01	
   9.1454545e-01	   9.9859607e-01	
   8.9444444e-01	   9.9912410e-01	
   8.7434343e-01	   9.9938489e-01	
   8.5424242e-01	   9.9966278e-01	
   8.3414141e-01	   1.0002818e+00	
   8.1404040e-01	   1.0014809e+00	
   7.9393939e-01	   1.0033167e+00	
   7.7383838e-01	   1.0056349e+00	
   7.5410289e-01	   1.0080808e+00	
   7.5373737e-01	   1.0081312e+00	
   7.3363636e-01	   1.0107332e+00	
   7.1353535e-01	   1.0128693e+00	
   6.9343434e-01	   1.0145092e+00	
   6.7333333e-01	   1.0158840e+00	
   6.5323232e-01	   1.0173989e+00	
   6.3313131e-01	   1.0194596e+00	
   6.1344274e-01	   1.0222222e+00	
   6.1303030e-01	   1.0222861e+00	
   5.9292929e-01	   1.0261780e+00	
   5.7282828e-01	   1.0303574e+00	
   5.5272727e-01	   1.0342466e+00	
   5.3940330e-01	   1.0363636e+00	
   5.3262626e-01	   1.0375411e+00	
   5.1252525e-01	   1.0402527e+00	
   4.9242424e-01	   1.0426590e+00	
   4.7232323e-01	   1.0456529e+00	
   4.5222222e-01	   1.0500651e+00	
   4.5082847e-01	   1.0505051e+00	
   4.3212121e-01	   1.0568154e+00	
   4.1264671e-01	   1.0646465e+00	
   4.1202020e-01	   1.0649132e+00	
   3.9191919e-01	   1.0738211e+00	
   3.7855909e-01	   1.0787879e+00	
   3.7181818e-01	   1.0814206e+00	
   3.5171717e-01	   1.0871858e+00	
   3.3161616e-01	   1.0916363e+00	
   3.2725216e-01	   1.0929293e+00	
   3.1151515e-01	   1.0977368e+00	
   2.9337578e-01	   1.1070707e+00	
   2.9141414e-01	   1.1080893e+00	
   2.7599453e-01	   1.1212121e+00	
   2.7131313e-01	   1.1251221e+00	
   2.6262254e-01	   1.1353535e+00	
   2.5121212e-01	   1.1482386e+00	
   2.5028505e-01	   1.1494949e+00	
   2.4006819e-01	   1.1636364e+00	
   2.3111111e-01	   1.1755259e+00	
   2.2954727e-01	   1.1777778e+00	
   2.1996055e-01	   1.1919192e+00	
   2.1101010e-01	   1.2046621e+00	
   2.1018472e-01	   1.2060606e+00	
   2.0216945e-01	   1.2202020e+00	
   1.9391219e-01	   1.2343434e+00	
   1.9090909e-01	   1.2395886e+00	
   1.8782779e-01	   1.2484848e+00	
   1.8302816e-01	   1.2626263e+00	
   1.7818738e-01	   1.2767677e+00	
   1.7326384e-01	   1.2909091e+00	
   1.7080808e-01	   1.2979974e+00	
   1.6961778e-01	   1.3050505e+00	
   1.6726912e-01	   1.3191919e+00	
   1.6485877e-01	   1.3333333e+00	
   1.6233562e-01	   1.3474747e+00	
   1.5964106e-01	   1.3616162e+00	
   1.5670997e-01	   1.3757576e+00	
   1.5347208e-01	   1.3898990e+00	
   1.5070707e-01	   1.4008721e+00	
   1.5028970e-01	   1.4040404e+00	
   1.4834067e-01	   1.4181818e+00	
   1.4621969e-01	   1.4323232e+00	
   1.4391810e-01	   1.4464646e+00	
   1.4143715e-01	   1.4606061e+00	
   1.3878990e-01	   1.4747475e+00	
   1.3600252e-01	   1.4888889e+00	
   1.3311462e-01	   1.5030303e+00	
   1.3060606e-01	   1.5152147e+00	
   1.3028238e-01	   1.5171717e+00	
   1.2811040e-01	   1.5313131e+00	
   1.2605721e-01	   1.5454545e+00	
   1.2415245e-01	   1.5595960e+00	
   1.2240881e-01	   1.5737374e+00	
   1.2081730e-01	   1.5878788e+00	
   1.1934516e-01	   1.6020202e+00	
   1.1793687e-01	   1.6161616e+00	
   1.1651822e-01	   1.6303030e+00	
   1.1500271e-01	   1.6444444e+00	
   1.1329949e-01	   1.6585859e+00	
   1.1132211e-01	   1.6727273e+00	
   1.1050505e-01	   1.6778405e+00	
   9.2557756e-02	   1.6868687e+00	
   9.0404040e-02	   1.6878327e+00	
   9.0272510e-02	   1.6868687e+00	
   8.8581384e-02	   1.6727273e+00	
   8.7191111e-02	   1.6585859e+00	
   8.6049772e-02	   1.6444444e+00	
   8.5091575e-02	   1.6303030e+00	
   8.4245399e-02	   1.6161616e+00	
   8.3442799e-02	   1.6020202e+00	
   8.2624852e-02	   1.5878788e+00	
   8.1747197e-02	   1.5737374e+00	
   8.0782746e-02	   1.5595960e+00	
   7.9721865e-02	   1.5454545e+00	
   7.8570270e-02	   1.5313131e+00	
   7.7345334e-02	   1.5171717e+00	
   7.6071717e-02	   1.5030303e+00	
   7.4777185e-02	   1.4888889e+00	
   7.3489215e-02	   1.4747475e+00	
   7.2232601e-02	   1.4606061e+00	
   7.1028010e-02	   1.4464646e+00	
   7.0303030e-02	   1.4376099e+00	
   6.9690240e-02	   1.4323232e+00	
   6.8167957e-02	   1.4181818e+00	
   6.6830321e-02	   1.4040404e+00	
   6.5659379e-02	   1.3898990e+00	
   6.4635385e-02	   1.3757576e+00	
   6.3738248e-02	   1.3616162e+00	
   6.2948486e-02	   1.3474747e+00	
   6.2247854e-02	   1.3333333e+00	
   6.1619806e-02	   1.3191919e+00	
   6.1049812e-02	   1.3050505e+00	
   6.0525580e-02	   1.2909091e+00	
   6.0037155e-02	   1.2767677e+00	
   5.9576910e-02	   1.2626263e+00	
   5.9139409e-02	   1.2484848e+00	
   5.8721179e-02	   1.2343434e+00	
   5.8320393e-02	   1.2202020e+00	
   5.7936520e-02	   1.2060606e+00	
   5.7569957e-02	   1.1919192e+00	
   5.7221694e-02	   1.1777778e+00	
   5.6893024e-02	   1.1636364e+00	
   5.6585325e-02	   1.1494949e+00	
   5.6299909e-02	   1.1353535e+00	
   5.6037949e-02	   1.1212121e+00	
   5.5800468e-02	   1.1070707e+00	
   5.5588381e-02	   1.0929293e+00	
   5.5402577e-02	   1.0787879e+00	
   5.5244032e-02	   1.0646465e+00	
   5.5113937e-02	   1.0505051e+00	
   5.5013828e-02	   1.0363636e+00	
   5.4945727e-02	   1.0222222e+00	
   5.4912267e-02	   1.0080808e+00	
   5.4916818e-02	   9.9393939e-01	
   5.4963611e-02	   9.7979798e-01	
   5.5057867e-02	   9.6565657e-01	
   5.5205939e-02	   9.5151515e-01	
   5.5415497e-02	   9.3737374e-01	
   5.5695760e-02	   9.2323232e-01	
   5.6057835e-02	   9.0909091e-01	
   5.6515197e-02	   8.9494949e-01	
   5.7084399e-02	   8.8080808e-01	
   5.7786119e-02	   8.6666667e-01	
   5.8646743e-02	   8.5252525e-01	
   5.9700773e-02	   8.3838384e-01	
   6.0994565e-02	   8.2424242e-01	
   6.2592282e-02	   8.1010101e-01	
   6.4585669e-02	   7.9595960e-01	
   6.7110738e-02	   7.8181818e-01	
   7.0303030e-02	   7.6795190e-01	
   7.0335990e-02	   7.6767677e-01	
   7.2098180e-02	   7.5353535e-01	
   7.4125197e-02	   7.3939394e-01	
   7.6483969e-02	   7.2525253e-01	
   7.9269375e-02	   7.1111111e-01	
   8.2618349e-02	   6.9696970e-01	
   8.6732611e-02	   6.8282828e-01	
   9.0404040e-02	   6.7227254e-01	
   9.1870579e-02	   6.6868687e-01	
   9.7973658e-02	   6.5454545e-01	
   1.0534245e-01	   6.4040404e-01	
   1.1050505e-01	   6.3177512e-01	
   1.1618266e-01	   6.2626263e-01	
   1.3060606e-01	   6.1337528e-01	
   1.3233770e-01	   6.1212121e-01	
   1.5070707e-01	   5.9909037e-01	
   1.5209289e-01	   5.9797980e-01	
   1.7030014e-01	   5.8383838e-01	
   1.7080808e-01	   5.8345250e-01	
   1.8847235e-01	   5.6969697e-01	
   1.9090909e-01	   5.6786910e-01	
   2.1101010e-01	   5.5571356e-01	
   2.1141626e-01	   5.5555556e-01	
   2.3111111e-01	   5.4750754e-01	
   2.5121212e-01	   5.4333461e-01	
   2.6876501e-01	   5.4141414e-01	
   2.7131313e-01	   5.4109523e-01	
   2.9141414e-01	   5.3913262e-01	
   3.1151515e-01	   5.3699206e-01	
   3.3161616e-01	   5.3458729e-01	
   3.5171717e-01	   5.3219918e-01	
   3.7181818e-01	   5.3011219e-01	
   3.9191919e-01	   5.2844349e-01	
   4.1002608e-01	   5.2727273e-01	
   4.1202020e-01	   5.2712013e-01	
   4.3212121e-01	   5.2585312e-01	
   4.5222222e-01	   5.2475313e-01	
   4.7232323e-01	   5.2375800e-01	
   4.9242424e-01	   5.2288368e-01	
   5.1252525e-01	   5.2218149e-01	
   5.3262626e-01	   5.2168586e-01	
   5.5272727e-01	   5.2138030e-01	
   5.7282828e-01	   5.2119335e-01	
   5.9292929e-01	   5.2102130e-01	
   6.1303030e-01	   5.2076532e-01	
   6.3313131e-01	   5.2036658e-01	
   6.5323232e-01	   5.1982414e-01	
   6.7333333e-01	   5.1918908e-01	
   6.9343434e-01	   5.1853960e-01	
   7.1353535e-01	   5.1794987e-01	
   7.3363636e-01	   5.1746573e-01	
   7.5373737e-01	   5.1709462e-01	
   7.7383838e-01	   5.1681068e-01	
   7.9393939e-01	   5.1657078e-01	
   8.1404040e-01	   5.1633423e-01	
   8.3414141e-01	   5.1607870e-01	
   8.5424242e-01	   5.1580662e-01	
   8.7434343e-01	   5.1554026e-01	
   8.9444444e-01	   5.1530879e-01	
   9.1454545e-01	   5.1513290e-01	
   9.3464646e-01	   5.1501364e-01	
   9.5474747e-01	   5.1492944e-01	
   9.7484848e-01	   5.1484260e-01	
   9.9494949e-01	   5.1471303e-01	
   1.0150505e+00	   5.1451418e-01	
   1.0351515e+00	   5.1424505e-01	
   1.0552525e+00	   5.1393323e-01	
   1.0753535e+00	   5.1362740e-01	
   1.0954545e+00	   5.1338197e-01	
   1.1155556e+00	   5.1323927e-01	
   1.1356566e+00	   5.1321517e-01	
   1.1557576e+00	   5.1329280e-01	
   1.1758586e+00	   5.1342645e-01	
   1.1959596e+00	   5.1355490e-01	
   1.2160606e+00	   5.1362041e-01	
   1.2361616e+00	   5.1358705e-01	
   1.2562626e+00	   5.1345137e-01	
   1.2763636e+00	   5.1324093e-01	
   1.2855453e+00	   5.1313131e-01	
   1.2964646e+00	   5.1297360e-01	
   1.3165657e+00	   5.1270202e-01	
   1.3366667e+00	   5.1248109e-01	
   1.3567677e+00	   5.1230786e-01	
   1.3768687e+00	   5.1214864e-01	
   1.3969697e+00	   5.1195679e-01	
   1.4170707e+00	   5.1169822e-01	
   1.4371717e+00	   5.1137351e-01	
   1.4572727e+00	   5.1102522e-01	
   1.4773737e+00	   5.1072453e-01	
   1.4974747e+00	   5.1054122e-01	
   1.5175758e+00	   5.1050914e-01	
   1.5376768e+00	   5.1060230e-01	
   1.5577778e+00	   5.1073481e-01	
   1.5778788e+00	   5.1079119e-01	
   1.5979798e+00	   5.1068065e-01	
   1.6180808e+00	   5.1039140e-01	
   1.6381818e+00	   5.1001247e-01	
   1.6582828e+00	   5.0970164e-01	
   1.6783838e+00	   5.0960873e-01	
   1.6984848e+00	   5.0978935e-01	
   1.7185859e+00	   5.1015444e-01	
   1.7386869e+00	   5.1049437e-01	
   1.7587879e+00	   5.1058929e-01	
   1.7788889e+00	   5.1035684e-01	
   1.7989899e+00	   5.0992672e-01	
   1.8190909e+00	   5.0955193e-01	
   1.8391919e+00	   5.0939386e-01	
   1.8592929e+00	   5.0935246e-01	
   1.8793939e+00	   5.0914926e-01	
   1.8994949e+00	   5.0868971e-01	
   1.9195960e+00	   5.0829465e-01	
   1.9396970e+00	   5.0824797e-01	
   1.9597980e+00	   5.0814613e-01	
   1.9798990e+00	   5.0825152e-01	
   2.0000000e+00	   5.0880174e-01	
   5.0925459e-01	   3.0200000e+02	
   2.0000000e+00	   8.9348382e-01	
   1.9798990e+00	   8.9221810e-01	
   1.9597980e+00	   8.8869628e-01	
   1.9396970e+00	   8.8651361e-01	
   1.9195960e+00	   8.8811892e-01	
   1.8994949e+00	   8.8919898e-01	
   1.8793939e+00	   8.8957357e-01	
   1.8592929e+00	   8.9073056e-01	
   1.8391919e+00	   8.9262892e-01	
   1.8190909e+00	   8.9406639e-01	
   1.7989899e+00	   8.9430700e-01	
   1.7788889e+00	   8.9375655e-01	
   1.7587879e+00	   8.9343605e-01	
   1.7386869e+00	   8.9407793e-01	
   1.7274686e+00	   8.9494949e-01	
   1.7185859e+00	   8.9569089e-01	
   1.6984848e+00	   8.9763697e-01	
   1.6783838e+00	   8.9901653e-01	
   1.6582828e+00	   8.9939792e-01	
   1.6381818e+00	   8.9892587e-01	
   1.6180808e+00	   8.9815396e-01	
   1.5979798e+00	   8.9769084e-01	
   1.5778788e+00	   8.9787665e-01	
   1.5577778e+00	   8.9865014e-01	
   1.5376768e+00	   8.9964065e-01	
   1.5175758e+00	   9.0039803e-01	
   1.4974747e+00	   9.0062385e-01	
   1.4773737e+00	   9.0029740e-01	
   1.4572727e+00	   8.9966000e-01	
   1.4371717e+00	   8.9908768e-01	
   1.4170707e+00	   8.9892153e-01	
   1.3969697e+00	   8.9933052e-01	
   1.3768687e+00	   9.0025901e-01	
   1.3567677e+00	   9.0147030e-01	
   1.3366667e+00	   9.0265750e-01	
   1.3165657e+00	   9.0356998e-01	
   1.2964646e+00	   9.0410551e-01	
   1.2763636e+00	   9.0433703e-01	
   1.2562626e+00	   9.0447043e-01	
   1.2361616e+00	   9.0475420e-01	
   1.2160606e+00	   9.0537788e-01	
   1.1959596e+00	   9.0639847e-01	
   1.1758586e+00	   9.0772109e-01	
   1.1564350e+00	   9.0909091e-01	
   1.1557576e+00	   9.0914223e-01	
   1.1356566e+00	   9.1051423e-01	
   1.1155556e+00	   9.1152972e-01	
   1.0954545e+00	   9.1211955e-01	
   1.0753535e+00	   9.1236305e-01	
   1.0552525e+00	   9.1245386e-01	
   1.0351515e+00	   9.1262628e-01	
   1.0150505e+00	   9.1306937e-01	
   9.9494949e-01	   9.1386024e-01	
   9.7484848e-01	   9.1494095e-01	
   9.5474747e-01	   9.1614773e-01	
   9.3464646e-01	   9.1728043e-01	
   9.1454545e-01	   9.1818540e-01	
   8.9444444e-01	   9.1881942e-01	
   8.7434343e-01	   9.1927038e-01	
   8.5424242e-01	   9.1972634e-01	
   8.3414141e-01	   9.2040434e-01	
   8.1404040e-01	   9.2146552e-01	
   7.9393939e-01	   9.2294925e-01	
   7.9080471e-01	   9.2323232e-01	
   7.7383838e-01	   9.2488048e-01	
   7.5373737e-01	   9.2695593e-01	
   7.3363636e-01	   9.2890133e-01	
   7.1353535e-01	   9.3054645e-01	
   6.9343434e-01	   9.3188062e-01	
   6.7333333e-01	   9.3307056e-01	
   6.5323232e-01	   9.3440222e-01	
   6.3313131e-01	   9.3616281e-01	
   6.2281178e-01	   9.3737374e-01	
   6.1303030e-01	   9.3860911e-01	
   5.9292929e-01	   9.4173256e-01	
   5.7282828e-01	   9.4513777e-01	
   5.5272727e-01	   9.4843980e-01	
   5.3262626e-01	   9.5135062e-01	
   5.3132571e-01	   9.5151515e-01	
   5.1252525e-01	   9.5406739e-01	
   4.9242424e-01	   9.5670466e-01	
   4.7232323e-01	   9.5985600e-01	
   4.5222222e-01	   9.6410660e-01	
   4.4675830e-01	   9.6565657e-01	
   4.3212121e-01	   9.7005585e-01	
   4.1202020e-01	   9.7723688e-01	
   4.0526786e-01	   9.7979798e-01	
   3.9191919e-01	   9.8510976e-01	
   3.7181818e-01	   9.9248988e-01	
   3.6735210e-01	   9.9393939e-01	
   3.5171717e-01	   9.9921699e-01	
   3.3161616e-01	   1.0056266e+00	
   3.2548393e-01	   1.0080808e+00	
   3.1151515e-01	   1.0137763e+00	
   2.9719028e-01	   1.0222222e+00	
   2.9141414e-01	   1.0256301e+00	
   2.7885174e-01	   1.0363636e+00	
   2.7131313e-01	   1.0426781e+00	
   2.6417139e-01	   1.0505051e+00	
   2.5121212e-01	   1.0642169e+00	
   2.5085847e-01	   1.0646465e+00	
   2.3933918e-01	   1.0787879e+00	
   2.3111111e-01	   1.0885013e+00	
   2.2754425e-01	   1.0929293e+00	
   2.1609428e-01	   1.1070707e+00	
   2.1101010e-01	   1.1132555e+00	
   2.0522884e-01	   1.1212121e+00	
   1.9483560e-01	   1.1353535e+00	
   1.9090909e-01	   1.1406896e+00	
   1.8652800e-01	   1.1494949e+00	
   1.7953556e-01	   1.1636364e+00	
   1.7242164e-01	   1.1777778e+00	
   1.7080808e-01	   1.1810631e+00	
   1.6782071e-01	   1.1919192e+00	
   1.6402010e-01	   1.2060606e+00	
   1.6026575e-01	   1.2202020e+00	
   1.5654775e-01	   1.2343434e+00	
   1.5285456e-01	   1.2484848e+00	
   1.5070707e-01	   1.2568844e+00	
   1.4983014e-01	   1.2626263e+00	
   1.4776675e-01	   1.2767677e+00	
   1.4574254e-01	   1.2909091e+00	
   1.4373342e-01	   1.3050505e+00	
   1.4171083e-01	   1.3191919e+00	
   1.3964176e-01	   1.3333333e+00	
   1.3748920e-01	   1.3474747e+00	
   1.3521294e-01	   1.3616162e+00	
   1.3277084e-01	   1.3757576e+00	
   1.3060606e-01	   1.3874042e+00	
   1.3018956e-01	   1.3898990e+00	
   1.2773719e-01	   1.4040404e+00	
   1.2510632e-01	   1.4181818e+00	
   1.2228498e-01	   1.4323232e+00	
   1.1927263e-01	   1.4464646e+00	
   1.1608228e-01	   1.4606061e+00	
   1.1274181e-01	   1.4747475e+00	
   1.1050505e-01	   1.4840731e+00	
   9.0404040e-02	   1.4825063e+00	
   8.9245431e-02	   1.4747475e+00	
   8.7169925e-02	   1.4606061e+00	
   8.5209192e-02	   1.4464646e+00	
   8.3380294e-02	   1.4323232e+00	
   8.1692394e-02	   1.4181818e+00	
   8.0147754e-02	   1.4040404e+00	
   7.8742932e-02	   1.3898990e+00	
   7.7470007e-02	   1.3757576e+00	
   7.6317800e-02	   1.3616162e+00	
   7.5273033e-02	   1.3474747e+00	
   7.4321418e-02	   1.3333333e+00	
   7.3448653e-02	   1.3191919e+00	
   7.2641268e-02	   1.3050505e+00	
   7.1887321e-02	   1.2909091e+00	
   7.1176878e-02	   1.2767677e+00	
   7.0502295e-02	   1.2626263e+00	
   7.0303030e-02	   1.2583528e+00	
   6.9730366e-02	   1.2484848e+00	
   6.8938879e-02	   1.2343434e+00	
   6.8182619e-02	   1.2202020e+00	
   6.7460662e-02	   1.2060606e+00	
   6.6773642e-02	   1.1919192e+00	
   6.6123157e-02	   1.1777778e+00	
   6.5511276e-02	   1.1636364e+00	
   6.4940172e-02	   1.1494949e+00	
   6.4411895e-02	   1.1353535e+00	
   6.3928259e-02	   1.1212121e+00	
   6.3490839e-02	   1.1070707e+00	
   6.3101046e-02	   1.0929293e+00	
   6.2760275e-02	   1.0787879e+00	
   6.2470080e-02	   1.0646465e+00	
   6.2232378e-02	   1.0505051e+00	
   6.2049668e-02	   1.0363636e+00	
   6.1925247e-02	   1.0222222e+00	
   6.1863427e-02	   1.0080808e+00	
   6.1869765e-02	   9.9393939e-01	
   6.1951296e-02	   9.7979798e-01	
   6.2116807e-02	   9.6565657e-01	
   6.2377167e-02	   9.5151515e-01	
   6.2745747e-02	   9.3737374e-01	
   6.3238982e-02	   9.2323232e-01	
   6.3877162e-02	   9.0909091e-01	
   6.4685527e-02	   8.9494949e-01	
   6.5695861e-02	   8.8080808e-01	
   6.6948799e-02	   8.6666667e-01	
   6.8497245e-02	   8.5252525e-01	
   7.0303030e-02	   8.3912429e-01	
   7.0365506e-02	   8.3838384e-01	
   7.1678808e-02	   8.2424242e-01	
   7.3192037e-02	   8.1010101e-01	
   7.4937415e-02	   7.9595960e-01	
   7.6956668e-02	   7.8181818e-01	
   7.9304802e-02	   7.6767677e-01	
   8.2055550e-02	   7.5353535e-01	
   8.5309328e-02	   7.3939394e-01	
   8.9205133e-02	   7.2525253e-01	
   9.0404040e-02	   7.2127652e-01	
   9.4339337e-02	   7.1111111e-01	
   1.0041281e-01	   6.9696970e-01	
   1.0748457e-01	   6.8282828e-01	
   1.1050505e-01	   6.7728116e-01	
   1.1895708e-01	   6.6868687e-01	
   1.3060606e-01	   6.5753030e-01	
   1.3465304e-01	   6.5454545e-01	
   1.5070707e-01	   6.4275474e-01	
   1.5355089e-01	   6.4040404e-01	
   1.7080808e-01	   6.2646151e-01	
   1.7104241e-01	   6.2626263e-01	
   1.8807003e-01	   6.1212121e-01	
   1.9090909e-01	   6.0985403e-01	
   2.0873552e-01	   5.9797980e-01	
   2.1101010e-01	   5.9649691e-01	
   2.3111111e-01	   5.8758435e-01	
   2.4642094e-01	   5.8383838e-01	
   2.5121212e-01	   5.8260900e-01	
   2.7131313e-01	   5.7961683e-01	
   2.9141414e-01	   5.7731413e-01	
   3.1151515e-01	   5.7484634e-01	
   3.3161616e-01	   5.7211142e-01	
   3.4944712e-01	   5.6969697e-01	
   3.5171717e-01	   5.6936899e-01	
   3.7181818e-01	   5.6676935e-01	
   3.9191919e-01	   5.6469834e-01	
   4.1202020e-01	   5.6309780e-01	
   4.3212121e-01	   5.6181114e-01	
   4.5222222e-01	   5.6069346e-01	
   4.7232323e-01	   5.5967820e-01	
   4.9242424e-01	   5.5878179e-01	
   5.1252525e-01	   5.5806146e-01	
   5.3262626e-01	   5.5755982e-01	
   5.5272727e-01	   5.5726662e-01	
   5.7282828e-01	   5.5711185e-01	
   5.9292929e-01	   5.5698795e-01	
   6.1303030e-01	   5.5678853e-01	
   6.3313131e-01	   5.5644595e-01	
   6.5323232e-01	   5.5595206e-01	
   6.6655434e-01	   5.5555556e-01	
   6.7333333e-01	   5.5533529e-01	
   6.9343434e-01	   5.5465499e-01	
   7.1353535e-01	   5.5403443e-01	
   7.3363636e-01	   5.5352765e-01	
   7.5373737e-01	   5.5314489e-01	
   7.7383838e-01	   5.5285741e-01	
   7.9393939e-01	   5.5261559e-01	
   8.1404040e-01	   5.5237204e-01	
   8.3414141e-01	   5.5210060e-01	
   8.5424242e-01	   5.5180426e-01	
   8.7434343e-01	   5.5150976e-01	
   8.9444444e-01	   5.5125230e-01	
   9.1454545e-01	   5.5105733e-01	
   9.3464646e-01	   5.5092688e-01	
   9.5474747e-01	   5.5083591e-01	
   9.7484848e-01	   5.5073983e-01	
   9.9494949e-01	   5.5059083e-01	
   1.0150505e+00	   5.5035703e-01	
   1.0351515e+00	   5.5003690e-01	
   1.0552525e+00	   5.4966307e-01	
   1.0753535e+00	   5.4929353e-01	
   1.0954545e+00	   5.4899317e-01	
   1.1155556e+00	   5.4881237e-01	
   1.1356566e+00	   5.4876975e-01	
   1.1557576e+00	   5.4884477e-01	
   1.1758586e+00	   5.4898279e-01	
   1.1959596e+00	   5.4911155e-01	
   1.2160606e+00	   5.4916425e-01	
   1.2361616e+00	   5.4910145e-01	
   1.2562626e+00	   5.4892329e-01	
   1.2763636e+00	   5.4866702e-01	
   1.2964646e+00	   5.4839060e-01	
   1.3165657e+00	   5.4814897e-01	
   1.3366667e+00	   5.4797225e-01	
   1.3567677e+00	   5.4785444e-01	
   1.3768687e+00	   5.4775726e-01	
   1.3969697e+00	   5.4762872e-01	
   1.4170707e+00	   5.4743002e-01	
   1.4371717e+00	   5.4715903e-01	
   1.4572727e+00	   5.4685860e-01	
   1.4773737e+00	   5.4660305e-01	
   1.4974747e+00	   5.4646665e-01	
   1.5175758e+00	   5.4648654e-01	
   1.5376768e+00	   5.4663653e-01	
   1.5577778e+00	   5.4682630e-01	
   1.5778788e+00	   5.4693312e-01	
   1.5979798e+00	   5.4685884e-01	
   1.6180808e+00	   5.4658753e-01	
   1.6381818e+00	   5.4620940e-01	
   1.6582828e+00	   5.4588859e-01	
   1.6783838e+00	   5.4578297e-01	
   1.6984848e+00	   5.4595310e-01	
   1.7185859e+00	   5.4630965e-01	
   1.7386869e+00	   5.4664092e-01	
   1.7587879e+00	   5.4672918e-01	
   1.7788889e+00	   5.4650098e-01	
   1.7989899e+00	   5.4609761e-01	
   1.8190909e+00	   5.4577872e-01	
   1.8391919e+00	   5.4569959e-01	
   1.8592929e+00	   5.4574191e-01	
   1.8793939e+00	   5.4561441e-01	
   1.8994949e+00	   5.4523743e-01	
   1.9195960e+00	   5.4496048e-01	
   1.9396970e+00	   5.4503244e-01	
   1.9597980e+00	   5.4492430e-01	
   1.9798990e+00	   5.4498910e-01	
   2.0000000e+00	   5.4550222e-01	
   7.6388189e-01	   2.9300000e+02	
   2.0000000e+00	   8.3916746e-01	
   1.9890877e+00	   8.3838384e-01	
   1.9798990e+00	   8.3774928e-01	
   1.9597980e+00	   8.3458147e-01	
   1.9396970e+00	   8.3265085e-01	
   1.9195960e+00	   8.3400578e-01	
   1.8994949e+00	   8.3501516e-01	
   1.8793939e+00	   8.3551741e-01	
   1.8592929e+00	   8.3672786e-01	
   1.8410410e+00	   8.3838384e-01	
   1.8391919e+00	   8.3855842e-01	
   1.8190909e+00	   8.3997144e-01	
   1.7989899e+00	   8.4021894e-01	
   1.7788889e+00	   8.3969718e-01	
   1.7587879e+00	   8.3937124e-01	
   1.7386869e+00	   8.3992705e-01	
   1.7185859e+00	   8.4131766e-01	
   1.6984848e+00	   8.4291195e-01	
   1.6783838e+00	   8.4398661e-01	
   1.6582828e+00	   8.4417456e-01	
   1.6381818e+00	   8.4362496e-01	
   1.6180808e+00	   8.4285060e-01	
   1.5979798e+00	   8.4240647e-01	
   1.5778788e+00	   8.4259932e-01	
   1.5577778e+00	   8.4337082e-01	
   1.5376768e+00	   8.4438127e-01	
   1.5175758e+00	   8.4521596e-01	
   1.4974747e+00	   8.4559366e-01	
   1.4773737e+00	   8.4548160e-01	
   1.4572727e+00	   8.4508253e-01	
   1.4371717e+00	   8.4472105e-01	
   1.4170707e+00	   8.4469313e-01	
   1.3969697e+00	   8.4514565e-01	
   1.3768687e+00	   8.4603048e-01	
   1.3567677e+00	   8.4714183e-01	
   1.3366667e+00	   8.4821225e-01	
   1.3165657e+00	   8.4902378e-01	
   1.2964646e+00	   8.4949015e-01	
   1.2763636e+00	   8.4968150e-01	
   1.2562626e+00	   8.4978680e-01	
   1.2361616e+00	   8.5003277e-01	
   1.2160606e+00	   8.5059288e-01	
   1.1959596e+00	   8.5152111e-01	
   1.1793256e+00	   8.5252525e-01	
   1.1758586e+00	   8.5274327e-01	
   1.1557576e+00	   8.5411124e-01	
   1.1356566e+00	   8.5535250e-01	
   1.1155556e+00	   8.5628991e-01	
   1.0954545e+00	   8.5685887e-01	
   1.0753535e+00	   8.5712642e-01	
   1.0552525e+00	   8.5726267e-01	
   1.0351515e+00	   8.5747664e-01	
   1.0150505e+00	   8.5794035e-01	
   9.9494949e-01	   8.5872887e-01	
   9.7484848e-01	   8.5979810e-01	
   9.5474747e-01	   8.6100796e-01	
   9.3464646e-01	   8.6218190e-01	
   9.1454545e-01	   8.6317945e-01	
   8.9444444e-01	   8.6395380e-01	
   8.7434343e-01	   8.6457198e-01	
   8.5424242e-01	   8.6518965e-01	
   8.3414141e-01	   8.6599009e-01	
   8.2202950e-01	   8.6666667e-01	
   8.1404040e-01	   8.6713110e-01	
   7.9393939e-01	   8.6867237e-01	
   7.7383838e-01	   8.7048986e-01	
   7.5373737e-01	   8.7239649e-01	
   7.3363636e-01	   8.7418502e-01	
   7.1353535e-01	   8.7571706e-01	
   6.9343434e-01	   8.7699136e-01	
   6.7333333e-01	   8.7815974e-01	
   6.5323232e-01	   8.7947756e-01	
   6.3774458e-01	   8.8080808e-01	
   6.3313131e-01	   8.8122195e-01	
   6.1303030e-01	   8.8360997e-01	
   5.9292929e-01	   8.8652622e-01	
   5.7282828e-01	   8.8973342e-01	
   5.5272727e-01	   8.9290690e-01	
   5.3857117e-01	   8.9494949e-01	
   5.3262626e-01	   8.9584447e-01	
   5.1252525e-01	   8.9856941e-01	
   4.9242424e-01	   9.0125360e-01	
   4.7232323e-01	   9.0440722e-01	
   4.5222222e-01	   9.0854427e-01	
   4.5020336e-01	   9.0909091e-01	
   4.3212121e-01	   9.1417052e-01	
   4.1202020e-01	   9.2088491e-01	
   4.0551252e-01	   9.2323232e-01	
   3.9191919e-01	   9.2829810e-01	
   3.7181818e-01	   9.3552244e-01	
   3.6632579e-01	   9.3737374e-01	
   3.5171717e-01	   9.4242808e-01	
   3.3161616e-01	   9.4944696e-01	
   3.2690967e-01	   9.5151515e-01	
   3.1151515e-01	   9.5834096e-01	
   2.9977143e-01	   9.6565657e-01	
   2.9141414e-01	   9.7084134e-01	
   2.8106437e-01	   9.7979798e-01	
   2.7131313e-01	   9.8808284e-01	
   2.6587910e-01	   9.9393939e-01	
   2.5245835e-01	   1.0080808e+00	
   2.5121212e-01	   1.0093871e+00	
   2.4033186e-01	   1.0222222e+00	
   2.3111111e-01	   1.0327814e+00	
   2.2805182e-01	   1.0363636e+00	
   2.1597129e-01	   1.0505051e+00	
   2.1101010e-01	   1.0562491e+00	
   2.0432457e-01	   1.0646465e+00	
   1.9299217e-01	   1.0787879e+00	
   1.9090909e-01	   1.0814071e+00	
   1.8432969e-01	   1.0929293e+00	
   1.7625728e-01	   1.1070707e+00	
   1.7080808e-01	   1.1166060e+00	
   1.6921230e-01	   1.1212121e+00	
   1.6445831e-01	   1.1353535e+00	
   1.5974607e-01	   1.1494949e+00	
   1.5505335e-01	   1.1636364e+00	
   1.5070707e-01	   1.1767747e+00	
   1.5048977e-01	   1.1777778e+00	
   1.4757668e-01	   1.1919192e+00	
   1.4475072e-01	   1.2060606e+00	
   1.4200262e-01	   1.2202020e+00	
   1.3932290e-01	   1.2343434e+00	
   1.3670061e-01	   1.2484848e+00	
   1.3412213e-01	   1.2626263e+00	
   1.3156992e-01	   1.2767677e+00	
   1.3060606e-01	   1.2822225e+00	
   1.2912469e-01	   1.2909091e+00	
   1.2677231e-01	   1.3050505e+00	
   1.2442616e-01	   1.3191919e+00	
   1.2204642e-01	   1.3333333e+00	
   1.1959127e-01	   1.3474747e+00	
   1.1701797e-01	   1.3616162e+00	
   1.1428450e-01	   1.3757576e+00	
   1.1135161e-01	   1.3898990e+00	
   1.1050505e-01	   1.3937837e+00	
   9.3788696e-02	   1.3898990e+00	
   9.0404040e-02	   1.3890641e+00	
   8.8765945e-02	   1.3757576e+00	
   8.7181752e-02	   1.3616162e+00	
   8.5738943e-02	   1.3474747e+00	
   8.4417324e-02	   1.3333333e+00	
   8.3197309e-02	   1.3191919e+00	
   8.2060915e-02	   1.3050505e+00	
   8.0992527e-02	   1.2909091e+00	
   7.9979412e-02	   1.2767677e+00	
   7.9011964e-02	   1.2626263e+00	
   7.8083696e-02	   1.2484848e+00	
   7.7191005e-02	   1.2343434e+00	
   7.6332761e-02	   1.2202020e+00	
   7.5509792e-02	   1.2060606e+00	
   7.4724317e-02	   1.1919192e+00	
   7.3979398e-02	   1.1777778e+00	
   7.3278458e-02	   1.1636364e+00	
   7.2624902e-02	   1.1494949e+00	
   7.2021854e-02	   1.1353535e+00	
   7.1472013e-02	   1.1212121e+00	
   7.0977624e-02	   1.1070707e+00	
   7.0540539e-02	   1.0929293e+00	
   7.0303030e-02	   1.0841359e+00	
   7.0117974e-02	   1.0787879e+00	
   6.9696127e-02	   1.0646465e+00	
   6.9350819e-02	   1.0505051e+00	
   6.9085508e-02	   1.0363636e+00	
   6.8904766e-02	   1.0222222e+00	
   6.8814587e-02	   1.0080808e+00	
   6.8822712e-02	   9.9393939e-01	
   6.8938980e-02	   9.7979798e-01	
   6.9175747e-02	   9.6565657e-01	
   6.9548395e-02	   9.5151515e-01	
   7.0075996e-02	   9.3737374e-01	
   7.0303030e-02	   9.3273872e-01	
   7.0625735e-02	   9.2323232e-01	
   7.1223579e-02	   9.0909091e-01	
   7.1953641e-02	   8.9494949e-01	
   7.2830629e-02	   8.8080808e-01	
   7.3871820e-02	   8.6666667e-01	
   7.5097796e-02	   8.5252525e-01	
   7.6533477e-02	   8.3838384e-01	
   7.8209571e-02	   8.2424242e-01	
   8.0164598e-02	   8.1010101e-01	
   8.2447717e-02	   7.9595960e-01	
   8.5122705e-02	   7.8181818e-01	
   8.8273615e-02	   7.6767677e-01	
   9.0404040e-02	   7.5926035e-01	
   9.2423466e-02	   7.5353535e-01	
   9.7756704e-02	   7.3939394e-01	
   1.0377314e-01	   7.2525253e-01	
   1.1050505e-01	   7.1141999e-01	
   1.1080381e-01	   7.1111111e-01	
   1.2453854e-01	   6.9696970e-01	
   1.3060606e-01	   6.9096537e-01	
   1.4189623e-01	   6.8282828e-01	
   1.5070707e-01	   6.7639227e-01	
   1.6002906e-01	   6.6868687e-01	
   1.7080808e-01	   6.5983974e-01	
   1.7683446e-01	   6.5454545e-01	
   1.9090909e-01	   6.4255219e-01	
   1.9385443e-01	   6.4040404e-01	
   2.1101010e-01	   6.2825013e-01	
   2.1515507e-01	   6.2626263e-01	
   2.3111111e-01	   6.1867304e-01	
   2.5121212e-01	   6.1329035e-01	
   2.5884675e-01	   6.1212121e-01	
   2.7131313e-01	   6.1016368e-01	
   2.9141414e-01	   6.0768875e-01	
   3.1151515e-01	   6.0495715e-01	
   3.3161616e-01	   6.0185446e-01	
   3.5171717e-01	   5.9873005e-01	
   3.5713243e-01	   5.9797980e-01	
   3.7181818e-01	   5.9592510e-01	
   3.9191919e-01	   5.9368318e-01	
   4.1202020e-01	   5.9196731e-01	
   4.3212121e-01	   5.9059831e-01	
   4.5222222e-01	   5.8940550e-01	
   4.7232323e-01	   5.8831001e-01	
   4.9242424e-01	   5.8733474e-01	
   5.1252525e-01	   5.8655542e-01	
   5.3262626e-01	   5.8603273e-01	
   5.5272727e-01	   5.8576338e-01	
   5.7282828e-01	   5.8566921e-01	
   5.9292929e-01	   5.8562256e-01	
   6.1303030e-01	   5.8549293e-01	
   6.3313131e-01	   5.8519390e-01	
   6.5323232e-01	   5.8471024e-01	
   6.7333333e-01	   5.8409543e-01	
   6.8125639e-01	   5.8383838e-01	
   6.9343434e-01	   5.8343823e-01	
   7.1353535e-01	   5.8283750e-01	
   7.3363636e-01	   5.8235918e-01	
   7.5373737e-01	   5.8201590e-01	
   7.7383838e-01	   5.8177527e-01	
   7.9393939e-01	   5.8158014e-01	
   8.1404040e-01	   5.8137541e-01	
   8.3414141e-01	   5.8113045e-01	
   8.5424242e-01	   5.8084890e-01	
   8.7434343e-01	   5.8056268e-01	
   8.9444444e-01	   5.8031420e-01	
   9.1454545e-01	   5.8013472e-01	
   9.3464646e-01	   5.8002800e-01	
   9.5474747e-01	   5.7996541e-01	
   9.7484848e-01	   5.7989467e-01	
   9.9494949e-01	   5.7975899e-01	
   1.0150505e+00	   5.7951988e-01	
   1.0351515e+00	   5.7917461e-01	
   1.0552525e+00	   5.7876113e-01	
   1.0753535e+00	   5.7834787e-01	
   1.0954545e+00	   5.7801194e-01	
   1.1155556e+00	   5.7781347e-01	
   1.1356566e+00	   5.7777492e-01	
   1.1557576e+00	   5.7787221e-01	
   1.1758586e+00	   5.7804088e-01	
   1.1959596e+00	   5.7819602e-01	
   1.2160606e+00	   5.7826012e-01	
   1.2361616e+00	   5.7818916e-01	
   1.2562626e+00	   5.7798698e-01	
   1.2763636e+00	   5.7770169e-01	
   1.2964646e+00	   5.7740542e-01	
   1.3165657e+00	   5.7716524e-01	
   1.3366667e+00	   5.7701667e-01	
   1.3567677e+00	   5.7694985e-01	
   1.3768687e+00	   5.7691447e-01	
   1.3969697e+00	   5.7684291e-01	
   1.4170707e+00	   5.7668382e-01	
   1.4371717e+00	   5.7643182e-01	
   1.4572727e+00	   5.7613833e-01	
   1.4773737e+00	   5.7589510e-01	
   1.4974747e+00	   5.7579494e-01	
   1.5175758e+00	   5.7588503e-01	
   1.5376768e+00	   5.7613362e-01	
   1.5577778e+00	   5.7642838e-01	
   1.5778788e+00	   5.7661547e-01	
   1.5979798e+00	   5.7657057e-01	
   1.6180808e+00	   5.7627114e-01	
   1.6381818e+00	   5.7582683e-01	
   1.6582828e+00	   5.7544006e-01	
   1.6783838e+00	   5.7530655e-01	
   1.6984848e+00	   5.7550254e-01	
   1.7185859e+00	   5.7592048e-01	
   1.7386869e+00	   5.7630462e-01	
   1.7587879e+00	   5.7639604e-01	
   1.7788889e+00	   5.7611625e-01	
   1.7989899e+00	   5.7564881e-01	
   1.8190909e+00	   5.7531485e-01	
   1.8391919e+00	   5.7529745e-01	
   1.8592929e+00	   5.7543895e-01	
   1.8793939e+00	   5.7537679e-01	
   1.8994949e+00	   5.7502487e-01	
   1.9195960e+00	   5.7482161e-01	
   1.9396970e+00	   5.7502347e-01	
   1.9597980e+00	   5.7487221e-01	
   1.9798990e+00	   5.7486856e-01	
   2.0000000e+00	   5.7540908e-01	
   1.0185092e+00	   2.8100000e+02	
   2.0000000e+00	   7.9261000e-01	
   1.9798990e+00	   7.9120055e-01	
   1.9597980e+00	   7.8812695e-01	
   1.9396970e+00	   7.8625466e-01	
   1.9195960e+00	   7.8758438e-01	
   1.8994949e+00	   7.8855072e-01	
   1.8793939e+00	   7.8904080e-01	
   1.8592929e+00	   7.9026417e-01	
   1.8391919e+00	   7.9208618e-01	
   1.8190909e+00	   7.9338327e-01	
   1.7989899e+00	   7.9349417e-01	
   1.7788889e+00	   7.9282990e-01	
   1.7587879e+00	   7.9236696e-01	
   1.7386869e+00	   7.9279080e-01	
   1.7185859e+00	   7.9404622e-01	
   1.6984848e+00	   7.9549243e-01	
   1.6881290e+00	   7.9595960e-01	
   1.6783838e+00	   7.9639367e-01	
   1.6582828e+00	   7.9640431e-01	
   1.6455294e+00	   7.9595960e-01	
   1.6381818e+00	   7.9569817e-01	
   1.6180808e+00	   7.9480398e-01	
   1.5979798e+00	   7.9430742e-01	
   1.5778788e+00	   7.9452371e-01	
   1.5577778e+00	   7.9538843e-01	
   1.5478632e+00	   7.9595960e-01	
   1.5376768e+00	   7.9653479e-01	
   1.5175758e+00	   7.9752623e-01	
   1.4974747e+00	   7.9807238e-01	
   1.4773737e+00	   7.9812430e-01	
   1.4572727e+00	   7.9787260e-01	
   1.4371717e+00	   7.9763386e-01	
   1.4170707e+00	   7.9769964e-01	
   1.3969697e+00	   7.9821597e-01	
   1.3768687e+00	   7.9913682e-01	
   1.3567677e+00	   8.0025998e-01	
   1.3366667e+00	   8.0132164e-01	
   1.3165657e+00	   8.0210729e-01	
   1.2964646e+00	   8.0253493e-01	
   1.2763636e+00	   8.0268069e-01	
   1.2562626e+00	   8.0274088e-01	
   1.2361616e+00	   8.0294944e-01	
   1.2160606e+00	   8.0348528e-01	
   1.1959596e+00	   8.0440489e-01	
   1.1758586e+00	   8.0562376e-01	
   1.1557576e+00	   8.0695064e-01	
   1.1356566e+00	   8.0815971e-01	
   1.1155556e+00	   8.0907291e-01	
   1.0954545e+00	   8.0962271e-01	
   1.0753535e+00	   8.0987340e-01	
   1.0552525e+00	   8.0999474e-01	
   1.0447871e+00	   8.1010101e-01	
   1.0351515e+00	   8.1019825e-01	
   1.0150505e+00	   8.1066023e-01	
   9.9494949e-01	   8.1146400e-01	
   9.7484848e-01	   8.1257332e-01	
   9.5474747e-01	   8.1385357e-01	
   9.3464646e-01	   8.1512886e-01	
   9.1454545e-01	   8.1625400e-01	
   8.9444444e-01	   8.1717320e-01	
   8.7434343e-01	   8.1794278e-01	
   8.5424242e-01	   8.1870853e-01	
   8.3414141e-01	   8.1964673e-01	
   8.1404040e-01	   8.2089151e-01	
   7.9393939e-01	   8.2247708e-01	
   7.7466530e-01	   8.2424242e-01	
   7.7383838e-01	   8.2431793e-01	
   7.5373737e-01	   8.2623203e-01	
   7.3363636e-01	   8.2802317e-01	
   7.1353535e-01	   8.2956164e-01	
   6.9343434e-01	   8.3085218e-01	
   6.7333333e-01	   8.3205110e-01	
   6.5323232e-01	   8.3341860e-01	
   6.3313131e-01	   8.3521899e-01	
   6.1303030e-01	   8.3760661e-01	
   6.0773182e-01	   8.3838384e-01	
   5.9292929e-01	   8.4055420e-01	
   5.7282828e-01	   8.4382657e-01	
   5.5272727e-01	   8.4710241e-01	
   5.3262626e-01	   8.5012930e-01	
   5.1508197e-01	   8.5252525e-01	
   5.1252525e-01	   8.5287701e-01	
   4.9242424e-01	   8.5561419e-01	
   4.7232323e-01	   8.5878989e-01	
   4.5222222e-01	   8.6291326e-01	
   4.3815130e-01	   8.6666667e-01	
   4.3212121e-01	   8.6829314e-01	
   4.1202020e-01	   8.7481586e-01	
   3.9504427e-01	   8.8080808e-01	
   3.9191919e-01	   8.8192553e-01	
   3.7181818e-01	   8.8904920e-01	
   3.5448150e-01	   8.9494949e-01	
   3.5171717e-01	   8.9589994e-01	
   3.3161616e-01	   9.0319382e-01	
   3.1880434e-01	   9.0909091e-01	
   3.1151515e-01	   9.1243810e-01	
   2.9486832e-01	   9.2323232e-01	
   2.9141414e-01	   9.2544800e-01	
   2.7797605e-01	   9.3737374e-01	
   2.7131313e-01	   9.4317068e-01	
   2.6364934e-01	   9.5151515e-01	
   2.5121212e-01	   9.6473427e-01	
   2.5042178e-01	   9.6565657e-01	
   2.3826611e-01	   9.7979798e-01	
   2.3111111e-01	   9.8795951e-01	
   2.2585079e-01	   9.9393939e-01	
   2.1336878e-01	   1.0080808e+00	
   2.1101010e-01	   1.0107513e+00	
   2.0133271e-01	   1.0222222e+00	
   1.9090909e-01	   1.0346055e+00	
   1.8978949e-01	   1.0363636e+00	
   1.8099370e-01	   1.0505051e+00	
   1.7225623e-01	   1.0646465e+00	
   1.7080808e-01	   1.0670250e+00	
   1.6629982e-01	   1.0787879e+00	
   1.6098299e-01	   1.0929293e+00	
   1.5571709e-01	   1.1070707e+00	
   1.5070707e-01	   1.1205735e+00	
   1.5054270e-01	   1.1212121e+00	
   1.4703614e-01	   1.1353535e+00	
   1.4362506e-01	   1.1494949e+00	
   1.4029426e-01	   1.1636364e+00	
   1.3703183e-01	   1.1777778e+00	
   1.3382837e-01	   1.1919192e+00	
   1.3067608e-01	   1.2060606e+00	
   1.3060606e-01	   1.2063871e+00	
   1.2752002e-01	   1.2202020e+00	
   1.2451457e-01	   1.2343434e+00	
   1.2163681e-01	   1.2484848e+00	
   1.1886030e-01	   1.2626263e+00	
   1.1615632e-01	   1.2767677e+00	
   1.1349278e-01	   1.2909091e+00	
   1.1083366e-01	   1.3050505e+00	
   1.1050505e-01	   1.3068079e+00	
   1.0743302e-01	   1.3050505e+00	
   9.0404040e-02	   1.2941251e+00	
   9.0097733e-02	   1.2909091e+00	
   8.8781946e-02	   1.2767677e+00	
   8.7521634e-02	   1.2626263e+00	
   8.6309120e-02	   1.2484848e+00	
   8.5140275e-02	   1.2343434e+00	
   8.4013979e-02	   1.2202020e+00	
   8.2931466e-02	   1.2060606e+00	
   8.1895626e-02	   1.1919192e+00	
   8.0910337e-02	   1.1777778e+00	
   7.9979885e-02	   1.1636364e+00	
   7.9108513e-02	   1.1494949e+00	
   7.8300111e-02	   1.1353535e+00	
   7.7558054e-02	   1.1212121e+00	
   7.6885165e-02	   1.1070707e+00	
   7.6283791e-02	   1.0929293e+00	
   7.5755954e-02	   1.0787879e+00	
   7.5303563e-02	   1.0646465e+00	
   7.4928637e-02	   1.0505051e+00	
   7.4633551e-02	   1.0363636e+00	
   7.4421253e-02	   1.0222222e+00	
   7.4295475e-02	   1.0080808e+00	
   7.4260904e-02	   9.9393939e-01	
   7.4323337e-02	   9.7979798e-01	
   7.4489825e-02	   9.6565657e-01	
   7.4768798e-02	   9.5151515e-01	
   7.5170225e-02	   9.3737374e-01	
   7.5705799e-02	   9.2323232e-01	
   7.6389193e-02	   9.0909091e-01	
   7.7236427e-02	   8.9494949e-01	
   7.8266375e-02	   8.8080808e-01	
   7.9501495e-02	   8.6666667e-01	
   8.0968835e-02	   8.5252525e-01	
   8.2701447e-02	   8.3838384e-01	
   8.4740334e-02	   8.2424242e-01	
   8.7137159e-02	   8.1010101e-01	
   8.9958018e-02	   7.9595960e-01	
   9.0404040e-02	   7.9392435e-01	
   9.4308476e-02	   7.8181818e-01	
   9.9319692e-02	   7.6767677e-01	
   1.0492172e-01	   7.5353535e-01	
   1.1050505e-01	   7.4096859e-01	
   1.1203208e-01	   7.3939394e-01	
   1.2575197e-01	   7.2525253e-01	
   1.3060606e-01	   7.2033660e-01	
   1.4419362e-01	   7.1111111e-01	
   1.5070707e-01	   7.0653022e-01	
   1.6254989e-01	   6.9696970e-01	
   1.7080808e-01	   6.9020965e-01	
   1.7901439e-01	   6.8282828e-01	
   1.9090909e-01	   6.7230074e-01	
   1.9562265e-01	   6.6868687e-01	
   2.1101010e-01	   6.5718586e-01	
   2.1622602e-01	   6.5454545e-01	
   2.3111111e-01	   6.4713409e-01	
   2.5121212e-01	   6.4157077e-01	
   2.5901737e-01	   6.4040404e-01	
   2.7131313e-01	   6.3857020e-01	
   2.9141414e-01	   6.3623689e-01	
   3.1151515e-01	   6.3345173e-01	
   3.3161616e-01	   6.3007829e-01	
   3.5171717e-01	   6.2656254e-01	
   3.5363974e-01	   6.2626263e-01	
   3.7181818e-01	   6.2354175e-01	
   3.9191919e-01	   6.2117684e-01	
   4.1202020e-01	   6.1940578e-01	
   4.3212121e-01	   6.1801620e-01	
   4.5222222e-01	   6.1679713e-01	
   4.7232323e-01	   6.1565123e-01	
   4.9242424e-01	   6.1461476e-01	
   5.1252525e-01	   6.1379760e-01	
   5.3262626e-01	   6.1329371e-01	
   5.5272727e-01	   6.1311364e-01	
   5.7282828e-01	   6.1316631e-01	
   5.9292929e-01	   6.1328967e-01	
   6.1303030e-01	   6.1331159e-01	
   6.3313131e-01	   6.1311328e-01	
   6.5323232e-01	   6.1266845e-01	
   6.7083192e-01	   6.1212121e-01	
   6.7333333e-01	   6.1204803e-01	
   6.9343434e-01	   6.1140958e-01	
   7.1353535e-01	   6.1083749e-01	
   7.3363636e-01	   6.1040968e-01	
   7.5373737e-01	   6.1014270e-01	
   7.7383838e-01	   6.0999615e-01	
   7.9393939e-01	   6.0989749e-01	
   8.1404040e-01	   6.0977607e-01	
   8.3414141e-01	   6.0959224e-01	
   8.5424242e-01	   6.0935066e-01	
   8.7434343e-01	   6.0909328e-01	
   8.9444444e-01	   6.0887650e-01	
   9.1454545e-01	   6.0874293e-01	
   9.3464646e-01	   6.0869957e-01	
   9.5474747e-01	   6.0871085e-01	
   9.7484848e-01	   6.0870931e-01	
   9.9494949e-01	   6.0862039e-01	
   1.0150505e+00	   6.0839234e-01	
   1.0351515e+00	   6.0801979e-01	
   1.0552525e+00	   6.0755085e-01	
   1.0753535e+00	   6.0707433e-01	
   1.0954545e+00	   6.0669132e-01	
   1.1155556e+00	   6.0648131e-01	
   1.1356566e+00	   6.0647472e-01	
   1.1557576e+00	   6.0664089e-01	
   1.1758586e+00	   6.0689615e-01	
   1.1959596e+00	   6.0713023e-01	
   1.2160606e+00	   6.0724330e-01	
   1.2361616e+00	   6.0718065e-01	
   1.2562626e+00	   6.0695152e-01	
   1.2763636e+00	   6.0662387e-01	
   1.2964646e+00	   6.0629670e-01	
   1.3165657e+00	   6.0606075e-01	
   1.3366667e+00	   6.0596264e-01	
   1.3567677e+00	   6.0598623e-01	
   1.3768687e+00	   6.0605921e-01	
   1.3969697e+00	   6.0608485e-01	
   1.4170707e+00	   6.0598834e-01	
   1.4371717e+00	   6.0575851e-01	
   1.4572727e+00	   6.0546351e-01	
   1.4773737e+00	   6.0522871e-01	
   1.4974747e+00	   6.0518240e-01	
   1.5175758e+00	   6.0539102e-01	
   1.5376768e+00	   6.0581236e-01	
   1.5577778e+00	   6.0629236e-01	
   1.5778788e+00	   6.0661821e-01	
   1.5979798e+00	   6.0661629e-01	
   1.6180808e+00	   6.0625262e-01	
   1.6381818e+00	   6.0567560e-01	
   1.6582828e+00	   6.0516187e-01	
   1.6783838e+00	   6.0497946e-01	
   1.6984848e+00	   6.0523349e-01	
   1.7185859e+00	   6.0577920e-01	
   1.7386869e+00	   6.0627284e-01	
   1.7587879e+00	   6.0637180e-01	
   1.7788889e+00	   6.0598469e-01	
   1.7989899e+00	   6.0537648e-01	
   1.8190909e+00	   6.0499021e-01	
   1.8391919e+00	   6.0506812e-01	
   1.8592929e+00	   6.0538076e-01	
   1.8793939e+00	   6.0542529e-01	
   1.8994949e+00	   6.0509366e-01	
   1.9195960e+00	   6.0498957e-01	
   1.9396970e+00	   6.0539400e-01	
   1.9597980e+00	   6.0512511e-01	
   1.9798990e+00	   6.0494765e-01	
   2.0000000e+00	   6.0550815e-01	
   1.2731365e+00	   2.6900000e+02	
   2.0000000e+00	   7.4133421e-01	
   1.9798990e+00	   7.4002412e-01	
   1.9760810e+00	   7.3939394e-01	
   1.9597980e+00	   7.3618941e-01	
   1.9396970e+00	   7.3375807e-01	
   1.9195960e+00	   7.3569105e-01	
   1.8994949e+00	   7.3688807e-01	
   1.8793939e+00	   7.3735840e-01	
   1.8592929e+00	   7.3896903e-01	
   1.8558745e+00	   7.3939394e-01	
   1.8391919e+00	   7.4110843e-01	
   1.8190909e+00	   7.4246426e-01	
   1.7989899e+00	   7.4228048e-01	
   1.7788889e+00	   7.4112146e-01	
   1.7587879e+00	   7.4026982e-01	
   1.7386869e+00	   7.4060113e-01	
   1.7185859e+00	   7.4201753e-01	
   1.6984848e+00	   7.4366763e-01	
   1.6783838e+00	   7.4459941e-01	
   1.6582828e+00	   7.4435964e-01	
   1.6381818e+00	   7.4320562e-01	
   1.6180808e+00	   7.4188000e-01	
   1.5979798e+00	   7.4115809e-01	
   1.5778788e+00	   7.4145587e-01	
   1.5577778e+00	   7.4268207e-01	
   1.5376768e+00	   7.4435342e-01	
   1.5175758e+00	   7.4587067e-01	
   1.4974747e+00	   7.4680478e-01	
   1.4773737e+00	   7.4706328e-01	
   1.4572727e+00	   7.4688115e-01	
   1.4371717e+00	   7.4666973e-01	
   1.4170707e+00	   7.4681437e-01	
   1.3969697e+00	   7.4751346e-01	
   1.3768687e+00	   7.4871440e-01	
   1.3567677e+00	   7.5015616e-01	
   1.3366667e+00	   7.5149063e-01	
   1.3165657e+00	   7.5243118e-01	
   1.2964646e+00	   7.5286968e-01	
   1.2763636e+00	   7.5291613e-01	
   1.2562626e+00	   7.5284836e-01	
   1.2361616e+00	   7.5299706e-01	
   1.2186688e+00	   7.5353535e-01	
   1.2160606e+00	   7.5360475e-01	
   1.1959596e+00	   7.5461151e-01	
   1.1758586e+00	   7.5598814e-01	
   1.1557576e+00	   7.5749931e-01	
   1.1356566e+00	   7.5886442e-01	
   1.1155556e+00	   7.5985901e-01	
   1.0954545e+00	   7.6039433e-01	
   1.0753535e+00	   7.6054715e-01	
   1.0552525e+00	   7.6052985e-01	
   1.0351515e+00	   7.6061365e-01	
   1.0150505e+00	   7.6103388e-01	
   9.9494949e-01	   7.6191122e-01	
   9.7484848e-01	   7.6321615e-01	
   9.5474747e-01	   7.6478845e-01	
   9.3464646e-01	   7.6640486e-01	
   9.1719004e-01	   7.6767677e-01	
   9.1454545e-01	   7.6784851e-01	
   8.9444444e-01	   7.6893479e-01	
   8.7434343e-01	   7.6985474e-01	
   8.5424242e-01	   7.7076521e-01	
   8.3414141e-01	   7.7186335e-01	
   8.1404040e-01	   7.7330320e-01	
   7.9393939e-01	   7.7512713e-01	
   7.7383838e-01	   7.7723951e-01	
   7.5373737e-01	   7.7943649e-01	
   7.3363636e-01	   7.8148614e-01	
   7.2979050e-01	   7.8181818e-01	
   7.1353535e-01	   7.8310164e-01	
   6.9343434e-01	   7.8441034e-01	
   6.7333333e-01	   7.8562503e-01	
   6.5323232e-01	   7.8705157e-01	
   6.3313131e-01	   7.8900669e-01	
   6.1303030e-01	   7.9168557e-01	
   5.9292929e-01	   7.9506604e-01	
   5.8822057e-01	   7.9595960e-01	
   5.7282828e-01	   7.9867245e-01	
   5.5272727e-01	   8.0225247e-01	
   5.3262626e-01	   8.0557231e-01	
   5.1252525e-01	   8.0856418e-01	
   5.0190479e-01	   8.1010101e-01	
   4.9242424e-01	   8.1140303e-01	
   4.7232323e-01	   8.1456385e-01	
   4.5222222e-01	   8.1869524e-01	
   4.3212121e-01	   8.2417015e-01	
   4.3190212e-01	   8.2424242e-01	
   4.1202020e-01	   8.3057185e-01	
   3.9191919e-01	   8.3768913e-01	
   3.8995246e-01	   8.3838384e-01	
   3.7181818e-01	   8.4463273e-01	
   3.5171717e-01	   8.5146498e-01	
   3.4884756e-01	   8.5252525e-01	
   3.3161616e-01	   8.5874595e-01	
   3.1516778e-01	   8.6666667e-01	
   3.1151515e-01	   8.6838863e-01	
   2.9343412e-01	   8.8080808e-01	
   2.9141414e-01	   8.8216424e-01	
   2.7778459e-01	   8.9494949e-01	
   2.7131313e-01	   9.0087068e-01	
   2.6409677e-01	   9.0909091e-01	
   2.5139662e-01	   9.2323232e-01	
   2.5121212e-01	   9.2343357e-01	
   2.3942706e-01	   9.3737374e-01	
   2.3111111e-01	   9.4706845e-01	
   2.2715535e-01	   9.5151515e-01	
   2.1460292e-01	   9.6565657e-01	
   2.1101010e-01	   9.6969662e-01	
   2.0205903e-01	   9.7979798e-01	
   1.9090909e-01	   9.9263452e-01	
   1.9002310e-01	   9.9393939e-01	
   1.8062073e-01	   1.0080808e+00	
   1.7147475e-01	   1.0222222e+00	
   1.7080808e-01	   1.0232660e+00	
   1.6539994e-01	   1.0363636e+00	
   1.5971183e-01	   1.0505051e+00	
   1.5411696e-01	   1.0646465e+00	
   1.5070707e-01	   1.0733544e+00	
   1.4917410e-01	   1.0787879e+00	
   1.4529610e-01	   1.0929293e+00	
   1.4152415e-01	   1.1070707e+00	
   1.3783463e-01	   1.1212121e+00	
   1.3420840e-01	   1.1353535e+00	
   1.3063024e-01	   1.1494949e+00	
   1.3060606e-01	   1.1495931e+00	
   1.2670575e-01	   1.1636364e+00	
   1.2299386e-01	   1.1777778e+00	
   1.1946592e-01	   1.1919192e+00	
   1.1609531e-01	   1.2060606e+00	
   1.1285866e-01	   1.2202020e+00	
   1.1050505e-01	   1.2308746e+00	
   1.0068579e-01	   1.2202020e+00	
   9.0404040e-02	   1.2066150e+00	
   9.0353139e-02	   1.2060606e+00	
   8.9066935e-02	   1.1919192e+00	
   8.7841276e-02	   1.1777778e+00	
   8.6681311e-02	   1.1636364e+00	
   8.5592123e-02	   1.1494949e+00	
   8.4578368e-02	   1.1353535e+00	
   8.3644095e-02	   1.1212121e+00	
   8.2792706e-02	   1.1070707e+00	
   8.2027042e-02	   1.0929293e+00	
   8.1349566e-02	   1.0787879e+00	
   8.0762589e-02	   1.0646465e+00	
   8.0268547e-02	   1.0505051e+00	
   7.9870262e-02	   1.0363636e+00	
   7.9571209e-02	   1.0222222e+00	
   7.9375754e-02	   1.0080808e+00	
   7.9289362e-02	   9.9393939e-01	
   7.9318798e-02	   9.7979798e-01	
   7.9472300e-02	   9.6565657e-01	
   7.9759771e-02	   9.5151515e-01	
   8.0192987e-02	   9.3737374e-01	
   8.0785863e-02	   9.2323232e-01	
   8.1554808e-02	   9.0909091e-01	
   8.2519212e-02	   8.9494949e-01	
   8.3702121e-02	   8.8080808e-01	
   8.5131169e-02	   8.6666667e-01	
   8.6839875e-02	   8.5252525e-01	
   8.8869418e-02	   8.3838384e-01	
   9.0404040e-02	   8.2916284e-01	
   9.1715257e-02	   8.2424242e-01	
   9.5804950e-02	   8.1010101e-01	
   1.0032681e-01	   7.9595960e-01	
   1.0536118e-01	   7.8181818e-01	
   1.1050505e-01	   7.6888386e-01	
   1.1169210e-01	   7.6767677e-01	
   1.2546788e-01	   7.5353535e-01	
   1.3060606e-01	   7.4825816e-01	
   1.4525137e-01	   7.3939394e-01	
   1.5070707e-01	   7.3588405e-01	
   1.6466619e-01	   7.2525253e-01	
   1.7080808e-01	   7.2038352e-01	
   1.8102702e-01	   7.1111111e-01	
   1.9090909e-01	   7.0210630e-01	
   1.9735992e-01	   6.9696970e-01	
   2.1101010e-01	   6.8626372e-01	
   2.1761743e-01	   6.8282828e-01	
   2.3111111e-01	   6.7593682e-01	
   2.5121212e-01	   6.7063088e-01	
   2.6756822e-01	   6.6868687e-01	
   2.7131313e-01	   6.6825200e-01	
   2.9141414e-01	   6.6659830e-01	
   3.1151515e-01	   6.6414968e-01	
   3.3161616e-01	   6.6069778e-01	
   3.5171717e-01	   6.5684567e-01	
   3.6502160e-01	   6.5454545e-01	
   3.7181818e-01	   6.5347701e-01	
   3.9191919e-01	   6.5109406e-01	
   4.1202020e-01	   6.4942403e-01	
   4.3212121e-01	   6.4819067e-01	
   4.5222222e-01	   6.4710131e-01	
   4.7232323e-01	   6.4601866e-01	
   4.9242424e-01	   6.4500507e-01	
   5.1252525e-01	   6.4424265e-01	
   5.3262626e-01	   6.4389897e-01	
   5.5272727e-01	   6.4401910e-01	
   5.7282828e-01	   6.4448980e-01	
   5.9292929e-01	   6.4507934e-01	
   6.1303030e-01	   6.4552757e-01	
   6.3313131e-01	   6.4564546e-01	
   6.5323232e-01	   6.4538182e-01	
   6.7333333e-01	   6.4482979e-01	
   6.9343434e-01	   6.4417541e-01	
   7.1353535e-01	   6.4361646e-01	
   7.3363636e-01	   6.4328821e-01	
   7.5373737e-01	   6.4322296e-01	
   7.7383838e-01	   6.4335301e-01	
   7.9393939e-01	   6.4355079e-01	
   8.1404040e-01	   6.4368809e-01	
   8.3414141e-01	   6.4369043e-01	
   8.5424242e-01	   6.4356441e-01	
   8.7434343e-01	   6.4338778e-01	
   8.9444444e-01	   6.4326855e-01	
   9.1454545e-01	   6.4329200e-01	
   9.3464646e-01	   6.4347812e-01	
   9.5474747e-01	   6.4376569e-01	
   9.7484848e-01	   6.4402951e-01	
   9.9494949e-01	   6.4412565e-01	
   1.0150505e+00	   6.4394908e-01	
   1.0351515e+00	   6.4348156e-01	
   1.0552525e+00	   6.4280900e-01	
   1.0753535e+00	   6.4209941e-01	
   1.0954545e+00	   6.4154865e-01	
   1.1155556e+00	   6.4131423e-01	
   1.1356566e+00	   6.4146022e-01	
   1.1557576e+00	   6.4193200e-01	
   1.1758586e+00	   6.4256982e-01	
   1.1959596e+00	   6.4315972e-01	
   1.2160606e+00	   6.4350732e-01	
   1.2361616e+00	   6.4350865e-01	
   1.2562626e+00	   6.4318914e-01	
   1.2763636e+00	   6.4269306e-01	
   1.2964646e+00	   6.4222653e-01	
   1.3165657e+00	   6.4197687e-01	
   1.3366667e+00	   6.4203895e-01	
   1.3567677e+00	   6.4237552e-01	
   1.3768687e+00	   6.4282850e-01	
   1.3969697e+00	   6.4318356e-01	
   1.4170707e+00	   6.4326927e-01	
   1.4371717e+00	   6.4305023e-01	
   1.4572727e+00	   6.4266513e-01	
   1.4773737e+00	   6.4238084e-01	
   1.4974747e+00	   6.4247528e-01	
   1.5175758e+00	   6.4309711e-01	
   1.5376768e+00	   6.4416337e-01	
   1.5577778e+00	   6.4534817e-01	
   1.5778788e+00	   6.4619230e-01	
   1.5979798e+00	   6.4631506e-01	
   1.6180808e+00	   6.4563649e-01	
   1.6381818e+00	   6.4447306e-01	
   1.6582828e+00	   6.4341761e-01	
   1.6783838e+00	   6.4304242e-01	
   1.6984848e+00	   6.4357156e-01	
   1.7185859e+00	   6.4469906e-01	
   1.7386869e+00	   6.4569851e-01	
   1.7587879e+00	   6.4585711e-01	
   1.7788889e+00	   6.4501751e-01	
   1.7989899e+00	   6.4378847e-01	
   1.8190909e+00	   6.4313575e-01	
   1.8391919e+00	   6.4356678e-01	
   1.8592929e+00	   6.4456011e-01	
   1.8793939e+00	   6.4500167e-01	
   1.8994949e+00	   6.4466188e-01	
   1.9195960e+00	   6.4485657e-01	
   1.9396970e+00	   6.4600822e-01	
   1.9597980e+00	   6.4510963e-01	
   1.9798990e+00	   6.4406723e-01	
   2.0000000e+00	   6.4463220e-01	
   1.5277638e+00	   1.1900000e+02	
   3.5983335e-01	   6.9696970e-01	
   3.7181818e-01	   6.9515915e-01	
   3.9191919e-01	   6.9335157e-01	
   4.1202020e-01	   6.9278925e-01	
   4.3212121e-01	   6.9298306e-01	
   4.5222222e-01	   6.9327335e-01	
   4.7232323e-01	   6.9327972e-01	
   4.9242424e-01	   6.9313690e-01	
   5.1252525e-01	   6.9338886e-01	
   5.3262626e-01	   6.9464566e-01	
   5.5075548e-01	   6.9696970e-01	
   5.5272727e-01	   6.9753431e-01	
   5.7282828e-01	   7.0609999e-01	
   5.8238696e-01	   7.1111111e-01	
   5.7661387e-01	   7.2525253e-01	
   5.7282828e-01	   7.2700267e-01	
   5.5272727e-01	   7.3691141e-01	
   5.4740814e-01	   7.3939394e-01	
   5.3262626e-01	   7.4335207e-01	
   5.1252525e-01	   7.4797726e-01	
   4.9242424e-01	   7.5230689e-01	
   4.8739797e-01	   7.5353535e-01	
   4.7232323e-01	   7.5616397e-01	
   4.5222222e-01	   7.6108088e-01	
   4.3402765e-01	   7.6767677e-01	
   4.3212121e-01	   7.6823328e-01	
   4.1202020e-01	   7.7560083e-01	
   3.9747185e-01	   7.8181818e-01	
   3.9191919e-01	   7.8385992e-01	
   3.7181818e-01	   7.9114055e-01	
   3.5844462e-01	   7.9595960e-01	
   3.5171717e-01	   7.9812253e-01	
   3.3161616e-01	   8.0544152e-01	
   3.2326322e-01	   8.1010101e-01	
   3.1151515e-01	   8.1607812e-01	
   3.0173183e-01	   8.2424242e-01	
   2.9141414e-01	   8.3228612e-01	
   2.8611212e-01	   8.3838384e-01	
   2.7310200e-01	   8.5252525e-01	
   2.7131313e-01	   8.5435665e-01	
   2.6169369e-01	   8.6666667e-01	
   2.5121212e-01	   8.7973998e-01	
   2.5039836e-01	   8.8080808e-01	
   2.3921099e-01	   8.9494949e-01	
   2.3111111e-01	   9.0507713e-01	
   2.2761561e-01	   9.0909091e-01	
   2.1530775e-01	   9.2323232e-01	
   2.1101010e-01	   9.2816643e-01	
   2.0254274e-01	   9.3737374e-01	
   1.9090909e-01	   9.5056101e-01	
   1.9023394e-01	   9.5151515e-01	
   1.8037082e-01	   9.6565657e-01	
   1.7105743e-01	   9.7979798e-01	
   1.7080808e-01	   9.8017780e-01	
   1.6491083e-01	   9.9393939e-01	
   1.5906992e-01	   1.0080808e+00	
   1.5337201e-01	   1.0222222e+00	
   1.5070707e-01	   1.0288818e+00	
   1.4848194e-01	   1.0363636e+00	
   1.4437542e-01	   1.0505051e+00	
   1.4039050e-01	   1.0646465e+00	
   1.3649673e-01	   1.0787879e+00	
   1.3266852e-01	   1.0929293e+00	
   1.3060606e-01	   1.1006401e+00	
   1.2846737e-01	   1.1070707e+00	
   1.2401040e-01	   1.1212121e+00	
   1.1982172e-01	   1.1353535e+00	
   1.1585209e-01	   1.1494949e+00	
   1.1206342e-01	   1.1636364e+00	
   1.1050505e-01	   1.1696771e+00	
   1.0662182e-01	   1.1636364e+00	
   9.8769024e-02	   1.1494949e+00	
   9.2493827e-02	   1.1353535e+00	
   9.0404040e-02	   1.1297774e+00	
   8.9730136e-02	   1.1212121e+00	
   8.8700246e-02	   1.1070707e+00	
   8.7770294e-02	   1.0929293e+00	
   8.6943177e-02	   1.0787879e+00	
   8.6221616e-02	   1.0646465e+00	
   8.5608456e-02	   1.0505051e+00	
   8.5106973e-02	   1.0363636e+00	
   8.4721165e-02	   1.0222222e+00	
   8.4456032e-02	   1.0080808e+00	
   8.4317820e-02	   9.9393939e-01	
   8.4314258e-02	   9.7979798e-01	
   8.4454775e-02	   9.6565657e-01	
   8.4750744e-02	   9.5151515e-01	
   8.5215748e-02	   9.3737374e-01	
   8.5865926e-02	   9.2323232e-01	
   8.6720423e-02	   9.0909091e-01	
   8.7801998e-02	   8.9494949e-01	
   8.9137867e-02	   8.8080808e-01	
   9.0404040e-02	   8.6969140e-01	
   9.1007608e-02	   8.6666667e-01	
   9.4161888e-02	   8.5252525e-01	
   9.7675254e-02	   8.3838384e-01	
   1.0159148e-01	   8.2424242e-01	
   1.0596724e-01	   8.1010101e-01	
   1.1050505e-01	   7.9699214e-01	
   1.1155109e-01	   7.9595960e-01	
   1.2557639e-01	   7.8181818e-01	
   1.3060606e-01	   7.7663087e-01	
   1.4904477e-01	   7.6767677e-01	
   1.5070707e-01	   7.6679146e-01	
   1.7028888e-01	   7.5353535e-01	
   1.7080808e-01	   7.5315729e-01	
   1.8616251e-01	   7.3939394e-01	
   1.9090909e-01	   7.3500166e-01	
   2.0288779e-01	   7.2525253e-01	
   2.1101010e-01	   7.1862603e-01	
   2.2573599e-01	   7.1111111e-01	
   2.3111111e-01	   7.0840173e-01	
   2.5121212e-01	   7.0466822e-01	
   2.7131313e-01	   7.0484468e-01	
   2.9141414e-01	   7.0592594e-01	
   3.1151515e-01	   7.0545395e-01	
   3.3161616e-01	   7.0267814e-01	
   3.5171717e-01	   6.9849885e-01	
   3.5983335e-01	   6.9696970e-01	
   1.7823911e+00	   6.9000000e+01	
   2.0494506e-01	   7.6767677e-01	
   2.1101010e-01	   7.6257666e-01	
   2.3111111e-01	   7.5520418e-01	
   2.5121212e-01	   7.6395450e-01	
   2.5414086e-01	   7.6767677e-01	
   2.5781810e-01	   7.8181818e-01	
   2.5646392e-01	   7.9595960e-01	
   2.5227410e-01	   8.1010101e-01	
   2.5121212e-01	   8.1239962e-01	
   2.4569692e-01	   8.2424242e-01	
   2.3816013e-01	   8.3838384e-01	
   2.3111111e-01	   8.5055045e-01	
   2.2967916e-01	   8.5252525e-01	
   2.1874937e-01	   8.6666667e-01	
   2.1101010e-01	   8.7693103e-01	
   2.0738196e-01	   8.8080808e-01	
   1.9471439e-01	   8.9494949e-01	
   1.9090909e-01	   8.9934617e-01	
   1.8403280e-01	   9.0909091e-01	
   1.7483691e-01	   9.2323232e-01	
   1.7080808e-01	   9.2958796e-01	
   1.6771386e-01	   9.3737374e-01	
   1.6210641e-01	   9.5151515e-01	
   1.5668236e-01	   9.6565657e-01	
   1.5136392e-01	   9.7979798e-01	
   1.5070707e-01	   9.8149701e-01	
   1.4705742e-01	   9.9393939e-01	
   1.4301241e-01	   1.0080808e+00	
   1.3906852e-01	   1.0222222e+00	
   1.3519919e-01	   1.0363636e+00	
   1.3138122e-01	   1.0505051e+00	
   1.3060606e-01	   1.0533644e+00	
   1.2642062e-01	   1.0646465e+00	
   1.2155290e-01	   1.0787879e+00	
   1.1702675e-01	   1.0929293e+00	
   1.1276607e-01	   1.1070707e+00	
   1.1050505e-01	   1.1148698e+00	
   1.0712191e-01	   1.1070707e+00	
   1.0194195e-01	   1.0929293e+00	
   9.7812082e-02	   1.0787879e+00	
   9.4567955e-02	   1.0646465e+00	
   9.2076124e-02	   1.0505051e+00	
   9.0404040e-02	   1.0378002e+00	
   9.0343684e-02	   1.0363636e+00	
   8.9871121e-02	   1.0222222e+00	
   8.9536310e-02	   1.0080808e+00	
   8.9346278e-02	   9.9393939e-01	
   8.9309718e-02	   9.7979798e-01	
   8.9437250e-02	   9.6565657e-01	
   8.9741717e-02	   9.5151515e-01	
   9.0238509e-02	   9.3737374e-01	
   9.0404040e-02	   9.3403620e-01	
   9.1477518e-02	   9.2323232e-01	
   9.3222221e-02	   9.0909091e-01	
   9.5302876e-02	   8.9494949e-01	
   9.7732434e-02	   8.8080808e-01	
   1.0053075e-01	   8.6666667e-01	
   1.0372568e-01	   8.5252525e-01	
   1.0735478e-01	   8.3838384e-01	
   1.1050505e-01	   8.2750156e-01	
   1.1400734e-01	   8.2424242e-01	
   1.2832170e-01	   8.1010101e-01	
   1.3060606e-01	   8.0776867e-01	
   1.5070707e-01	   8.0370459e-01	
   1.6984692e-01	   7.9595960e-01	
   1.7080808e-01	   7.9550828e-01	
   1.8764740e-01	   7.8181818e-01	
   1.9090909e-01	   7.7888848e-01	
   2.0494506e-01	   7.6767677e-01	
   2.0370184e+00	   3.7000000e+01	
   1.2538057e-01	   8.5252525e-01	
   1.3060606e-01	   8.4762016e-01	
   1.3837506e-01	   8.5252525e-01	
   1.4830109e-01	   8.6666667e-01	
   1.5070707e-01	   8.7808346e-01	
   1.5119914e-01	   8.8080808e-01	
   1.5114225e-01	   8.9494949e-01	
   1.5070707e-01	   8.9816790e-01	
   1.4962412e-01	   9.0909091e-01	
   1.4739957e-01	   9.2323232e-01	
   1.4473423e-01	   9.3737374e-01	
   1.4180051e-01	   9.5151515e-01	
   1.3869590e-01	   9.6565657e-01	
   1.3547687e-01	   9.7979798e-01	
   1.3217597e-01	   9.9393939e-01	
   1.3060606e-01	   1.0003727e+00	
   1.2748935e-01	   1.0080808e+00	
   1.2214512e-01	   1.0222222e+00	
   1.1730842e-01	   1.0363636e+00	
   1.1283827e-01	   1.0505051e+00	
   1.1050505e-01	   1.0581495e+00	
   1.0847950e-01	   1.0505051e+00	
   1.0542039e-01	   1.0363636e+00	
   1.0308497e-01	   1.0222222e+00	
   1.0138411e-01	   1.0080808e+00	
   1.0024743e-01	   9.9393939e-01	
   9.9620262e-02	   9.7979798e-01	
   9.9461238e-02	   9.6565657e-01	
   9.9740280e-02	   9.5151515e-01	
   1.0043708e-01	   9.3737374e-01	
   1.0153996e-01	   9.2323232e-01	
   1.0304520e-01	   9.0909091e-01	
   1.0495673e-01	   8.9494949e-01	
   1.0728624e-01	   8.8080808e-01	
   1.1005389e-01	   8.6666667e-01	
   1.1050505e-01	   8.6468759e-01	
   1.2538057e-01	   8.5252525e-01	


==> bridge_approx_2.dat <==
   6.7016116e+00	   2.7500000e+02	
   2.0594321e-01	   7.4090909e-01	
   2.0757576e-01	   7.4058635e-01	
   2.1060606e-01	   7.4007091e-01	
   2.1363636e-01	   7.3962913e-01	
   2.1666667e-01	   7.3925495e-01	
   2.1969697e-01	   7.3894434e-01	
   2.2272727e-01	   7.3869524e-01	
   2.2575758e-01	   7.3850747e-01	
   2.2878788e-01	   7.3838266e-01	
   2.3181818e-01	   7.3832417e-01	
   2.3484848e-01	   7.3833700e-01	
   2.3787879e-01	   7.3842770e-01	
   2.4090909e-01	   7.3860417e-01	
   2.4393939e-01	   7.3887555e-01	
   2.4696970e-01	   7.3925198e-01	
   2.5000000e-01	   7.3974441e-01	
   2.5303030e-01	   7.4036432e-01	
   2.5524118e-01	   7.4090909e-01	
   2.5606061e-01	   7.4116106e-01	
   2.5909091e-01	   7.4224549e-01	
   2.6212121e-01	   7.4354871e-01	
   2.6515152e-01	   7.4509071e-01	
   2.6818182e-01	   7.4689277e-01	
   2.6830166e-01	   7.4696970e-01	
   2.7121212e-01	   7.4966336e-01	
   2.7424242e-01	   7.5299948e-01	
   2.7426826e-01	   7.5303030e-01	
   2.7690816e-01	   7.5909091e-01	
   2.7721730e-01	   7.6515152e-01	
   2.7581638e-01	   7.7121212e-01	
   2.7424242e-01	   7.7463801e-01	
   2.7316547e-01	   7.7727273e-01	
   2.7121212e-01	   7.8050217e-01	
   2.6966383e-01	   7.8333333e-01	
   2.6818182e-01	   7.8542454e-01	
   2.6559370e-01	   7.8939394e-01	
   2.6515152e-01	   7.8996114e-01	
   2.6212121e-01	   7.9409227e-01	
   2.6118964e-01	   7.9545455e-01	
   2.5909091e-01	   7.9812515e-01	
   2.5657080e-01	   8.0151515e-01	
   2.5606061e-01	   8.0213855e-01	
   2.5303030e-01	   8.0600801e-01	
   2.5186045e-01	   8.0757576e-01	
   2.5000000e-01	   8.0988608e-01	
   2.4707827e-01	   8.1363636e-01	
   2.4696970e-01	   8.1376887e-01	
   2.4393939e-01	   8.1760649e-01	
   2.4233497e-01	   8.1969697e-01	
   2.4090909e-01	   8.2148127e-01	
   2.3787879e-01	   8.2535344e-01	
   2.3757462e-01	   8.2575758e-01	
   2.3484848e-01	   8.2926149e-01	
   2.3288831e-01	   8.3181818e-01	
   2.3181818e-01	   8.3318674e-01	
   2.2878788e-01	   8.3712975e-01	
   2.2822931e-01	   8.3787879e-01	
   2.2575758e-01	   8.4113894e-01	
   2.2365131e-01	   8.4393939e-01	
   2.2272727e-01	   8.4515844e-01	
   2.1969697e-01	   8.4922107e-01	
   2.1913177e-01	   8.5000000e-01	
   2.1666667e-01	   8.5337334e-01	
   2.1471668e-01	   8.5606061e-01	
   2.1363636e-01	   8.5754746e-01	
   2.1060606e-01	   8.6176748e-01	
   2.1036104e-01	   8.6212121e-01	
   2.0757576e-01	   8.6613311e-01	
   2.0616952e-01	   8.6818182e-01	
   2.0454545e-01	   8.7055120e-01	
   2.0204566e-01	   8.7424242e-01	
   2.0151515e-01	   8.7502902e-01	
   1.9848485e-01	   8.7964438e-01	
   1.9806714e-01	   8.8030303e-01	
   1.9545455e-01	   8.8442546e-01	
   1.9425410e-01	   8.8636364e-01	
   1.9242424e-01	   8.8932323e-01	
   1.9055648e-01	   8.9242424e-01	
   1.8939394e-01	   8.9435838e-01	
   1.8698689e-01	   8.9848485e-01	
   1.8636364e-01	   8.9955506e-01	
   1.8355521e-01	   9.0454545e-01	
   1.8333333e-01	   9.0493989e-01	
   1.8030303e-01	   9.1054788e-01	
   1.8027322e-01	   9.1060606e-01	
   1.7727273e-01	   9.1641673e-01	
   1.7714996e-01	   9.1666667e-01	
   1.7424242e-01	   9.2252484e-01	
   1.7414730e-01	   9.2272727e-01	
   1.7126653e-01	   9.2878788e-01	
   1.7121212e-01	   9.2890154e-01	
   1.6852954e-01	   9.3484848e-01	
   1.6818182e-01	   9.3560697e-01	
   1.6590244e-01	   9.4090909e-01	
   1.6515152e-01	   9.4261935e-01	
   1.6336806e-01	   9.4696970e-01	
   1.6212121e-01	   9.4993247e-01	
   1.6090827e-01	   9.5303030e-01	
   1.5909091e-01	   9.5752924e-01	
   1.5850543e-01	   9.5909091e-01	
   1.5616280e-01	   9.6515152e-01	
   1.5606061e-01	   9.6541516e-01	
   1.5398507e-01	   9.7121212e-01	
   1.5303030e-01	   9.7376695e-01	
   1.5182020e-01	   9.7727273e-01	
   1.5000000e-01	   9.8230589e-01	
   1.4965623e-01	   9.8333333e-01	
   1.4760122e-01	   9.8939394e-01	
   1.4696970e-01	   9.9119942e-01	
   1.4559527e-01	   9.9545455e-01	
   1.4393939e-01	   1.0003035e+00	
   1.4355553e-01	   1.0015152e+00	
   1.4160650e-01	   1.0075758e+00	
   1.4090909e-01	   1.0096688e+00	
   1.3968329e-01	   1.0136364e+00	
   1.3787879e-01	   1.0191303e+00	
   1.3770532e-01	   1.0196970e+00	
   1.3585015e-01	   1.0257576e+00	
   1.3484848e-01	   1.0288574e+00	
   1.3395959e-01	   1.0318182e+00	
   1.3204624e-01	   1.0378788e+00	
   1.3181818e-01	   1.0385948e+00	
   1.3024860e-01	   1.0439394e+00	
   1.2878788e-01	   1.0485806e+00	
   1.2837872e-01	   1.0500000e+00	
   1.2660109e-01	   1.0560606e+00	
   1.2575758e-01	   1.0588033e+00	
   1.2484308e-01	   1.0621212e+00	
   1.2307736e-01	   1.0681818e+00	
   1.2272727e-01	   1.0693602e+00	
   1.2146420e-01	   1.0742424e+00	
   1.1975628e-01	   1.0803030e+00	
   1.1969697e-01	   1.0805129e+00	
   1.1830093e-01	   1.0863636e+00	
   1.1669865e-01	   1.0924242e+00	
   1.1666667e-01	   1.0925449e+00	
   1.1537098e-01	   1.0984848e+00	
   1.1390713e-01	   1.1045455e+00	
   1.1363636e-01	   1.1056431e+00	
   1.1263896e-01	   1.1106061e+00	
   1.1131773e-01	   1.1166667e+00	
   1.1060606e-01	   1.1197519e+00	
   1.1003822e-01	   1.1227273e+00	
   1.0883063e-01	   1.1287879e+00	
   1.0757576e-01	   1.1344820e+00	
   1.0750545e-01	   1.1348485e+00	
   1.0634856e-01	   1.1409091e+00	
   1.0507267e-01	   1.1469697e+00	
   1.0454545e-01	   1.1493717e+00	
   1.0378375e-01	   1.1530303e+00	
   1.0245753e-01	   1.1590909e+00	
   1.0151515e-01	   1.1631311e+00	
   1.0098299e-01	   1.1651515e+00	
   9.9363005e-02	   1.1712121e+00	
   9.8484848e-02	   1.1743731e+00	
   9.7202970e-02	   1.1772727e+00	
   9.5454545e-02	   1.1813036e+00	
   9.2424242e-02	   1.1819338e+00	
   9.0591589e-02	   1.1772727e+00	
   8.9393939e-02	   1.1738201e+00	
   8.8931053e-02	   1.1712121e+00	
   8.7965821e-02	   1.1651515e+00	
   8.7163666e-02	   1.1590909e+00	
   8.6499495e-02	   1.1530303e+00	
   8.6363636e-02	   1.1516463e+00	
   8.5942879e-02	   1.1469697e+00	
   8.5470535e-02	   1.1409091e+00	
   8.5067229e-02	   1.1348485e+00	
   8.4718470e-02	   1.1287879e+00	
   8.4411482e-02	   1.1227273e+00	
   8.4135182e-02	   1.1166667e+00	
   8.3880206e-02	   1.1106061e+00	
   8.3638970e-02	   1.1045455e+00	
   8.3405731e-02	   1.0984848e+00	
   8.3333333e-02	   1.0966474e+00	
   8.3101144e-02	   1.0924242e+00	
   8.2767518e-02	   1.0863636e+00	
   8.2441047e-02	   1.0803030e+00	
   8.2124556e-02	   1.0742424e+00	
   8.1822238e-02	   1.0681818e+00	
   8.1539173e-02	   1.0621212e+00	
   8.1280869e-02	   1.0560606e+00	
   8.1052842e-02	   1.0500000e+00	
   8.0860241e-02	   1.0439394e+00	
   8.0707539e-02	   1.0378788e+00	
   8.0598306e-02	   1.0318182e+00	
   8.0535114e-02	   1.0257576e+00	
   8.0519571e-02	   1.0196970e+00	
   8.0552499e-02	   1.0136364e+00	
   8.0634230e-02	   1.0075758e+00	
   8.0765005e-02	   1.0015152e+00	
   8.0945419e-02	   9.9545455e-01	
   8.1176920e-02	   9.8939394e-01	
   8.1462322e-02	   9.8333333e-01	
   8.1806361e-02	   9.7727273e-01	
   8.2216322e-02	   9.7121212e-01	
   8.2702761e-02	   9.6515152e-01	
   8.3280395e-02	   9.5909091e-01	
   8.3333333e-02	   9.5857394e-01	
   8.3714282e-02	   9.5303030e-01	
   8.4190030e-02	   9.4696970e-01	
   8.4741755e-02	   9.4090909e-01	
   8.5387324e-02	   9.3484848e-01	
   8.6150013e-02	   9.2878788e-01	
   8.6363636e-02	   9.2719953e-01	
   8.6847895e-02	   9.2272727e-01	
   8.7590539e-02	   9.1666667e-01	
   8.8471856e-02	   9.1060606e-01	
   8.9393939e-02	   9.0523608e-01	
   8.9507324e-02	   9.0454545e-01	
   9.0549448e-02	   8.9848485e-01	
   9.1822366e-02	   8.9242424e-01	
   9.2424242e-02	   8.8985188e-01	
   9.3306920e-02	   8.8636364e-01	
   9.5089011e-02	   8.8030303e-01	
   9.5454545e-02	   8.7915138e-01	
   9.7213174e-02	   8.7424242e-01	
   9.8484848e-02	   8.7104688e-01	
   9.9720473e-02	   8.6818182e-01	
   1.0151515e-01	   8.6424805e-01	
   1.0248505e-01	   8.6212121e-01	
   1.0454545e-01	   8.5775115e-01	
   1.0529241e-01	   8.5606061e-01	
   1.0757576e-01	   8.5103780e-01	
   1.0800732e-01	   8.5000000e-01	
   1.1060606e-01	   8.4395272e-01	
   1.1061134e-01	   8.4393939e-01	
   1.1301620e-01	   8.3787879e-01	
   1.1363636e-01	   8.3638013e-01	
   1.1541644e-01	   8.3181818e-01	
   1.1666667e-01	   8.2875631e-01	
   1.1786015e-01	   8.2575758e-01	
   1.1969697e-01	   8.2133633e-01	
   1.2038340e-01	   8.1969697e-01	
   1.2272727e-01	   8.1429396e-01	
   1.2302373e-01	   8.1363636e-01	
   1.2575758e-01	   8.0771678e-01	
   1.2582706e-01	   8.0757576e-01	
   1.2878788e-01	   8.0163020e-01	
   1.2885035e-01	   8.0151515e-01	
   1.3181818e-01	   7.9602703e-01	
   1.3216174e-01	   7.9545455e-01	
   1.3484848e-01	   7.9089067e-01	
   1.3584011e-01	   7.8939394e-01	
   1.3787879e-01	   7.8621027e-01	
   1.3997600e-01	   7.8333333e-01	
   1.4090909e-01	   7.8198975e-01	
   1.4393939e-01	   7.7809622e-01	
   1.4465324e-01	   7.7727273e-01	
   1.4696970e-01	   7.7441125e-01	
   1.4998382e-01	   7.7121212e-01	
   1.5000000e-01	   7.7119351e-01	
   1.5303030e-01	   7.6796789e-01	
   1.5606061e-01	   7.6521862e-01	
   1.5614107e-01	   7.6515152e-01	
   1.5909091e-01	   7.6243789e-01	
   1.6212121e-01	   7.6003286e-01	
   1.6344594e-01	   7.5909091e-01	
   1.6515152e-01	   7.5773667e-01	
   1.6818182e-01	   7.5560073e-01	
   1.7121212e-01	   7.5373711e-01	
   1.7249423e-01	   7.5303030e-01	
   1.7424242e-01	   7.5194228e-01	
   1.7727273e-01	   7.5027116e-01	
   1.8030303e-01	   7.4880807e-01	
   1.8333333e-01	   7.4751938e-01	
   1.8478224e-01	   7.4696970e-01	
   1.8636364e-01	   7.4628864e-01	
   1.8939394e-01	   7.4513754e-01	
   1.9242424e-01	   7.4412971e-01	
   1.9545455e-01	   7.4324427e-01	
   1.9848485e-01	   7.4246345e-01	
   2.0151515e-01	   7.4177227e-01	
   2.0454545e-01	   7.4115835e-01	
   2.0594321e-01	   7.4090909e-01	
   1.3403223e+01	   2.1700000e+02	
   1.7718823e-01	   7.7121212e-01	
   1.7727273e-01	   7.7117454e-01	
   1.8030303e-01	   7.7006964e-01	
   1.8333333e-01	   7.6918108e-01	
   1.8636364e-01	   7.6849985e-01	
   1.8939394e-01	   7.6802565e-01	
   1.9242424e-01	   7.6776683e-01	
   1.9545455e-01	   7.6774046e-01	
   1.9848485e-01	   7.6797252e-01	
   2.0151515e-01	   7.6849820e-01	
   2.0454545e-01	   7.6936234e-01	
   2.0757576e-01	   7.7062004e-01	
   2.0869421e-01	   7.7121212e-01	
   2.1060606e-01	   7.7261315e-01	
   2.1363636e-01	   7.7551867e-01	
   2.1511493e-01	   7.7727273e-01	
   2.1666667e-01	   7.8031533e-01	
   2.1798318e-01	   7.8333333e-01	
   2.1914237e-01	   7.8939394e-01	
   2.1916089e-01	   7.9545455e-01	
   2.1832237e-01	   8.0151515e-01	
   2.1679475e-01	   8.0757576e-01	
   2.1666667e-01	   8.0792501e-01	
   2.1478109e-01	   8.1363636e-01	
   2.1363636e-01	   8.1636531e-01	
   2.1236730e-01	   8.1969697e-01	
   2.1060606e-01	   8.2352339e-01	
   2.0966438e-01	   8.2575758e-01	
   2.0757576e-01	   8.3001223e-01	
   2.0675756e-01	   8.3181818e-01	
   2.0454545e-01	   8.3613163e-01	
   2.0371268e-01	   8.3787879e-01	
   2.0151515e-01	   8.4204544e-01	
   2.0058112e-01	   8.4393939e-01	
   1.9848485e-01	   8.4785218e-01	
   1.9740353e-01	   8.5000000e-01	
   1.9545455e-01	   8.5361700e-01	
   1.9421256e-01	   8.5606061e-01	
   1.9242424e-01	   8.5938750e-01	
   1.9103461e-01	   8.6212121e-01	
   1.8939394e-01	   8.6520190e-01	
   1.8789096e-01	   8.6818182e-01	
   1.8636364e-01	   8.7109328e-01	
   1.8479840e-01	   8.7424242e-01	
   1.8333333e-01	   8.7709169e-01	
   1.8176949e-01	   8.8030303e-01	
   1.8030303e-01	   8.8322485e-01	
   1.7881271e-01	   8.8636364e-01	
   1.7727273e-01	   8.8951806e-01	
   1.7593267e-01	   8.9242424e-01	
   1.7424242e-01	   8.9599365e-01	
   1.7313032e-01	   8.9848485e-01	
   1.7121212e-01	   9.0267006e-01	
   1.7040340e-01	   9.0454545e-01	
   1.6818182e-01	   9.0956084e-01	
   1.6774699e-01	   9.1060606e-01	
   1.6515480e-01	   9.1666667e-01	
   1.6515152e-01	   9.1667429e-01	
   1.6270136e-01	   9.2272727e-01	
   1.6212121e-01	   9.2412143e-01	
   1.6030296e-01	   9.2878788e-01	
   1.5909091e-01	   9.3180677e-01	
   1.5794799e-01	   9.3484848e-01	
   1.5606061e-01	   9.3971276e-01	
   1.5562591e-01	   9.4090909e-01	
   1.5337954e-01	   9.4696970e-01	
   1.5303030e-01	   9.4789765e-01	
   1.5122246e-01	   9.5303030e-01	
   1.5000000e-01	   9.5637584e-01	
   1.4906880e-01	   9.5909091e-01	
   1.4696970e-01	   9.6498380e-01	
   1.4691338e-01	   9.6515152e-01	
   1.4488388e-01	   9.7121212e-01	
   1.4393939e-01	   9.7392774e-01	
   1.4284066e-01	   9.7727273e-01	
   1.4090909e-01	   9.8292073e-01	
   1.4077504e-01	   9.8333333e-01	
   1.3880987e-01	   9.8939394e-01	
   1.3787879e-01	   9.9216448e-01	
   1.3682707e-01	   9.9545455e-01	
   1.3484848e-01	   1.0013975e+00	
   1.3481110e-01	   1.0015152e+00	
   1.3290220e-01	   1.0075758e+00	
   1.3181818e-01	   1.0108806e+00	
   1.3095955e-01	   1.0136364e+00	
   1.2901276e-01	   1.0196970e+00	
   1.2878788e-01	   1.0203952e+00	
   1.2716566e-01	   1.0257576e+00	
   1.2575758e-01	   1.0302135e+00	
   1.2528731e-01	   1.0318182e+00	
   1.2349353e-01	   1.0378788e+00	
   1.2272727e-01	   1.0404014e+00	
   1.2175482e-01	   1.0439394e+00	
   1.2002804e-01	   1.0500000e+00	
   1.1969697e-01	   1.0511527e+00	
   1.1845507e-01	   1.0560606e+00	
   1.1683814e-01	   1.0621212e+00	
   1.1666667e-01	   1.0627624e+00	
   1.1541630e-01	   1.0681818e+00	
   1.1393492e-01	   1.0742424e+00	
   1.1363636e-01	   1.0754507e+00	
   1.1260796e-01	   1.0803030e+00	
   1.1125935e-01	   1.0863636e+00	
   1.1060606e-01	   1.0892079e+00	
   1.0995999e-01	   1.0924242e+00	
   1.0870891e-01	   1.0984848e+00	
   1.0757576e-01	   1.1036625e+00	
   1.0739716e-01	   1.1045455e+00	
   1.0617251e-01	   1.1106061e+00	
   1.0486918e-01	   1.1166667e+00	
   1.0454545e-01	   1.1181467e+00	
   1.0352807e-01	   1.1227273e+00	
   1.0213168e-01	   1.1287879e+00	
   1.0151515e-01	   1.1313996e+00	
   1.0051322e-01	   1.1348485e+00	
   9.8735548e-02	   1.1409091e+00	
   9.8484848e-02	   1.1417681e+00	
   9.5627730e-02	   1.1469697e+00	
   9.5454545e-02	   1.1473028e+00	
   9.4903104e-02	   1.1469697e+00	
   9.2424242e-02	   1.1453710e+00	
   9.1313182e-02	   1.1409091e+00	
   9.0047868e-02	   1.1348485e+00	
   8.9393939e-02	   1.1311666e+00	
   8.9124020e-02	   1.1287879e+00	
   8.8496684e-02	   1.1227273e+00	
   8.7947831e-02	   1.1166667e+00	
   8.7459525e-02	   1.1106061e+00	
   8.7017022e-02	   1.1045455e+00	
   8.6608716e-02	   1.0984848e+00	
   8.6363636e-02	   1.0946929e+00	
   8.6213289e-02	   1.0924242e+00	
   8.5815625e-02	   1.0863636e+00	
   8.5435725e-02	   1.0803030e+00	
   8.5074133e-02	   1.0742424e+00	
   8.4733342e-02	   1.0681818e+00	
   8.4417330e-02	   1.0621212e+00	
   8.4131022e-02	   1.0560606e+00	
   8.3879742e-02	   1.0500000e+00	
   8.3668674e-02	   1.0439394e+00	
   8.3502404e-02	   1.0378788e+00	
   8.3384585e-02	   1.0318182e+00	
   8.3333333e-02	   1.0271847e+00	
   8.3311132e-02	   1.0257576e+00	
   8.3290463e-02	   1.0196970e+00	
   8.3333333e-02	   1.0150073e+00	
   8.3342093e-02	   1.0136364e+00	
   8.3433749e-02	   1.0075758e+00	
   8.3578175e-02	   1.0015152e+00	
   8.3775429e-02	   9.9545455e-01	
   8.4026327e-02	   9.8939394e-01	
   8.4332915e-02	   9.8333333e-01	
   8.4698965e-02	   9.7727273e-01	
   8.5130500e-02	   9.7121212e-01	
   8.5636400e-02	   9.6515152e-01	
   8.6229132e-02	   9.5909091e-01	
   8.6363636e-02	   9.5783091e-01	
   8.6789842e-02	   9.5303030e-01	
   8.7396148e-02	   9.4696970e-01	
   8.8095457e-02	   9.4090909e-01	
   8.8909806e-02	   9.3484848e-01	
   8.9393939e-02	   9.3160872e-01	
   8.9802063e-02	   9.2878788e-01	
   9.0761046e-02	   9.2272727e-01	
   9.1884524e-02	   9.1666667e-01	
   9.2424242e-02	   9.1401748e-01	
   9.3178987e-02	   9.1060606e-01	
   9.4673226e-02	   9.0454545e-01	
   9.5454545e-02	   9.0167920e-01	
   9.6451399e-02	   8.9848485e-01	
   9.8484848e-02	   8.9259807e-01	
   9.8552447e-02	   8.9242424e-01	
   1.0096989e-01	   8.8636364e-01	
   1.0151515e-01	   8.8506476e-01	
   1.0358925e-01	   8.8030303e-01	
   1.0454545e-01	   8.7817144e-01	
   1.0625230e-01	   8.7424242e-01	
   1.0757576e-01	   8.7125872e-01	
   1.0885215e-01	   8.6818182e-01	
   1.1060606e-01	   8.6404672e-01	
   1.1136893e-01	   8.6212121e-01	
   1.1363636e-01	   8.5655201e-01	
   1.1382683e-01	   8.5606061e-01	
   1.1620166e-01	   8.5000000e-01	
   1.1666667e-01	   8.4884345e-01	
   1.1859469e-01	   8.4393939e-01	
   1.1969697e-01	   8.4123278e-01	
   1.2107398e-01	   8.3787879e-01	
   1.2272727e-01	   8.3397563e-01	
   1.2367513e-01	   8.3181818e-01	
   1.2575758e-01	   8.2718981e-01	
   1.2644273e-01	   8.2575758e-01	
   1.2878788e-01	   8.2092372e-01	
   1.2943379e-01	   8.1969697e-01	
   1.3181818e-01	   8.1518157e-01	
   1.3271838e-01	   8.1363636e-01	
   1.3484848e-01	   8.0994755e-01	
   1.3637908e-01	   8.0757576e-01	
   1.3787879e-01	   8.0520324e-01	
   1.4051074e-01	   8.0151515e-01	
   1.4090909e-01	   8.0093857e-01	
   1.4393939e-01	   7.9696547e-01	
   1.4524256e-01	   7.9545455e-01	
   1.4696970e-01	   7.9335260e-01	
   1.5000000e-01	   7.9010433e-01	
   1.5073715e-01	   7.8939394e-01	
   1.5303030e-01	   7.8704571e-01	
   1.5606061e-01	   7.8432491e-01	
   1.5729660e-01	   7.8333333e-01	
   1.5909091e-01	   7.8178960e-01	
   1.6212121e-01	   7.7949083e-01	
   1.6515152e-01	   7.7746906e-01	
   1.6548321e-01	   7.7727273e-01	
   1.6818182e-01	   7.7555428e-01	
   1.7121212e-01	   7.7388312e-01	
   1.7424242e-01	   7.7243344e-01	
   1.7718823e-01	   7.7121212e-01	
   2.0104835e+01	   1.8300000e+02	
   1.7612460e-01	   7.8939394e-01	
   1.7727273e-01	   7.8926643e-01	
   1.8030303e-01	   7.8938936e-01	
   1.8032677e-01	   7.8939394e-01	
   1.8333333e-01	   7.9015949e-01	
   1.8636364e-01	   7.9177703e-01	
   1.8939394e-01	   7.9453909e-01	
   1.9013066e-01	   7.9545455e-01	
   1.9242424e-01	   8.0042983e-01	
   1.9281848e-01	   8.0151515e-01	
   1.9382524e-01	   8.0757576e-01	
   1.9387564e-01	   8.1363636e-01	
   1.9324828e-01	   8.1969697e-01	
   1.9242424e-01	   8.2391562e-01	
   1.9210233e-01	   8.2575758e-01	
   1.9057233e-01	   8.3181818e-01	
   1.8939394e-01	   8.3553678e-01	
   1.8872247e-01	   8.3787879e-01	
   1.8663980e-01	   8.4393939e-01	
   1.8636364e-01	   8.4463362e-01	
   1.8440906e-01	   8.5000000e-01	
   1.8333333e-01	   8.5263856e-01	
   1.8205139e-01	   8.5606061e-01	
   1.8030303e-01	   8.6029870e-01	
   1.7961004e-01	   8.6212121e-01	
   1.7727273e-01	   8.6777757e-01	
   1.7711834e-01	   8.6818182e-01	
   1.7463373e-01	   8.7424242e-01	
   1.7424242e-01	   8.7514476e-01	
   1.7215866e-01	   8.8030303e-01	
   1.7121212e-01	   8.8253008e-01	
   1.6969256e-01	   8.8636364e-01	
   1.6818182e-01	   8.9000294e-01	
   1.6724331e-01	   8.9242424e-01	
   1.6515152e-01	   8.9759581e-01	
   1.6481528e-01	   8.9848485e-01	
   1.6244449e-01	   9.0454545e-01	
   1.6212121e-01	   9.0534876e-01	
   1.6013798e-01	   9.1060606e-01	
   1.5909091e-01	   9.1328811e-01	
   1.5785247e-01	   9.1666667e-01	
   1.5606061e-01	   9.2139323e-01	
   1.5558448e-01	   9.2272727e-01	
   1.5336951e-01	   9.2878788e-01	
   1.5303030e-01	   9.2969848e-01	
   1.5122147e-01	   9.3484848e-01	
   1.5000000e-01	   9.3821437e-01	
   1.4907373e-01	   9.4090909e-01	
   1.4696970e-01	   9.4683849e-01	
   1.4692533e-01	   9.4696970e-01	
   1.4487333e-01	   9.5303030e-01	
   1.4393939e-01	   9.5570322e-01	
   1.4280835e-01	   9.5909091e-01	
   1.4090909e-01	   9.6460549e-01	
   1.4072806e-01	   9.6515152e-01	
   1.3871704e-01	   9.7121212e-01	
   1.3787879e-01	   9.7367417e-01	
   1.3669721e-01	   9.7727273e-01	
   1.3484848e-01	   9.8274209e-01	
   1.3465474e-01	   9.8333333e-01	
   1.3267436e-01	   9.8939394e-01	
   1.3181818e-01	   9.9195433e-01	
   1.3068844e-01	   9.9545455e-01	
   1.2878788e-01	   1.0011894e+00	
   1.2868410e-01	   1.0015152e+00	
   1.2677139e-01	   1.0075758e+00	
   1.2575758e-01	   1.0107086e+00	
   1.2486245e-01	   1.0136364e+00	
   1.2297517e-01	   1.0196970e+00	
   1.2272727e-01	   1.0204932e+00	
   1.2121494e-01	   1.0257576e+00	
   1.1969697e-01	   1.0308725e+00	
   1.1944268e-01	   1.0318182e+00	
   1.1782372e-01	   1.0378788e+00	
   1.1666667e-01	   1.0420781e+00	
   1.1621089e-01	   1.0439394e+00	
   1.1472346e-01	   1.0500000e+00	
   1.1363636e-01	   1.0542923e+00	
   1.1323974e-01	   1.0560606e+00	
   1.1187897e-01	   1.0621212e+00	
   1.1060606e-01	   1.0675621e+00	
   1.1047474e-01	   1.0681818e+00	
   1.0920271e-01	   1.0742424e+00	
   1.0787501e-01	   1.0803030e+00	
   1.0757576e-01	   1.0816604e+00	
   1.0658714e-01	   1.0863636e+00	
   1.0528044e-01	   1.0924242e+00	
   1.0454545e-01	   1.0957616e+00	
   1.0390309e-01	   1.0984848e+00	
   1.0247075e-01	   1.1045455e+00	
   1.0151515e-01	   1.1085190e+00	
   1.0084236e-01	   1.1106061e+00	
   9.8930078e-02	   1.1166667e+00	
   9.8484848e-02	   1.1181016e+00	
   9.5454545e-02	   1.1220921e+00	
   9.2424242e-02	   1.1169458e+00	
   9.2372819e-02	   1.1166667e+00	
   9.1325823e-02	   1.1106061e+00	
   9.0418737e-02	   1.1045455e+00	
   8.9619155e-02	   1.0984848e+00	
   8.9393939e-02	   1.0966780e+00	
   8.9004584e-02	   1.0924242e+00	
   8.8478832e-02	   1.0863636e+00	
   8.7987519e-02	   1.0803030e+00	
   8.7528477e-02	   1.0742424e+00	
   8.7102384e-02	   1.0681818e+00	
   8.6712183e-02	   1.0621212e+00	
   8.6363636e-02	   1.0560833e+00	
   8.6362252e-02	   1.0560606e+00	
   8.6025434e-02	   1.0500000e+00	
   8.5742779e-02	   1.0439394e+00	
   8.5519131e-02	   1.0378788e+00	
   8.5358459e-02	   1.0318182e+00	
   8.5263695e-02	   1.0257576e+00	
   8.5236764e-02	   1.0196970e+00	
   8.5278795e-02	   1.0136364e+00	
   8.5390478e-02	   1.0075758e+00	
   8.5572531e-02	   1.0015152e+00	
   8.5826240e-02	   9.9545455e-01	
   8.6154043e-02	   9.8939394e-01	
   8.6363636e-02	   9.8619702e-01	
   8.6524347e-02	   9.8333333e-01	
   8.6918308e-02	   9.7727273e-01	
   8.7376434e-02	   9.7121212e-01	
   8.7905948e-02	   9.6515152e-01	
   8.8517340e-02	   9.5909091e-01	
   8.9225173e-02	   9.5303030e-01	
   8.9393939e-02	   9.5170233e-01	
   8.9987486e-02	   9.4696970e-01	
   9.0837715e-02	   9.4090909e-01	
   9.1813538e-02	   9.3484848e-01	
   9.2424242e-02	   9.3143344e-01	
   9.2948135e-02	   9.2878788e-01	
   9.4248236e-02	   9.2272727e-01	
   9.5454545e-02	   9.1775778e-01	
   9.5766287e-02	   9.1666667e-01	
   9.7581671e-02	   9.1060606e-01	
   9.8484848e-02	   9.0781729e-01	
   9.9710060e-02	   9.0454545e-01	
   1.0151515e-01	   8.9994460e-01	
   1.0213605e-01	   8.9848485e-01	
   1.0454545e-01	   8.9292550e-01	
   1.0476349e-01	   8.9242424e-01	
   1.0740800e-01	   8.8636364e-01	
   1.0757576e-01	   8.8598177e-01	
   1.0994301e-01	   8.8030303e-01	
   1.1060606e-01	   8.7873239e-01	
   1.1239077e-01	   8.7424242e-01	
   1.1363636e-01	   8.7116236e-01	
   1.1478883e-01	   8.6818182e-01	
   1.1666667e-01	   8.6343160e-01	
   1.1717503e-01	   8.6212121e-01	
   1.1957645e-01	   8.5606061e-01	
   1.1969697e-01	   8.5576018e-01	
   1.2202881e-01	   8.5000000e-01	
   1.2272727e-01	   8.4832060e-01	
   1.2461776e-01	   8.4393939e-01	
   1.2575758e-01	   8.4135566e-01	
   1.2738803e-01	   8.3787879e-01	
   1.2878788e-01	   8.3493774e-01	
   1.3039829e-01	   8.3181818e-01	
   1.3181818e-01	   8.2908449e-01	
   1.3372245e-01	   8.2575758e-01	
   1.3484848e-01	   8.2378362e-01	
   1.3744899e-01	   8.1969697e-01	
   1.3787879e-01	   8.1901258e-01	
   1.4090909e-01	   8.1467502e-01	
   1.4172511e-01	   8.1363636e-01	
   1.4393939e-01	   8.1074031e-01	
   1.4669276e-01	   8.0757576e-01	
   1.4696970e-01	   8.0724592e-01	
   1.5000000e-01	   8.0403632e-01	
   1.5271188e-01	   8.0151515e-01	
   1.5303030e-01	   8.0120584e-01	
   1.5606061e-01	   7.9863553e-01	
   1.5909091e-01	   7.9639758e-01	
   1.6057361e-01	   7.9545455e-01	
   1.6212121e-01	   7.9442685e-01	
   1.6515152e-01	   7.9276192e-01	
   1.6818182e-01	   7.9139943e-01	
   1.7121212e-01	   7.9033720e-01	
   1.7424242e-01	   7.8960165e-01	
   1.7612460e-01	   7.8939394e-01	
   2.6806447e+01	   1.5700000e+02	
   1.5365008e-01	   8.1363636e-01	
   1.5606061e-01	   8.1199249e-01	
   1.5909091e-01	   8.1038719e-01	
   1.6212121e-01	   8.0924495e-01	
   1.6515152e-01	   8.0866193e-01	
   1.6818182e-01	   8.0883062e-01	
   1.7121212e-01	   8.1008555e-01	
   1.7424242e-01	   8.1298863e-01	
   1.7468133e-01	   8.1363636e-01	
   1.7683244e-01	   8.1969697e-01	
   1.7727273e-01	   8.2356118e-01	
   1.7747660e-01	   8.2575758e-01	
   1.7731342e-01	   8.3181818e-01	
   1.7727273e-01	   8.3213755e-01	
   1.7661297e-01	   8.3787879e-01	
   1.7552322e-01	   8.4393939e-01	
   1.7424242e-01	   8.4945390e-01	
   1.7412707e-01	   8.5000000e-01	
   1.7251831e-01	   8.5606061e-01	
   1.7121212e-01	   8.6037677e-01	
   1.7072816e-01	   8.6212121e-01	
   1.6882411e-01	   8.6818182e-01	
   1.6818182e-01	   8.7003509e-01	
   1.6683438e-01	   8.7424242e-01	
   1.6515152e-01	   8.7911928e-01	
   1.6477231e-01	   8.8030303e-01	
   1.6268888e-01	   8.8636364e-01	
   1.6212121e-01	   8.8792168e-01	
   1.6058810e-01	   8.9242424e-01	
   1.5909091e-01	   8.9661455e-01	
   1.5846331e-01	   8.9848485e-01	
   1.5634244e-01	   9.0454545e-01	
   1.5606061e-01	   9.0532140e-01	
   1.5424895e-01	   9.1060606e-01	
   1.5303030e-01	   9.1403963e-01	
   1.5214491e-01	   9.1666667e-01	
   1.5003923e-01	   9.2272727e-01	
   1.5000000e-01	   9.2283781e-01	
   1.4798652e-01	   9.2878788e-01	
   1.4696970e-01	   9.3170990e-01	
   1.4592002e-01	   9.3484848e-01	
   1.4393939e-01	   9.4062919e-01	
   1.4384636e-01	   9.4090909e-01	
   1.4181842e-01	   9.4696970e-01	
   1.4090909e-01	   9.4962771e-01	
   1.3977558e-01	   9.5303030e-01	
   1.3787879e-01	   9.5861754e-01	
   1.3772083e-01	   9.5909091e-01	
   1.3569972e-01	   9.6515152e-01	
   1.3484848e-01	   9.6766268e-01	
   1.3366588e-01	   9.7121212e-01	
   1.3181818e-01	   9.7668316e-01	
   1.3162172e-01	   9.7727273e-01	
   1.2961490e-01	   9.8333333e-01	
   1.2878788e-01	   9.8580334e-01	
   1.2761421e-01	   9.8939394e-01	
   1.2575758e-01	   9.9502040e-01	
   1.2561902e-01	   9.9545455e-01	
   1.2370692e-01	   1.0015152e+00	
   1.2272727e-01	   1.0045876e+00	
   1.2182812e-01	   1.0075758e+00	
   1.1999659e-01	   1.0136364e+00	
   1.1969697e-01	   1.0146288e+00	
   1.1828993e-01	   1.0196970e+00	
   1.1666667e-01	   1.0254397e+00	
   1.1658505e-01	   1.0257576e+00	
   1.1504928e-01	   1.0318182e+00	
   1.1363636e-01	   1.0372570e+00	
   1.1349014e-01	   1.0378788e+00	
   1.1208081e-01	   1.0439394e+00	
   1.1062870e-01	   1.0500000e+00	
   1.1060606e-01	   1.0500952e+00	
   1.0930057e-01	   1.0560606e+00	
   1.0793882e-01	   1.0621212e+00	
   1.0757576e-01	   1.0637332e+00	
   1.0659333e-01	   1.0681818e+00	
   1.0523965e-01	   1.0742424e+00	
   1.0454545e-01	   1.0773237e+00	
   1.0379848e-01	   1.0803030e+00	
   1.0228929e-01	   1.0863636e+00	
   1.0151515e-01	   1.0894748e+00	
   1.0045757e-01	   1.0924242e+00	
   9.8484848e-02	   1.0981195e+00	
   9.7979773e-02	   1.0984848e+00	
   9.5454545e-02	   1.1005147e+00	
   9.4610758e-02	   1.0984848e+00	
   9.2424242e-02	   1.0925288e+00	
   9.2408322e-02	   1.0924242e+00	
   9.1515300e-02	   1.0863636e+00	
   9.0706564e-02	   1.0803030e+00	
   8.9971907e-02	   1.0742424e+00	
   8.9393939e-02	   1.0690175e+00	
   8.9322211e-02	   1.0681818e+00	
   8.8826339e-02	   1.0621212e+00	
   8.8382474e-02	   1.0560606e+00	
   8.7995555e-02	   1.0500000e+00	
   8.7670772e-02	   1.0439394e+00	
   8.7412829e-02	   1.0378788e+00	
   8.7225381e-02	   1.0318182e+00	
   8.7110745e-02	   1.0257576e+00	
   8.7069879e-02	   1.0196970e+00	
   8.7102615e-02	   1.0136364e+00	
   8.7208079e-02	   1.0075758e+00	
   8.7385220e-02	   1.0015152e+00	
   8.7633388e-02	   9.9545455e-01	
   8.7952914e-02	   9.8939394e-01	
   8.8345675e-02	   9.8333333e-01	
   8.8815670e-02	   9.7727273e-01	
   8.9369643e-02	   9.7121212e-01	
   8.9393939e-02	   9.7097195e-01	
   8.9988499e-02	   9.6515152e-01	
   9.0688124e-02	   9.5909091e-01	
   9.1482707e-02	   9.5303030e-01	
   9.2390818e-02	   9.4696970e-01	
   9.2424242e-02	   9.4676090e-01	
   9.3482267e-02	   9.4090909e-01	
   9.4705989e-02	   9.3484848e-01	
   9.5454545e-02	   9.3146594e-01	
   9.6172235e-02	   9.2878788e-01	
   9.7898786e-02	   9.2272727e-01	
   9.8484848e-02	   9.2078770e-01	
   9.9977113e-02	   9.1666667e-01	
   1.0151515e-01	   9.1257446e-01	
   1.0234936e-01	   9.1060606e-01	
   1.0454545e-01	   9.0546188e-01	
   1.0495025e-01	   9.0454545e-01	
   1.0757576e-01	   8.9856341e-01	
   1.0760930e-01	   8.9848485e-01	
   1.1016846e-01	   8.9242424e-01	
   1.1060606e-01	   8.9138732e-01	
   1.1261839e-01	   8.8636364e-01	
   1.1363636e-01	   8.8383201e-01	
   1.1499929e-01	   8.8030303e-01	
   1.1666667e-01	   8.7602636e-01	
   1.1735176e-01	   8.7424242e-01	
   1.1969697e-01	   8.6821904e-01	
   1.1971167e-01	   8.6818182e-01	
   1.2212679e-01	   8.6212121e-01	
   1.2272727e-01	   8.6064447e-01	
   1.2466704e-01	   8.5606061e-01	
   1.2575758e-01	   8.5352974e-01	
   1.2738004e-01	   8.5000000e-01	
   1.2878788e-01	   8.4697820e-01	
   1.3032938e-01	   8.4393939e-01	
   1.3181818e-01	   8.4102592e-01	
   1.3359744e-01	   8.3787879e-01	
   1.3484848e-01	   8.3566662e-01	
   1.3728488e-01	   8.3181818e-01	
   1.3787879e-01	   8.3087336e-01	
   1.4090909e-01	   8.2660270e-01	
   1.4159256e-01	   8.2575758e-01	
   1.4393939e-01	   8.2280506e-01	
   1.4675874e-01	   8.1969697e-01	
   1.4696970e-01	   8.1945893e-01	
   1.5000000e-01	   8.1655842e-01	
   1.5303030e-01	   8.1404999e-01	
   1.5365008e-01	   8.1363636e-01	
   3.3508058e+01	   1.3500000e+02	
   1.4716810e-01	   8.3181818e-01	
   1.5000000e-01	   8.2978046e-01	
   1.5303030e-01	   8.2826416e-01	
   1.5606061e-01	   8.2758279e-01	
   1.5909091e-01	   8.2815507e-01	
   1.6212121e-01	   8.3083936e-01	
   1.6270244e-01	   8.3181818e-01	
   1.6440020e-01	   8.3787879e-01	
   1.6476145e-01	   8.4393939e-01	
   1.6442729e-01	   8.5000000e-01	
   1.6366035e-01	   8.5606061e-01	
   1.6259000e-01	   8.6212121e-01	
   1.6212121e-01	   8.6418331e-01	
   1.6127474e-01	   8.6818182e-01	
   1.5979282e-01	   8.7424242e-01	
   1.5909091e-01	   8.7677423e-01	
   1.5817221e-01	   8.8030303e-01	
   1.5645962e-01	   8.8636364e-01	
   1.5606061e-01	   8.8765579e-01	
   1.5466653e-01	   8.9242424e-01	
   1.5303030e-01	   8.9777036e-01	
   1.5282120e-01	   8.9848485e-01	
   1.5093821e-01	   9.0454545e-01	
   1.5000000e-01	   9.0745224e-01	
   1.4901904e-01	   9.1060606e-01	
   1.4708243e-01	   9.1666667e-01	
   1.4696970e-01	   9.1700614e-01	
   1.4512626e-01	   9.2272727e-01	
   1.4393939e-01	   9.2634129e-01	
   1.4315035e-01	   9.2878788e-01	
   1.4116912e-01	   9.3484848e-01	
   1.4090909e-01	   9.3562737e-01	
   1.3916810e-01	   9.4090909e-01	
   1.3787879e-01	   9.4478695e-01	
   1.3715355e-01	   9.4696970e-01	
   1.3513622e-01	   9.5303030e-01	
   1.3484848e-01	   9.5388636e-01	
   1.3309909e-01	   9.5909091e-01	
   1.3181818e-01	   9.6290294e-01	
   1.3105808e-01	   9.6515152e-01	
   1.2902537e-01	   9.7121212e-01	
   1.2878788e-01	   9.7191906e-01	
   1.2699865e-01	   9.7727273e-01	
   1.2575758e-01	   9.8101279e-01	
   1.2499835e-01	   9.8333333e-01	
   1.2304139e-01	   9.8939394e-01	
   1.2272727e-01	   9.9036926e-01	
   1.2115457e-01	   9.9545455e-01	
   1.1969697e-01	   1.0002072e+00	
   1.1931935e-01	   1.0015152e+00	
   1.1758906e-01	   1.0075758e+00	
   1.1666667e-01	   1.0108082e+00	
   1.1592324e-01	   1.0136364e+00	
   1.1433948e-01	   1.0196970e+00	
   1.1363636e-01	   1.0223765e+00	
   1.1282224e-01	   1.0257576e+00	
   1.1136411e-01	   1.0318182e+00	
   1.1060606e-01	   1.0349443e+00	
   1.0993675e-01	   1.0378788e+00	
   1.0855602e-01	   1.0439394e+00	
   1.0757576e-01	   1.0481929e+00	
   1.0715677e-01	   1.0500000e+00	
   1.0576294e-01	   1.0560606e+00	
   1.0454545e-01	   1.0612992e+00	
   1.0432494e-01	   1.0621212e+00	
   1.0273102e-01	   1.0681818e+00	
   1.0151515e-01	   1.0728281e+00	
   1.0093877e-01	   1.0742424e+00	
   9.8578682e-02	   1.0803030e+00	
   9.8484848e-02	   1.0805542e+00	
   9.5454545e-02	   1.0814804e+00	
   9.5062967e-02	   1.0803030e+00	
   9.3207549e-02	   1.0742424e+00	
   9.2424242e-02	   1.0713664e+00	
   9.1998750e-02	   1.0681818e+00	
   9.1252163e-02	   1.0621212e+00	
   9.0594206e-02	   1.0560606e+00	
   9.0028597e-02	   1.0500000e+00	
   8.9559770e-02	   1.0439394e+00	
   8.9393939e-02	   1.0412785e+00	
   8.9217893e-02	   1.0378788e+00	
   8.8981324e-02	   1.0318182e+00	
   8.8829239e-02	   1.0257576e+00	
   8.8762947e-02	   1.0196970e+00	
   8.8782682e-02	   1.0136364e+00	
   8.8888026e-02	   1.0075758e+00	
   8.9078466e-02	   1.0015152e+00	
   8.9354014e-02	   9.9545455e-01	
   8.9393939e-02	   9.9477123e-01	
   8.9721425e-02	   9.8939394e-01	
   9.0167705e-02	   9.8333333e-01	
   9.0692942e-02	   9.7727273e-01	
   9.1301487e-02	   9.7121212e-01	
   9.2001149e-02	   9.6515152e-01	
   9.2424242e-02	   9.6188195e-01	
   9.2847556e-02	   9.5909091e-01	
   9.3844920e-02	   9.5303030e-01	
   9.4952711e-02	   9.4696970e-01	
   9.5454545e-02	   9.4444130e-01	
   9.6335224e-02	   9.4090909e-01	
   9.7937554e-02	   9.3484848e-01	
   9.8484848e-02	   9.3289028e-01	
   9.9926311e-02	   9.2878788e-01	
   1.0151515e-01	   9.2437573e-01	
   1.0222153e-01	   9.2272727e-01	
   1.0454545e-01	   9.1725769e-01	
   1.0481642e-01	   9.1666667e-01	
   1.0752675e-01	   9.1060606e-01	
   1.0757576e-01	   9.1049509e-01	
   1.1015886e-01	   9.0454545e-01	
   1.1060606e-01	   9.0349605e-01	
   1.1265123e-01	   8.9848485e-01	
   1.1363636e-01	   8.9603384e-01	
   1.1503710e-01	   8.9242424e-01	
   1.1666667e-01	   8.8818597e-01	
   1.1736078e-01	   8.8636364e-01	
   1.1966225e-01	   8.8030303e-01	
   1.1969697e-01	   8.8021274e-01	
   1.2203459e-01	   8.7424242e-01	
   1.2272727e-01	   8.7248934e-01	
   1.2451302e-01	   8.6818182e-01	
   1.2575758e-01	   8.6520840e-01	
   1.2715052e-01	   8.6212121e-01	
   1.2878788e-01	   8.5852095e-01	
   1.3002177e-01	   8.5606061e-01	
   1.3181818e-01	   8.5249541e-01	
   1.3322961e-01	   8.5000000e-01	
   1.3484848e-01	   8.4713944e-01	
   1.3690754e-01	   8.4393939e-01	
   1.3787879e-01	   8.4242387e-01	
   1.4090909e-01	   8.3832766e-01	
   1.4130820e-01	   8.3787879e-01	
   1.4393939e-01	   8.3488965e-01	
   1.4696970e-01	   8.3195959e-01	
   1.4716810e-01	   8.3181818e-01	
   4.0209670e+01	   1.1500000e+02	
   1.4310020e-01	   8.5000000e-01	
   1.4393939e-01	   8.4928584e-01	
   1.4696970e-01	   8.4806892e-01	
   1.5000000e-01	   8.4860411e-01	
   1.5131188e-01	   8.5000000e-01	
   1.5303030e-01	   8.5437529e-01	
   1.5336379e-01	   8.5606061e-01	
   1.5361695e-01	   8.6212121e-01	
   1.5324563e-01	   8.6818182e-01	
   1.5303030e-01	   8.6976255e-01	
   1.5243682e-01	   8.7424242e-01	
   1.5136258e-01	   8.8030303e-01	
   1.5012656e-01	   8.8636364e-01	
   1.5000000e-01	   8.8688102e-01	
   1.4867488e-01	   8.9242424e-01	
   1.4715970e-01	   8.9848485e-01	
   1.4696970e-01	   8.9916875e-01	
   1.4549500e-01	   9.0454545e-01	
   1.4393939e-01	   9.1012940e-01	
   1.4380591e-01	   9.1060606e-01	
   1.4200342e-01	   9.1666667e-01	
   1.4090909e-01	   9.2030468e-01	
   1.4017016e-01	   9.2272727e-01	
   1.3830201e-01	   9.2878788e-01	
   1.3787879e-01	   9.3012584e-01	
   1.3635498e-01	   9.3484848e-01	
   1.3484848e-01	   9.3957690e-01	
   1.3440902e-01	   9.4090909e-01	
   1.3241472e-01	   9.4696970e-01	
   1.3181818e-01	   9.4878443e-01	
   1.3037916e-01	   9.5303030e-01	
   1.2878788e-01	   9.5785443e-01	
   1.2836662e-01	   9.5909091e-01	
   1.2633828e-01	   9.6515152e-01	
   1.2575758e-01	   9.6690955e-01	
   1.2432347e-01	   9.7121212e-01	
   1.2272727e-01	   9.7618069e-01	
   1.2238018e-01	   9.7727273e-01	
   1.2048831e-01	   9.8333333e-01	
   1.1969697e-01	   9.8592073e-01	
   1.1868125e-01	   9.8939394e-01	
   1.1696106e-01	   9.9545455e-01	
   1.1666667e-01	   9.9649006e-01	
   1.1533388e-01	   1.0015152e+00	
   1.1376503e-01	   1.0075758e+00	
   1.1363636e-01	   1.0080684e+00	
   1.1228597e-01	   1.0136364e+00	
   1.1083447e-01	   1.0196970e+00	
   1.1060606e-01	   1.0206421e+00	
   1.0942801e-01	   1.0257576e+00	
   1.0803863e-01	   1.0318182e+00	
   1.0757576e-01	   1.0338232e+00	
   1.0661830e-01	   1.0378788e+00	
   1.0519505e-01	   1.0439394e+00	
   1.0454545e-01	   1.0467005e+00	
   1.0362673e-01	   1.0500000e+00	
   1.0196780e-01	   1.0560606e+00	
   1.0151515e-01	   1.0577348e+00	
   9.9557092e-02	   1.0621212e+00	
   9.8484848e-02	   1.0646454e+00	
   9.5454545e-02	   1.0641743e+00	
   9.4897009e-02	   1.0621212e+00	
   9.3431659e-02	   1.0560606e+00	
   9.2424242e-02	   1.0510495e+00	
   9.2310170e-02	   1.0500000e+00	
   9.1732229e-02	   1.0439394e+00	
   9.1267725e-02	   1.0378788e+00	
   9.0918667e-02	   1.0318182e+00	
   9.0685031e-02	   1.0257576e+00	
   9.0564707e-02	   1.0196970e+00	
   9.0553919e-02	   1.0136364e+00	
   9.0647937e-02	   1.0075758e+00	
   9.0841929e-02	   1.0015152e+00	
   9.1131789e-02	   9.9545455e-01	
   9.1514879e-02	   9.8939394e-01	
   9.1990686e-02	   9.8333333e-01	
   9.2424242e-02	   9.7870221e-01	
   9.2588126e-02	   9.7727273e-01	
   9.3367399e-02	   9.7121212e-01	
   9.4236761e-02	   9.6515152e-01	
   9.5206501e-02	   9.5909091e-01	
   9.5454545e-02	   9.5766674e-01	
   9.6515243e-02	   9.5303030e-01	
   9.7980561e-02	   9.4696970e-01	
   9.8484848e-02	   9.4499660e-01	
   9.9883532e-02	   9.4090909e-01	
   1.0151515e-01	   9.3618430e-01	
   1.0210756e-01	   9.3484848e-01	
   1.0454545e-01	   9.2919213e-01	
   1.0474566e-01	   9.2878788e-01	
   1.0757576e-01	   9.2277916e-01	
   1.0760088e-01	   9.2272727e-01	
   1.1038982e-01	   9.1666667e-01	
   1.1060606e-01	   9.1617617e-01	
   1.1298203e-01	   9.1060606e-01	
   1.1363636e-01	   9.0900553e-01	
   1.1540623e-01	   9.0454545e-01	
   1.1666667e-01	   9.0124960e-01	
   1.1772216e-01	   8.9848485e-01	
   1.1969697e-01	   8.9315397e-01	
   1.1997724e-01	   8.9242424e-01	
   1.2229070e-01	   8.8636364e-01	
   1.2272727e-01	   8.8522023e-01	
   1.2472886e-01	   8.8030303e-01	
   1.2575758e-01	   8.7775961e-01	
   1.2732514e-01	   8.7424242e-01	
   1.2878788e-01	   8.7094505e-01	
   1.3017860e-01	   8.6818182e-01	
   1.3181818e-01	   8.6490988e-01	
   1.3344286e-01	   8.6212121e-01	
   1.3484848e-01	   8.5969660e-01	
   1.3734649e-01	   8.5606061e-01	
   1.3787879e-01	   8.5528123e-01	
   1.4090909e-01	   8.5185173e-01	
   1.4310020e-01	   8.5000000e-01	
   4.6911281e+01	   9.1000000e+01	
   1.3267450e-01	   8.8030303e-01	
   1.3484848e-01	   8.7725766e-01	
   1.3787879e-01	   8.7467538e-01	
   1.4090909e-01	   8.7643569e-01	
   1.4175150e-01	   8.8030303e-01	
   1.4177251e-01	   8.8636364e-01	
   1.4119635e-01	   8.9242424e-01	
   1.4090909e-01	   8.9418577e-01	
   1.4014614e-01	   8.9848485e-01	
   1.3889653e-01	   9.0454545e-01	
   1.3787879e-01	   9.0912010e-01	
   1.3751572e-01	   9.1060606e-01	
   1.3590040e-01	   9.1666667e-01	
   1.3484848e-01	   9.2062067e-01	
   1.3423125e-01	   9.2272727e-01	
   1.3244483e-01	   9.2878788e-01	
   1.3181818e-01	   9.3089838e-01	
   1.3053520e-01	   9.3484848e-01	
   1.2878788e-01	   9.4060553e-01	
   1.2868602e-01	   9.4090909e-01	
   1.2664731e-01	   9.4696970e-01	
   1.2575758e-01	   9.4978121e-01	
   1.2466362e-01	   9.5303030e-01	
   1.2278968e-01	   9.5909091e-01	
   1.2272727e-01	   9.5928946e-01	
   1.2085635e-01	   9.6515152e-01	
   1.1969697e-01	   9.6910856e-01	
   1.1909299e-01	   9.7121212e-01	
   1.1741058e-01	   9.7727273e-01	
   1.1666667e-01	   9.8003090e-01	
   1.1582398e-01	   9.8333333e-01	
   1.1432816e-01	   9.8939394e-01	
   1.1363636e-01	   9.9221273e-01	
   1.1288866e-01	   9.9545455e-01	
   1.1150769e-01	   1.0015152e+00	
   1.1060606e-01	   1.0054921e+00	
   1.1014861e-01	   1.0075758e+00	
   1.0880656e-01	   1.0136364e+00	
   1.0757576e-01	   1.0192597e+00	
   1.0747533e-01	   1.0196970e+00	
   1.0606039e-01	   1.0257576e+00	
   1.0466958e-01	   1.0318182e+00	
   1.0454545e-01	   1.0323506e+00	
   1.0297546e-01	   1.0378788e+00	
   1.0151515e-01	   1.0431659e+00	
   1.0111488e-01	   1.0439394e+00	
   9.8484848e-02	   1.0493029e+00	
   9.5454545e-02	   1.0468928e+00	
   9.4871859e-02	   1.0439394e+00	
   9.3898252e-02	   1.0378788e+00	
   9.3181048e-02	   1.0318182e+00	
   9.2700539e-02	   1.0257576e+00	
   9.2434143e-02	   1.0196970e+00	
   9.2424242e-02	   1.0189457e+00	
   9.2377296e-02	   1.0136364e+00	
   9.2424242e-02	   1.0092794e+00	
   9.2448958e-02	   1.0075758e+00	
   9.2686209e-02	   1.0015152e+00	
   9.3052591e-02	   9.9545455e-01	
   9.3535222e-02	   9.8939394e-01	
   9.4125782e-02	   9.8333333e-01	
   9.4820572e-02	   9.7727273e-01	
   9.5454545e-02	   9.7246075e-01	
   9.5689560e-02	   9.7121212e-01	
   9.6919697e-02	   9.6515152e-01	
   9.8221555e-02	   9.5909091e-01	
   9.8484848e-02	   9.5794283e-01	
   1.0012296e-01	   9.5303030e-01	
   1.0151515e-01	   9.4882366e-01	
   1.0239826e-01	   9.4696970e-01	
   1.0454545e-01	   9.4222076e-01	
   1.0530337e-01	   9.4090909e-01	
   1.0757576e-01	   9.3664407e-01	
   1.0861482e-01	   9.3484848e-01	
   1.1060606e-01	   9.3105456e-01	
   1.1177624e-01	   9.2878788e-01	
   1.1363636e-01	   9.2478615e-01	
   1.1456604e-01	   9.2272727e-01	
   1.1666667e-01	   9.1755511e-01	
   1.1703106e-01	   9.1666667e-01	
   1.1935219e-01	   9.1060606e-01	
   1.1969697e-01	   9.0966588e-01	
   1.2168400e-01	   9.0454545e-01	
   1.2272727e-01	   9.0167664e-01	
   1.2402736e-01	   8.9848485e-01	
   1.2575758e-01	   8.9398686e-01	
   1.2647336e-01	   8.9242424e-01	
   1.2878788e-01	   8.8711512e-01	
   1.2920556e-01	   8.8636364e-01	
   1.3181818e-01	   8.8146246e-01	
   1.3267450e-01	   8.8030303e-01	
   5.3612893e+01	   3.9000000e+01	
   1.0406403e-01	   9.5909091e-01	
   1.0454545e-01	   9.5813880e-01	
   1.0757576e-01	   9.5499010e-01	
   1.1060606e-01	   9.5360433e-01	
   1.1328626e-01	   9.5909091e-01	
   1.1304525e-01	   9.6515152e-01	
   1.1238170e-01	   9.7121212e-01	
   1.1158015e-01	   9.7727273e-01	
   1.1070447e-01	   9.8333333e-01	
   1.1060606e-01	   9.8389254e-01	
   1.0965774e-01	   9.8939394e-01	
   1.0860976e-01	   9.9545455e-01	
   1.0757576e-01	   1.0013728e+00	
   1.0754875e-01	   1.0015152e+00	
   1.0628557e-01	   1.0075758e+00	
   1.0505947e-01	   1.0136364e+00	
   1.0454545e-01	   1.0160783e+00	
   1.0355452e-01	   1.0196970e+00	
   1.0194290e-01	   1.0257576e+00	
   1.0151515e-01	   1.0273490e+00	
   9.8868398e-02	   1.0318182e+00	
   9.8484848e-02	   1.0325054e+00	
   9.8107294e-02	   1.0318182e+00	
   9.5837681e-02	   1.0257576e+00	
   9.5454545e-02	   1.0239490e+00	
   9.5151633e-02	   1.0196970e+00	
   9.4930515e-02	   1.0136364e+00	
   9.4903965e-02	   1.0075758e+00	
   9.5049868e-02	   1.0015152e+00	
   9.5349621e-02	   9.9545455e-01	
   9.5454545e-02	   9.9402793e-01	
   9.6002271e-02	   9.8939394e-01	
   9.6856814e-02	   9.8333333e-01	
   9.7817905e-02	   9.7727273e-01	
   9.8484848e-02	   9.7351172e-01	
   9.9200634e-02	   9.7121212e-01	
   1.0107348e-01	   9.6515152e-01	
   1.0151515e-01	   9.6374209e-01	
   1.0406403e-01	   9.5909091e-01	


==> bridge_approx_3.dat <==
   9.3119996e+01	   2.3100000e+02	
   1.3475798e-01	   8.8181818e-01	
   1.3494949e-01	   8.8171228e-01	
   1.3575758e-01	   8.8151120e-01	
   1.3656566e-01	   8.8157993e-01	
   1.3704553e-01	   8.8181818e-01	
   1.3737374e-01	   8.8202767e-01	
   1.3818182e-01	   8.8321068e-01	
   1.3872599e-01	   8.8484848e-01	
   1.3898990e-01	   8.8757381e-01	
   1.3900991e-01	   8.8787879e-01	
   1.3898990e-01	   8.8847176e-01	
   1.3891958e-01	   8.9090909e-01	
   1.3865972e-01	   8.9393939e-01	
   1.3829038e-01	   8.9696970e-01	
   1.3818182e-01	   8.9766634e-01	
   1.3785107e-01	   9.0000000e-01	
   1.3737374e-01	   9.0279925e-01	
   1.3733764e-01	   9.0303030e-01	
   1.3678046e-01	   9.0606061e-01	
   1.3656566e-01	   9.0707398e-01	
   1.3616834e-01	   9.0909091e-01	
   1.3575758e-01	   9.1092629e-01	
   1.3550707e-01	   9.1212121e-01	
   1.3494949e-01	   9.1449922e-01	
   1.3480501e-01	   9.1515152e-01	
   1.3414141e-01	   9.1787227e-01	
   1.3406946e-01	   9.1818182e-01	
   1.3333333e-01	   9.2110165e-01	
   1.3330655e-01	   9.2121212e-01	
   1.3252525e-01	   9.2422642e-01	
   1.3252123e-01	   9.2424242e-01	
   1.3171733e-01	   9.2727273e-01	
   1.3171717e-01	   9.2727331e-01	
   1.3090909e-01	   9.3026003e-01	
   1.3089762e-01	   9.3030303e-01	
   1.3010101e-01	   9.3319857e-01	
   1.3006418e-01	   9.3333333e-01	
   1.2929293e-01	   9.3609648e-01	
   1.2921837e-01	   9.3636364e-01	
   1.2848485e-01	   9.3895868e-01	
   1.2836113e-01	   9.3939394e-01	
   1.2767677e-01	   9.4178836e-01	
   1.2749314e-01	   9.4242424e-01	
   1.2686869e-01	   9.4458784e-01	
   1.2661497e-01	   9.4545455e-01	
   1.2606061e-01	   9.4735911e-01	
   1.2572727e-01	   9.4848485e-01	
   1.2525253e-01	   9.5010428e-01	
   1.2483088e-01	   9.5151515e-01	
   1.2444444e-01	   9.5282588e-01	
   1.2392696e-01	   9.5454545e-01	
   1.2363636e-01	   9.5552709e-01	
   1.2301701e-01	   9.5757576e-01	
   1.2282828e-01	   9.5821177e-01	
   1.2210287e-01	   9.6060606e-01	
   1.2202020e-01	   9.6088450e-01	
   1.2121212e-01	   9.6356675e-01	
   1.2119119e-01	   9.6363636e-01	
   1.2040404e-01	   9.6630210e-01	
   1.2029479e-01	   9.6666667e-01	
   1.1959596e-01	   9.6904274e-01	
   1.1940096e-01	   9.6969697e-01	
   1.1878788e-01	   9.7179260e-01	
   1.1851121e-01	   9.7272727e-01	
   1.1797980e-01	   9.7455522e-01	
   1.1762670e-01	   9.7575758e-01	
   1.1717172e-01	   9.7733348e-01	
   1.1674824e-01	   9.7878788e-01	
   1.1636364e-01	   9.8012955e-01	
   1.1587625e-01	   9.8181818e-01	
   1.1555556e-01	   9.8294486e-01	
   1.1501093e-01	   9.8484848e-01	
   1.1474747e-01	   9.8578041e-01	
   1.1415237e-01	   9.8787879e-01	
   1.1393939e-01	   9.8863714e-01	
   1.1330078e-01	   9.9090909e-01	
   1.1313131e-01	   9.9151649e-01	
   1.1245667e-01	   9.9393939e-01	
   1.1232323e-01	   9.9442094e-01	
   1.1162096e-01	   9.9696970e-01	
   1.1151515e-01	   9.9735444e-01	
   1.1079498e-01	   1.0000000e+00	
   1.1070707e-01	   1.0003225e+00	
   1.0998036e-01	   1.0030303e+00	
   1.0989899e-01	   1.0033320e+00	
   1.0917862e-01	   1.0060606e+00	
   1.0909091e-01	   1.0063900e+00	
   1.0839080e-01	   1.0090909e+00	
   1.0828283e-01	   1.0095022e+00	
   1.0761701e-01	   1.0121212e+00	
   1.0747475e-01	   1.0126716e+00	
   1.0685613e-01	   1.0151515e+00	
   1.0666667e-01	   1.0158958e+00	
   1.0610578e-01	   1.0181818e+00	
   1.0585859e-01	   1.0191662e+00	
   1.0536252e-01	   1.0212121e+00	
   1.0505051e-01	   1.0224675e+00	
   1.0462213e-01	   1.0242424e+00	
   1.0424242e-01	   1.0257778e+00	
   1.0387985e-01	   1.0272727e+00	
   1.0343434e-01	   1.0290703e+00	
   1.0313027e-01	   1.0303030e+00	
   1.0262626e-01	   1.0323141e+00	
   1.0236689e-01	   1.0333333e+00	
   1.0181818e-01	   1.0354749e+00	
   1.0158074e-01	   1.0363636e+00	
   1.0101010e-01	   1.0385127e+00	
   1.0075749e-01	   1.0393939e+00	
   1.0020202e-01	   1.0413776e+00	
   9.9870678e-02	   1.0424242e+00	
   9.9393939e-02	   1.0440005e+00	
   9.8864378e-02	   1.0454545e+00	
   9.8585859e-02	   1.0462778e+00	
   9.7777778e-02	   1.0481244e+00	
   9.7537496e-02	   1.0484848e+00	
   9.6969697e-02	   1.0494759e+00	
   9.6161616e-02	   1.0500861e+00	
   9.5353535e-02	   1.0497628e+00	
   9.4674994e-02	   1.0484848e+00	
   9.4545455e-02	   1.0482508e+00	
   9.3743545e-02	   1.0454545e+00	
   9.3737374e-02	   1.0454318e+00	
   9.3157893e-02	   1.0424242e+00	
   9.2929293e-02	   1.0409366e+00	
   9.2722199e-02	   1.0393939e+00	
   9.2410275e-02	   1.0363636e+00	
   9.2200851e-02	   1.0333333e+00	
   9.2121212e-02	   1.0317289e+00	
   9.2038860e-02	   1.0303030e+00	
   9.1901456e-02	   1.0272727e+00	
   9.1796915e-02	   1.0242424e+00	
   9.1727128e-02	   1.0212121e+00	
   9.1704272e-02	   1.0181818e+00	
   9.1740713e-02	   1.0151515e+00	
   9.1842579e-02	   1.0121212e+00	
   9.2010456e-02	   1.0090909e+00	
   9.2121212e-02	   1.0075712e+00	
   9.2201644e-02	   1.0060606e+00	
   9.2388156e-02	   1.0030303e+00	
   9.2604039e-02	   1.0000000e+00	
   9.2853644e-02	   9.9696970e-01	
   9.2929293e-02	   9.9610248e-01	
   9.3081002e-02	   9.9393939e-01	
   9.3331731e-02	   9.9090909e-01	
   9.3659458e-02	   9.8787879e-01	
   9.3737374e-02	   9.8726318e-01	
   9.4007507e-02	   9.8484848e-01	
   9.4455789e-02	   9.8181818e-01	
   9.4545455e-02	   9.8128931e-01	
   9.4954690e-02	   9.7878788e-01	
   9.5353535e-02	   9.7678250e-01	
   9.5562693e-02	   9.7575758e-01	
   9.6161616e-02	   9.7315772e-01	
   9.6268173e-02	   9.7272727e-01	
   9.6969697e-02	   9.7005854e-01	
   9.7075164e-02	   9.6969697e-01	
   9.7777778e-02	   9.6731190e-01	
   9.7992915e-02	   9.6666667e-01	
   9.8585859e-02	   9.6483299e-01	
   9.9028355e-02	   9.6363636e-01	
   9.9393939e-02	   9.6258376e-01	
   1.0018274e-01	   9.6060606e-01	
   1.0020202e-01	   9.6055331e-01	
   1.0101010e-01	   9.5842907e-01	
   1.0137610e-01	   9.5757576e-01	
   1.0181818e-01	   9.5643396e-01	
   1.0262626e-01	   9.5458111e-01	
   1.0264184e-01	   9.5454545e-01	
   1.0343434e-01	   9.5253388e-01	
   1.0387741e-01	   9.5151515e-01	
   1.0424242e-01	   9.5058001e-01	
   1.0505051e-01	   9.4865827e-01	
   1.0512275e-01	   9.4848485e-01	
   1.0585859e-01	   9.4654254e-01	
   1.0629955e-01	   9.4545455e-01	
   1.0666667e-01	   9.4445925e-01	
   1.0746755e-01	   9.4242424e-01	
   1.0747475e-01	   9.4240419e-01	
   1.0828283e-01	   9.4012377e-01	
   1.0855450e-01	   9.3939394e-01	
   1.0909091e-01	   9.3784134e-01	
   1.0962960e-01	   9.3636364e-01	
   1.0989899e-01	   9.3556877e-01	
   1.1070145e-01	   9.3333333e-01	
   1.1070707e-01	   9.3331650e-01	
   1.1151515e-01	   9.3090497e-01	
   1.1172791e-01	   9.3030303e-01	
   1.1232323e-01	   9.2851358e-01	
   1.1276180e-01	   9.2727273e-01	
   1.1313131e-01	   9.2616015e-01	
   1.1381214e-01	   9.2424242e-01	
   1.1393939e-01	   9.2386001e-01	
   1.1474747e-01	   9.2153500e-01	
   1.1486398e-01	   9.2121212e-01	
   1.1555556e-01	   9.1917910e-01	
   1.1592037e-01	   9.1818182e-01	
   1.1636364e-01	   9.1689022e-01	
   1.1701021e-01	   9.1515152e-01	
   1.1717172e-01	   9.1468597e-01	
   1.1797980e-01	   9.1248630e-01	
   1.1812055e-01	   9.1212121e-01	
   1.1878788e-01	   9.1027040e-01	
   1.1925336e-01	   9.0909091e-01	
   1.1959596e-01	   9.0815539e-01	
   1.2040404e-01	   9.0614721e-01	
   1.2044006e-01	   9.0606061e-01	
   1.2121212e-01	   9.0406140e-01	
   1.2165429e-01	   9.0303030e-01	
   1.2202020e-01	   9.0210202e-01	
   1.2282828e-01	   9.0024826e-01	
   1.2294259e-01	   9.0000000e-01	
   1.2363636e-01	   8.9835874e-01	
   1.2430014e-01	   8.9696970e-01	
   1.2444444e-01	   8.9663656e-01	
   1.2525253e-01	   8.9491081e-01	
   1.2575987e-01	   8.9393939e-01	
   1.2606061e-01	   8.9330216e-01	
   1.2686869e-01	   8.9175545e-01	
   1.2735867e-01	   8.9090909e-01	
   1.2767677e-01	   8.9029881e-01	
   1.2848485e-01	   8.8891071e-01	
   1.2915686e-01	   8.8787879e-01	
   1.2929293e-01	   8.8764575e-01	
   1.3010101e-01	   8.8641550e-01	
   1.3090909e-01	   8.8533523e-01	
   1.3132300e-01	   8.8484848e-01	
   1.3171717e-01	   8.8433436e-01	
   1.3252525e-01	   8.8344988e-01	
   1.3333333e-01	   8.8271378e-01	
   1.3414141e-01	   8.8212811e-01	
   1.3475798e-01	   8.8181818e-01	
   1.8623999e+02	   1.9900000e+02	
   1.2949544e-01	   8.9696970e-01	
   1.3010101e-01	   8.9646604e-01	
   1.3090909e-01	   8.9605128e-01	
   1.3171717e-01	   8.9596654e-01	
   1.3252525e-01	   8.9641045e-01	
   1.3288510e-01	   8.9696970e-01	
   1.3333333e-01	   8.9880577e-01	
   1.3347412e-01	   9.0000000e-01	
   1.3342222e-01	   9.0303030e-01	
   1.3333333e-01	   9.0393042e-01	
   1.3314366e-01	   9.0606061e-01	
   1.3274621e-01	   9.0909091e-01	
   1.3252525e-01	   9.1042014e-01	
   1.3226235e-01	   9.1212121e-01	
   1.3171717e-01	   9.1511517e-01	
   1.3171097e-01	   9.1515152e-01	
   1.3110848e-01	   9.1818182e-01	
   1.3090909e-01	   9.1907542e-01	
   1.3045631e-01	   9.2121212e-01	
   1.3010101e-01	   9.2272627e-01	
   1.2976113e-01	   9.2424242e-01	
   1.2929293e-01	   9.2615221e-01	
   1.2902891e-01	   9.2727273e-01	
   1.2848485e-01	   9.2940973e-01	
   1.2826495e-01	   9.3030303e-01	
   1.2767677e-01	   9.3253987e-01	
   1.2747383e-01	   9.3333333e-01	
   1.2686869e-01	   9.3557263e-01	
   1.2665959e-01	   9.3636364e-01	
   1.2606061e-01	   9.3853012e-01	
   1.2582577e-01	   9.3939394e-01	
   1.2525253e-01	   9.4142886e-01	
   1.2497551e-01	   9.4242424e-01	
   1.2444444e-01	   9.4428152e-01	
   1.2411175e-01	   9.4545455e-01	
   1.2363636e-01	   9.4709823e-01	
   1.2323727e-01	   9.4848485e-01	
   1.2282828e-01	   9.4988747e-01	
   1.2235478e-01	   9.5151515e-01	
   1.2202020e-01	   9.5265676e-01	
   1.2146698e-01	   9.5454545e-01	
   1.2121212e-01	   9.5541305e-01	
   1.2057647e-01	   9.5757576e-01	
   1.2040404e-01	   9.5816290e-01	
   1.1968575e-01	   9.6060606e-01	
   1.1959596e-01	   9.6091253e-01	
   1.1879704e-01	   9.6363636e-01	
   1.1878788e-01	   9.6366776e-01	
   1.1797980e-01	   9.6646120e-01	
   1.1792092e-01	   9.6666667e-01	
   1.1717172e-01	   9.6927583e-01	
   1.1705180e-01	   9.6969697e-01	
   1.1636364e-01	   9.7211057e-01	
   1.1618934e-01	   9.7272727e-01	
   1.1555556e-01	   9.7496718e-01	
   1.1533400e-01	   9.7575758e-01	
   1.1474747e-01	   9.7784708e-01	
   1.1448611e-01	   9.7878788e-01	
   1.1393939e-01	   9.8075161e-01	
   1.1364592e-01	   9.8181818e-01	
   1.1313131e-01	   9.8368237e-01	
   1.1281379e-01	   9.8484848e-01	
   1.1232323e-01	   9.8664156e-01	
   1.1199021e-01	   9.8787879e-01	
   1.1151515e-01	   9.8963220e-01	
   1.1117585e-01	   9.9090909e-01	
   1.1070707e-01	   9.9265811e-01	
   1.1037147e-01	   9.9393939e-01	
   1.0989899e-01	   9.9572359e-01	
   1.0957773e-01	   9.9696970e-01	
   1.0909091e-01	   9.9883268e-01	
   1.0879498e-01	   1.0000000e+00	
   1.0828283e-01	   1.0019880e+00	
   1.0802303e-01	   1.0030303e+00	
   1.0747475e-01	   1.0051896e+00	
   1.0726099e-01	   1.0060606e+00	
   1.0666667e-01	   1.0084333e+00	
   1.0650727e-01	   1.0090909e+00	
   1.0585859e-01	   1.0117098e+00	
   1.0575958e-01	   1.0121212e+00	
   1.0505051e-01	   1.0150045e+00	
   1.0501511e-01	   1.0151515e+00	
   1.0427678e-01	   1.0181818e+00	
   1.0424242e-01	   1.0183215e+00	
   1.0353925e-01	   1.0212121e+00	
   1.0343434e-01	   1.0216364e+00	
   1.0278686e-01	   1.0242424e+00	
   1.0262626e-01	   1.0248823e+00	
   1.0201029e-01	   1.0272727e+00	
   1.0181818e-01	   1.0280177e+00	
   1.0119563e-01	   1.0303030e+00	
   1.0101010e-01	   1.0309925e+00	
   1.0031915e-01	   1.0333333e+00	
   1.0020202e-01	   1.0337420e+00	
   9.9393939e-02	   1.0362076e+00	
   9.9331118e-02	   1.0363636e+00	
   9.8585859e-02	   1.0383673e+00	
   9.8048080e-02	   1.0393939e+00	
   9.7777778e-02	   1.0399715e+00	
   9.6969697e-02	   1.0409999e+00	
   9.6161616e-02	   1.0412088e+00	
   9.5353535e-02	   1.0404185e+00	
   9.4946237e-02	   1.0393939e+00	
   9.4545455e-02	   1.0382917e+00	
   9.4133057e-02	   1.0363636e+00	
   9.3737374e-02	   1.0338544e+00	
   9.3672560e-02	   1.0333333e+00	
   9.3379335e-02	   1.0303030e+00	
   9.3177769e-02	   1.0272727e+00	
   9.3034094e-02	   1.0242424e+00	
   9.2933867e-02	   1.0212121e+00	
   9.2929293e-02	   1.0209742e+00	
   9.2867992e-02	   1.0181818e+00	
   9.2865267e-02	   1.0151515e+00	
   9.2929293e-02	   1.0124237e+00	
   9.2934897e-02	   1.0121212e+00	
   9.3049977e-02	   1.0090909e+00	
   9.3217110e-02	   1.0060606e+00	
   9.3432200e-02	   1.0030303e+00	
   9.3695158e-02	   1.0000000e+00	
   9.3737374e-02	   9.9954731e-01	
   9.3949147e-02	   9.9696970e-01	
   9.4236307e-02	   9.9393939e-01	
   9.4545455e-02	   9.9121615e-01	
   9.4578474e-02	   9.9090909e-01	
   9.4936860e-02	   9.8787879e-01	
   9.5353535e-02	   9.8510209e-01	
   9.5391722e-02	   9.8484848e-01	
   9.5906210e-02	   9.8181818e-01	
   9.6161616e-02	   9.8054292e-01	
   9.6531126e-02	   9.7878788e-01	
   9.6969697e-02	   9.7693508e-01	
   9.7271719e-02	   9.7575758e-01	
   9.7777778e-02	   9.7390904e-01	
   9.8134720e-02	   9.7272727e-01	
   9.8585859e-02	   9.7126582e-01	
   9.9124819e-02	   9.6969697e-01	
   9.9393939e-02	   9.6890275e-01	
   1.0020202e-01	   9.6675300e-01	
   1.0023615e-01	   9.6666667e-01	
   1.0101010e-01	   9.6462537e-01	
   1.0142164e-01	   9.6363636e-01	
   1.0181818e-01	   9.6262458e-01	
   1.0262626e-01	   9.6072513e-01	
   1.0267774e-01	   9.6060606e-01	
   1.0343434e-01	   9.5874015e-01	
   1.0393705e-01	   9.5757576e-01	
   1.0424242e-01	   9.5681610e-01	
   1.0505051e-01	   9.5488533e-01	
   1.0519300e-01	   9.5454545e-01	
   1.0585859e-01	   9.5285603e-01	
   1.0640458e-01	   9.5151515e-01	
   1.0666667e-01	   9.5082943e-01	
   1.0747475e-01	   9.4875882e-01	
   1.0758079e-01	   9.4848485e-01	
   1.0828283e-01	   9.4657922e-01	
   1.0870573e-01	   9.4545455e-01	
   1.0909091e-01	   9.4437922e-01	
   1.0980868e-01	   9.4242424e-01	
   1.0989899e-01	   9.4216624e-01	
   1.1070707e-01	   9.3988503e-01	
   1.1088339e-01	   9.3939394e-01	
   1.1151515e-01	   9.3756936e-01	
   1.1194435e-01	   9.3636364e-01	
   1.1232323e-01	   9.3525957e-01	
   1.1300671e-01	   9.3333333e-01	
   1.1313131e-01	   9.3296872e-01	
   1.1393939e-01	   9.3066982e-01	
   1.1407127e-01	   9.3030303e-01	
   1.1474747e-01	   9.2836446e-01	
   1.1514306e-01	   9.2727273e-01	
   1.1555556e-01	   9.2609658e-01	
   1.1623489e-01	   9.2424242e-01	
   1.1636364e-01	   9.2387826e-01	
   1.1717172e-01	   9.2167880e-01	
   1.1734935e-01	   9.2121212e-01	
   1.1797980e-01	   9.1950336e-01	
   1.1849244e-01	   9.1818182e-01	
   1.1878788e-01	   9.1739263e-01	
   1.1959596e-01	   9.1534793e-01	
   1.1967680e-01	   9.1515152e-01	
   1.2040404e-01	   9.1332496e-01	
   1.2091322e-01	   9.1212121e-01	
   1.2121212e-01	   9.1138636e-01	
   1.2202020e-01	   9.0952559e-01	
   1.2222064e-01	   9.0909091e-01	
   1.2282828e-01	   9.0772053e-01	
   1.2362128e-01	   9.0606061e-01	
   1.2363636e-01	   9.0602752e-01	
   1.2444444e-01	   9.0439700e-01	
   1.2517881e-01	   9.0303030e-01	
   1.2525253e-01	   9.0288623e-01	
   1.2606061e-01	   9.0146971e-01	
   1.2686869e-01	   9.0018073e-01	
   1.2699880e-01	   9.0000000e-01	
   1.2767677e-01	   8.9901277e-01	
   1.2848485e-01	   8.9799680e-01	
   1.2929293e-01	   8.9713123e-01	
   1.2949544e-01	   8.9696970e-01	
   2.7935999e+02	   1.7300000e+02	
   1.2618831e-01	   9.0909091e-01	
   1.2686869e-01	   9.0847766e-01	
   1.2767677e-01	   9.0813196e-01	
   1.2848485e-01	   9.0847428e-01	
   1.2879423e-01	   9.0909091e-01	
   1.2908670e-01	   9.1212121e-01	
   1.2887351e-01	   9.1515152e-01	
   1.2849007e-01	   9.1818182e-01	
   1.2848485e-01	   9.1821117e-01	
   1.2798142e-01	   9.2121212e-01	
   1.2767677e-01	   9.2277352e-01	
   1.2740468e-01	   9.2424242e-01	
   1.2686869e-01	   9.2678743e-01	
   1.2677109e-01	   9.2727273e-01	
   1.2608861e-01	   9.3030303e-01	
   1.2606061e-01	   9.3041627e-01	
   1.2536401e-01	   9.3333333e-01	
   1.2525253e-01	   9.3376711e-01	
   1.2460592e-01	   9.3636364e-01	
   1.2444444e-01	   9.3697206e-01	
   1.2381983e-01	   9.3939394e-01	
   1.2363636e-01	   9.4006751e-01	
   1.2301097e-01	   9.4242424e-01	
   1.2282828e-01	   9.4308146e-01	
   1.2218426e-01	   9.4545455e-01	
   1.2202020e-01	   9.4603590e-01	
   1.2134433e-01	   9.4848485e-01	
   1.2121212e-01	   9.4894853e-01	
   1.2049544e-01	   9.5151515e-01	
   1.2040404e-01	   9.5183375e-01	
   1.1964140e-01	   9.5454545e-01	
   1.1959596e-01	   9.5470349e-01	
   1.1878788e-01	   9.5756746e-01	
   1.1878560e-01	   9.5757576e-01	
   1.1797980e-01	   9.6043317e-01	
   1.1793233e-01	   9.6060606e-01	
   1.1717172e-01	   9.6331155e-01	
   1.1708276e-01	   9.6363636e-01	
   1.1636364e-01	   9.6620715e-01	
   1.1623837e-01	   9.6666667e-01	
   1.1555556e-01	   9.6912335e-01	
   1.1540015e-01	   9.6969697e-01	
   1.1474747e-01	   9.7206272e-01	
   1.1456879e-01	   9.7272727e-01	
   1.1393939e-01	   9.7502743e-01	
   1.1374479e-01	   9.7575758e-01	
   1.1313131e-01	   9.7801967e-01	
   1.1292861e-01	   9.7878788e-01	
   1.1232323e-01	   9.8104195e-01	
   1.1212074e-01	   9.8181818e-01	
   1.1151515e-01	   9.8409730e-01	
   1.1132171e-01	   9.8484848e-01	
   1.1070707e-01	   9.8718923e-01	
   1.1053205e-01	   9.8787879e-01	
   1.0989899e-01	   9.9032130e-01	
   1.0975214e-01	   9.9090909e-01	
   1.0909091e-01	   9.9349640e-01	
   1.0898204e-01	   9.9393939e-01	
   1.0828283e-01	   9.9671563e-01	
   1.0822139e-01	   9.9696970e-01	
   1.0747475e-01	   9.9997704e-01	
   1.0746927e-01	   1.0000000e+00	
   1.0673310e-01	   1.0030303e+00	
   1.0666667e-01	   1.0032977e+00	
   1.0600348e-01	   1.0060606e+00	
   1.0585859e-01	   1.0066498e+00	
   1.0527590e-01	   1.0090909e+00	
   1.0505051e-01	   1.0100129e+00	
   1.0454602e-01	   1.0121212e+00	
   1.0424242e-01	   1.0133623e+00	
   1.0380870e-01	   1.0151515e+00	
   1.0343434e-01	   1.0166682e+00	
   1.0305764e-01	   1.0181818e+00	
   1.0262626e-01	   1.0198953e+00	
   1.0228417e-01	   1.0212121e+00	
   1.0181818e-01	   1.0230023e+00	
   1.0147483e-01	   1.0242424e+00	
   1.0101010e-01	   1.0259394e+00	
   1.0060576e-01	   1.0272727e+00	
   1.0020202e-01	   1.0286416e+00	
   9.9628749e-02	   1.0303030e+00	
   9.9393939e-02	   1.0310180e+00	
   9.8585859e-02	   1.0329849e+00	
   9.8381357e-02	   1.0333333e+00	
   9.7777778e-02	   1.0344721e+00	
   9.6969697e-02	   1.0352432e+00	
   9.6161616e-02	   1.0351134e+00	
   9.5353535e-02	   1.0336938e+00	
   9.5252566e-02	   1.0333333e+00	
   9.4600406e-02	   1.0303030e+00	
   9.4545455e-02	   1.0299432e+00	
   9.4246061e-02	   1.0272727e+00	
   9.4010848e-02	   1.0242424e+00	
   9.3848551e-02	   1.0212121e+00	
   9.3746687e-02	   1.0181818e+00	
   9.3737374e-02	   1.0174799e+00	
   9.3705433e-02	   1.0151515e+00	
   9.3737374e-02	   1.0123063e+00	
   9.3739168e-02	   1.0121212e+00	
   9.3838318e-02	   1.0090909e+00	
   9.3999765e-02	   1.0060606e+00	
   9.4217921e-02	   1.0030303e+00	
   9.4491948e-02	   1.0000000e+00	
   9.4545455e-02	   9.9947050e-01	
   9.4784719e-02	   9.9696970e-01	
   9.5120110e-02	   9.9393939e-01	
   9.5353535e-02	   9.9209669e-01	
   9.5505036e-02	   9.9090909e-01	
   9.5941162e-02	   9.8787879e-01	
   9.6161616e-02	   9.8654966e-01	
   9.6458073e-02	   9.8484848e-01	
   9.6969697e-02	   9.8230286e-01	
   9.7075154e-02	   9.8181818e-01	
   9.7777778e-02	   9.7889497e-01	
   9.7806098e-02	   9.7878788e-01	
   9.8585859e-02	   9.7601497e-01	
   9.8665868e-02	   9.7575758e-01	
   9.9393939e-02	   9.7348160e-01	
   9.9659881e-02	   9.7272727e-01	
   1.0020202e-01	   9.7119137e-01	
   1.0077943e-01	   9.6969697e-01	
   1.0101010e-01	   9.6908708e-01	
   1.0181818e-01	   9.6709281e-01	
   1.0199969e-01	   9.6666667e-01	
   1.0262626e-01	   9.6514032e-01	
   1.0328000e-01	   9.6363636e-01	
   1.0343434e-01	   9.6326416e-01	
   1.0424242e-01	   9.6137768e-01	
   1.0458008e-01	   9.6060606e-01	
   1.0505051e-01	   9.5948031e-01	
   1.0585859e-01	   9.5758701e-01	
   1.0586337e-01	   9.5757576e-01	
   1.0666667e-01	   9.5560854e-01	
   1.0710190e-01	   9.5454545e-01	
   1.0747475e-01	   9.5359762e-01	
   1.0828283e-01	   9.5155049e-01	
   1.0829668e-01	   9.5151515e-01	
   1.0909091e-01	   9.4942514e-01	
   1.0944810e-01	   9.4848485e-01	
   1.0989899e-01	   9.4726235e-01	
   1.1056916e-01	   9.4545455e-01	
   1.1070707e-01	   9.4507181e-01	
   1.1151515e-01	   9.4285274e-01	
   1.1167232e-01	   9.4242424e-01	
   1.1232323e-01	   9.4061206e-01	
   1.1276649e-01	   9.3939394e-01	
   1.1313131e-01	   9.3837046e-01	
   1.1385977e-01	   9.3636364e-01	
   1.1393939e-01	   9.3613966e-01	
   1.1474747e-01	   9.3392189e-01	
   1.1496640e-01	   9.3333333e-01	
   1.1555556e-01	   9.3172408e-01	
   1.1608878e-01	   9.3030303e-01	
   1.1636364e-01	   9.2955794e-01	
   1.1717172e-01	   9.2743375e-01	
   1.1723506e-01	   9.2727273e-01	
   1.1797980e-01	   9.2535452e-01	
   1.1842559e-01	   9.2424242e-01	
   1.1878788e-01	   9.2332438e-01	
   1.1959596e-01	   9.2135738e-01	
   1.1965881e-01	   9.2121212e-01	
   1.2040404e-01	   9.1946776e-01	
   1.2097744e-01	   9.1818182e-01	
   1.2121212e-01	   9.1764654e-01	
   1.2202020e-01	   9.1593038e-01	
   1.2241104e-01	   9.1515152e-01	
   1.2282828e-01	   9.1430762e-01	
   1.2363636e-01	   9.1281134e-01	
   1.2404584e-01	   9.1212121e-01	
   1.2444444e-01	   9.1144147e-01	
   1.2525253e-01	   9.1025554e-01	
   1.2606061e-01	   9.0920784e-01	
   1.2618831e-01	   9.0909091e-01	
   3.7247998e+02	   1.4900000e+02	
   1.2134436e-01	   9.2424242e-01	
   1.2202020e-01	   9.2319267e-01	
   1.2282828e-01	   9.2216073e-01	
   1.2363636e-01	   9.2150509e-01	
   1.2444444e-01	   9.2351784e-01	
   1.2449046e-01	   9.2424242e-01	
   1.2444444e-01	   9.2465861e-01	
   1.2417987e-01	   9.2727273e-01	
   1.2371426e-01	   9.3030303e-01	
   1.2363636e-01	   9.3068238e-01	
   1.2312022e-01	   9.3333333e-01	
   1.2282828e-01	   9.3465383e-01	
   1.2246853e-01	   9.3636364e-01	
   1.2202020e-01	   9.3827955e-01	
   1.2177139e-01	   9.3939394e-01	
   1.2121212e-01	   9.4168292e-01	
   1.2103900e-01	   9.4242424e-01	
   1.2040404e-01	   9.4494107e-01	
   1.2028008e-01	   9.4545455e-01	
   1.1959596e-01	   9.4810502e-01	
   1.1950207e-01	   9.4848485e-01	
   1.1878788e-01	   9.5120995e-01	
   1.1871122e-01	   9.5151515e-01	
   1.1797980e-01	   9.5428078e-01	
   1.1791267e-01	   9.5454545e-01	
   1.1717172e-01	   9.5733544e-01	
   1.1711047e-01	   9.5757576e-01	
   1.1636364e-01	   9.6038695e-01	
   1.1630774e-01	   9.6060606e-01	
   1.1555556e-01	   9.6344483e-01	
   1.1550681e-01	   9.6363636e-01	
   1.1474747e-01	   9.6651625e-01	
   1.1470937e-01	   9.6666667e-01	
   1.1393939e-01	   9.6960687e-01	
   1.1391673e-01	   9.6969697e-01	
   1.1313131e-01	   9.7272162e-01	
   1.1312990e-01	   9.7272727e-01	
   1.1234964e-01	   9.7575758e-01	
   1.1232323e-01	   9.7585763e-01	
   1.1157729e-01	   9.7878788e-01	
   1.1151515e-01	   9.7902600e-01	
   1.1081373e-01	   9.8181818e-01	
   1.1070707e-01	   9.8223208e-01	
   1.1005959e-01	   9.8484848e-01	
   1.0989899e-01	   9.8548039e-01	
   1.0931509e-01	   9.8787879e-01	
   1.0909091e-01	   9.8877417e-01	
   1.0857993e-01	   9.9090909e-01	
   1.0828283e-01	   9.9211412e-01	
   1.0785311e-01	   9.9393939e-01	
   1.0747475e-01	   9.9549700e-01	
   1.0713295e-01	   9.9696970e-01	
   1.0666667e-01	   9.9891430e-01	
   1.0641720e-01	   1.0000000e+00	
   1.0585859e-01	   1.0023513e+00	
   1.0570308e-01	   1.0030303e+00	
   1.0505051e-01	   1.0057869e+00	
   1.0498743e-01	   1.0060606e+00	
   1.0426843e-01	   1.0090909e+00	
   1.0424242e-01	   1.0091983e+00	
   1.0354199e-01	   1.0121212e+00	
   1.0343434e-01	   1.0125605e+00	
   1.0279483e-01	   1.0151515e+00	
   1.0262626e-01	   1.0158235e+00	
   1.0201614e-01	   1.0181818e+00	
   1.0181818e-01	   1.0189416e+00	
   1.0118867e-01	   1.0212121e+00	
   1.0101010e-01	   1.0218597e+00	
   1.0028118e-01	   1.0242424e+00	
   1.0020202e-01	   1.0245069e+00	
   9.9393939e-02	   1.0268251e+00	
   9.9193157e-02	   1.0272727e+00	
   9.8585859e-02	   1.0287084e+00	
   9.7777778e-02	   1.0299663e+00	
   9.7189661e-02	   1.0303030e+00	
   9.6969697e-02	   1.0304441e+00	
   9.6785536e-02	   1.0303030e+00	
   9.6161616e-02	   1.0297446e+00	
   9.5414957e-02	   1.0272727e+00	
   9.5353535e-02	   1.0269844e+00	
   9.4989804e-02	   1.0242424e+00	
   9.4720987e-02	   1.0212121e+00	
   9.4547859e-02	   1.0181818e+00	
   9.4545455e-02	   1.0181064e+00	
   9.4459950e-02	   1.0151515e+00	
   9.4454026e-02	   1.0121212e+00	
   9.4533769e-02	   1.0090909e+00	
   9.4545455e-02	   1.0088749e+00	
   9.4687868e-02	   1.0060606e+00	
   9.4906359e-02	   1.0030303e+00	
   9.5185937e-02	   1.0000000e+00	
   9.5353535e-02	   9.9846486e-01	
   9.5517652e-02	   9.9696970e-01	
   9.5894344e-02	   9.9393939e-01	
   9.6161616e-02	   9.9205626e-01	
   9.6333929e-02	   9.9090909e-01	
   9.6840844e-02	   9.8787879e-01	
   9.6969697e-02	   9.8718176e-01	
   9.7439627e-02	   9.8484848e-01	
   9.7777778e-02	   9.8333167e-01	
   9.8151926e-02	   9.8181818e-01	
   9.8585859e-02	   9.8017868e-01	
   9.8995990e-02	   9.7878788e-01	
   9.9393939e-02	   9.7749017e-01	
   9.9983010e-02	   9.7575758e-01	
   1.0020202e-01	   9.7512253e-01	
   1.0101010e-01	   9.7297701e-01	
   1.0111154e-01	   9.7272727e-01	
   1.0181818e-01	   9.7096382e-01	
   1.0236224e-01	   9.6969697e-01	
   1.0262626e-01	   9.6906626e-01	
   1.0343434e-01	   9.6723409e-01	
   1.0369379e-01	   9.6666667e-01	
   1.0424242e-01	   9.6542595e-01	
   1.0505051e-01	   9.6363749e-01	
   1.0505102e-01	   9.6363636e-01	
   1.0585859e-01	   9.6181948e-01	
   1.0639533e-01	   9.6060606e-01	
   1.0666667e-01	   9.5997145e-01	
   1.0747475e-01	   9.5808083e-01	
   1.0768877e-01	   9.5757576e-01	
   1.0828283e-01	   9.5613472e-01	
   1.0892772e-01	   9.5454545e-01	
   1.0909091e-01	   9.5413274e-01	
   1.0989899e-01	   9.5209047e-01	
   1.1012505e-01	   9.5151515e-01	
   1.1070707e-01	   9.5000698e-01	
   1.1128969e-01	   9.4848485e-01	
   1.1151515e-01	   9.4788588e-01	
   1.1232323e-01	   9.4575291e-01	
   1.1243747e-01	   9.4545455e-01	
   1.1313131e-01	   9.4362656e-01	
   1.1358788e-01	   9.4242424e-01	
   1.1393939e-01	   9.4149074e-01	
   1.1473396e-01	   9.3939394e-01	
   1.1474747e-01	   9.3935796e-01	
   1.1555556e-01	   9.3729779e-01	
   1.1592392e-01	   9.3636364e-01	
   1.1636364e-01	   9.3524858e-01	
   1.1712649e-01	   9.3333333e-01	
   1.1717172e-01	   9.3321963e-01	
   1.1797980e-01	   9.3131741e-01	
   1.1841534e-01	   9.3030303e-01	
   1.1878788e-01	   9.2944357e-01	
   1.1959596e-01	   9.2765658e-01	
   1.1978272e-01	   9.2727273e-01	
   1.2040404e-01	   9.2602824e-01	
   1.2121212e-01	   9.2445833e-01	
   1.2134436e-01	   9.2424242e-01	
   4.6559998e+02	   1.1500000e+02	
   1.1654695e-01	   9.4242424e-01	
   1.1717172e-01	   9.4163583e-01	
   1.1797980e-01	   9.4193995e-01	
   1.1805081e-01	   9.4242424e-01	
   1.1797980e-01	   9.4295353e-01	
   1.1768752e-01	   9.4545455e-01	
   1.1718908e-01	   9.4848485e-01	
   1.1717172e-01	   9.4856162e-01	
   1.1655087e-01	   9.5151515e-01	
   1.1636364e-01	   9.5232487e-01	
   1.1588469e-01	   9.5454545e-01	
   1.1555556e-01	   9.5595096e-01	
   1.1519959e-01	   9.5757576e-01	
   1.1474747e-01	   9.5949545e-01	
   1.1450223e-01	   9.6060606e-01	
   1.1393939e-01	   9.6299506e-01	
   1.1379755e-01	   9.6363636e-01	
   1.1313131e-01	   9.6647569e-01	
   1.1308923e-01	   9.6666667e-01	
   1.1237484e-01	   9.6969697e-01	
   1.1232323e-01	   9.6990557e-01	
   1.1165967e-01	   9.7272727e-01	
   1.1151515e-01	   9.7331852e-01	
   1.1094956e-01	   9.7575758e-01	
   1.1070707e-01	   9.7676392e-01	
   1.1024546e-01	   9.7878788e-01	
   1.0989899e-01	   9.8024941e-01	
   1.0954776e-01	   9.8181818e-01	
   1.0909091e-01	   9.8377995e-01	
   1.0885627e-01	   9.8484848e-01	
   1.0828283e-01	   9.8735633e-01	
   1.0817022e-01	   9.8787879e-01	
   1.0748852e-01	   9.9090909e-01	
   1.0747475e-01	   9.9096764e-01	
   1.0681070e-01	   9.9393939e-01	
   1.0666667e-01	   9.9456015e-01	
   1.0613362e-01	   9.9696970e-01	
   1.0585859e-01	   9.9816605e-01	
   1.0545390e-01	   1.0000000e+00	
   1.0505051e-01	   1.0017593e+00	
   1.0476783e-01	   1.0030303e+00	
   1.0424242e-01	   1.0053068e+00	
   1.0407117e-01	   1.0060606e+00	
   1.0343434e-01	   1.0087699e+00	
   1.0335858e-01	   1.0090909e+00	
   1.0262626e-01	   1.0121052e+00	
   1.0262224e-01	   1.0121212e+00	
   1.0184745e-01	   1.0151515e+00	
   1.0181818e-01	   1.0152644e+00	
   1.0101302e-01	   1.0181818e+00	
   1.0101010e-01	   1.0181924e+00	
   1.0020202e-01	   1.0208217e+00	
   1.0005863e-01	   1.0212121e+00	
   9.9393939e-02	   1.0230631e+00	
   9.8833336e-02	   1.0242424e+00	
   9.8585859e-02	   1.0247878e+00	
   9.7777778e-02	   1.0257934e+00	
   9.6969697e-02	   1.0257663e+00	
   9.6243061e-02	   1.0242424e+00	
   9.6161616e-02	   1.0240049e+00	
   9.5696330e-02	   1.0212121e+00	
   9.5380364e-02	   1.0181818e+00	
   9.5353535e-02	   1.0177701e+00	
   9.5220511e-02	   1.0151515e+00	
   9.5162873e-02	   1.0121212e+00	
   9.5203561e-02	   1.0090909e+00	
   9.5338412e-02	   1.0060606e+00	
   9.5353535e-02	   1.0058541e+00	
   9.5560590e-02	   1.0030303e+00	
   9.5850402e-02	   1.0000000e+00	
   9.6161616e-02	   9.9734961e-01	
   9.6208825e-02	   9.9696970e-01	
   9.6633078e-02	   9.9393939e-01	
   9.6969697e-02	   9.9182962e-01	
   9.7131410e-02	   9.9090909e-01	
   9.7714809e-02	   9.8787879e-01	
   9.7777778e-02	   9.8757545e-01	
   9.8411618e-02	   9.8484848e-01	
   9.8585859e-02	   9.8414838e-01	
   9.9239855e-02	   9.8181818e-01	
   9.9393939e-02	   9.8129190e-01	
   1.0020202e-01	   9.7883180e-01	
   1.0021814e-01	   9.7878788e-01	
   1.0101010e-01	   9.7664049e-01	
   1.0136987e-01	   9.7575758e-01	
   1.0181818e-01	   9.7464768e-01	
   1.0262626e-01	   9.7279828e-01	
   1.0265965e-01	   9.7272727e-01	
   1.0343434e-01	   9.7104028e-01	
   1.0407590e-01	   9.6969697e-01	
   1.0424242e-01	   9.6933811e-01	
   1.0505051e-01	   9.6767108e-01	
   1.0554040e-01	   9.6666667e-01	
   1.0585859e-01	   9.6599495e-01	
   1.0666667e-01	   9.6430745e-01	
   1.0698535e-01	   9.6363636e-01	
   1.0747475e-01	   9.6258155e-01	
   1.0828283e-01	   9.6079611e-01	
   1.0836960e-01	   9.6060606e-01	
   1.0909091e-01	   9.5900587e-01	
   1.0970749e-01	   9.5757576e-01	
   1.0989899e-01	   9.5712627e-01	
   1.1070707e-01	   9.5525886e-01	
   1.1101105e-01	   9.5454545e-01	
   1.1151515e-01	   9.5336486e-01	
   1.1227533e-01	   9.5151515e-01	
   1.1232323e-01	   9.5139885e-01	
   1.1313131e-01	   9.4958417e-01	
   1.1360176e-01	   9.4848485e-01	
   1.1393939e-01	   9.4771262e-01	
   1.1474747e-01	   9.4591106e-01	
   1.1496771e-01	   9.4545455e-01	
   1.1555556e-01	   9.4429912e-01	
   1.1636364e-01	   9.4268398e-01	
   1.1654695e-01	   9.4242424e-01	
   5.5871998e+02	   7.9000000e+01	
   1.1070143e-01	   9.6363636e-01	
   1.1070707e-01	   9.6363359e-01	
   1.1070866e-01	   9.6363636e-01	
   1.1081909e-01	   9.6666667e-01	
   1.1070707e-01	   9.6742175e-01	
   1.1041185e-01	   9.6969697e-01	
   1.0993760e-01	   9.7272727e-01	
   1.0989899e-01	   9.7292028e-01	
   1.0937901e-01	   9.7575758e-01	
   1.0909091e-01	   9.7722304e-01	
   1.0880891e-01	   9.7878788e-01	
   1.0828283e-01	   9.8151402e-01	
   1.0822890e-01	   9.8181818e-01	
   1.0762930e-01	   9.8484848e-01	
   1.0747475e-01	   9.8558232e-01	
   1.0702190e-01	   9.8787879e-01	
   1.0666667e-01	   9.8959139e-01	
   1.0640929e-01	   9.9090909e-01	
   1.0585859e-01	   9.9358857e-01	
   1.0579006e-01	   9.9393939e-01	
   1.0515936e-01	   9.9696970e-01	
   1.0505051e-01	   9.9746669e-01	
   1.0451400e-01	   1.0000000e+00	
   1.0424242e-01	   1.0012290e+00	
   1.0385126e-01	   1.0030303e+00	
   1.0343434e-01	   1.0048753e+00	
   1.0316533e-01	   1.0060606e+00	
   1.0262626e-01	   1.0083537e+00	
   1.0244716e-01	   1.0090909e+00	
   1.0181818e-01	   1.0116079e+00	
   1.0168046e-01	   1.0121212e+00	
   1.0101010e-01	   1.0145745e+00	
   1.0083174e-01	   1.0151515e+00	
   1.0020202e-01	   1.0171783e+00	
   9.9821228e-02	   1.0181818e+00	
   9.9393939e-02	   1.0193217e+00	
   9.8585859e-02	   1.0208420e+00	
   9.8082635e-02	   1.0212121e+00	
   9.7777778e-02	   1.0214479e+00	
   9.7520706e-02	   1.0212121e+00	
   9.6969697e-02	   1.0205185e+00	
   9.6439041e-02	   1.0181818e+00	
   9.6161616e-02	   1.0161734e+00	
   9.6072761e-02	   1.0151515e+00	
   9.5928059e-02	   1.0121212e+00	
   9.5911350e-02	   1.0090909e+00	
   9.6010443e-02	   1.0060606e+00	
   9.6161616e-02	   1.0038040e+00	
   9.6216903e-02	   1.0030303e+00	
   9.6524779e-02	   1.0000000e+00	
   9.6904252e-02	   9.9696970e-01	
   9.6969697e-02	   9.9651991e-01	
   9.7384084e-02	   9.9393939e-01	
   9.7777778e-02	   9.9175186e-01	
   9.7950060e-02	   9.9090909e-01	
   9.8585859e-02	   9.8803354e-01	
   9.8625311e-02	   9.8787879e-01	
   9.9393939e-02	   9.8501021e-01	
   9.9443986e-02	   9.8484848e-01	
   1.0020202e-01	   9.8246386e-01	
   1.0043671e-01	   9.8181818e-01	
   1.0101010e-01	   9.8025445e-01	
   1.0161343e-01	   9.7878788e-01	
   1.0181818e-01	   9.7828756e-01	
   1.0262626e-01	   9.7651455e-01	
   1.0300145e-01	   9.7575758e-01	
   1.0343434e-01	   9.7486823e-01	
   1.0424242e-01	   9.7332248e-01	
   1.0457140e-01	   9.7272727e-01	
   1.0505051e-01	   9.7184335e-01	
   1.0585859e-01	   9.7041264e-01	
   1.0627080e-01	   9.6969697e-01	
   1.0666667e-01	   9.6900147e-01	
   1.0747475e-01	   9.6765551e-01	
   1.0805519e-01	   9.6666667e-01	
   1.0828283e-01	   9.6628015e-01	
   1.0909091e-01	   9.6514578e-01	
   1.0989899e-01	   9.6406443e-01	
   1.1070143e-01	   9.6363636e-01	
   6.5183997e+02	   5.3000000e+01	
   1.0355473e-01	   9.7878788e-01	
   1.0424242e-01	   9.7777692e-01	
   1.0505051e-01	   9.7679271e-01	
   1.0585859e-01	   9.7605518e-01	
   1.0666667e-01	   9.7649291e-01	
   1.0689863e-01	   9.7878788e-01	
   1.0667440e-01	   9.8181818e-01	
   1.0666667e-01	   9.8186905e-01	
   1.0625459e-01	   9.8484848e-01	
   1.0585859e-01	   9.8742926e-01	
   1.0579482e-01	   9.8787879e-01	
   1.0527494e-01	   9.9090909e-01	
   1.0505051e-01	   9.9211083e-01	
   1.0472373e-01	   9.9393939e-01	
   1.0424242e-01	   9.9646991e-01	
   1.0414948e-01	   9.9696970e-01	
   1.0354023e-01	   1.0000000e+00	
   1.0343434e-01	   1.0004953e+00	
   1.0288938e-01	   1.0030303e+00	
   1.0262626e-01	   1.0042039e+00	
   1.0219398e-01	   1.0060606e+00	
   1.0181818e-01	   1.0076187e+00	
   1.0143310e-01	   1.0090909e+00	
   1.0101010e-01	   1.0106668e+00	
   1.0055994e-01	   1.0121212e+00	
   1.0020202e-01	   1.0132623e+00	
   9.9451304e-02	   1.0151515e+00	
   9.9393939e-02	   1.0152963e+00	
   9.8585859e-02	   1.0164205e+00	
   9.7777778e-02	   1.0162554e+00	
   9.7386535e-02	   1.0151515e+00	
   9.6969697e-02	   1.0131390e+00	
   9.6866167e-02	   1.0121212e+00	
   9.6731963e-02	   1.0090909e+00	
   9.6765791e-02	   1.0060606e+00	
   9.6934327e-02	   1.0030303e+00	
   9.6969697e-02	   1.0026609e+00	
   9.7254950e-02	   1.0000000e+00	
   9.7662126e-02	   9.9696970e-01	
   9.7777778e-02	   9.9625145e-01	
   9.8203696e-02	   9.9393939e-01	
   9.8585859e-02	   9.9206820e-01	
   9.8861734e-02	   9.9090909e-01	
   9.9393939e-02	   9.8882019e-01	
   9.9674766e-02	   9.8787879e-01	
   1.0020202e-01	   9.8618152e-01	
   1.0068290e-01	   9.8484848e-01	
   1.0101010e-01	   9.8395867e-01	
   1.0181818e-01	   9.8204955e-01	
   1.0193340e-01	   9.8181818e-01	
   1.0262626e-01	   9.8043333e-01	
   1.0343434e-01	   9.7896554e-01	
   1.0355473e-01	   9.7878788e-01	
   7.4495997e+02	   3.5000000e+01	
   1.0301993e-01	   9.8484848e-01	
   1.0343434e-01	   9.8453252e-01	
   1.0383890e-01	   9.8484848e-01	
   1.0420729e-01	   9.8787879e-01	
   1.0390779e-01	   9.9090909e-01	
   1.0350929e-01	   9.9393939e-01	
   1.0343434e-01	   9.9437545e-01	
   1.0298739e-01	   9.9696970e-01	
   1.0262626e-01	   9.9890348e-01	
   1.0241168e-01	   1.0000000e+00	
   1.0181818e-01	   1.0028243e+00	
   1.0176992e-01	   1.0030303e+00	
   1.0101545e-01	   1.0060606e+00	
   1.0101010e-01	   1.0060811e+00	
   1.0020202e-01	   1.0086192e+00	
   9.9982113e-02	   1.0090909e+00	
   9.9393939e-02	   1.0103198e+00	
   9.8585859e-02	   1.0107202e+00	
   9.8006155e-02	   1.0090909e+00	
   9.7777778e-02	   1.0069401e+00	
   9.7739820e-02	   1.0060606e+00	
   9.7777778e-02	   1.0047194e+00	
   9.7838464e-02	   1.0030303e+00	
   9.8151222e-02	   1.0000000e+00	
   9.8569295e-02	   9.9696970e-01	
   9.8585859e-02	   9.9687702e-01	
   9.9209160e-02	   9.9393939e-01	
   9.9393939e-02	   9.9315487e-01	
   1.0002667e-01	   9.9090909e-01	
   1.0020202e-01	   9.9032805e-01	
   1.0101010e-01	   9.8811514e-01	
   1.0112151e-01	   9.8787879e-01	
   1.0181818e-01	   9.8647747e-01	
   1.0262626e-01	   9.8516624e-01	
   1.0301993e-01	   9.8484848e-01	


==> poly_sirt.dat <==
   4.2347067e+01	   2.7500000e+02	
   1.3168451e-01	   8.7575758e-01	
   1.3171717e-01	   8.7573469e-01	
   1.3252525e-01	   8.7524348e-01	
   1.3333333e-01	   8.7483093e-01	
   1.3414141e-01	   8.7449422e-01	
   1.3494949e-01	   8.7423233e-01	
   1.3575758e-01	   8.7404602e-01	
   1.3656566e-01	   8.7393788e-01	
   1.3737374e-01	   8.7391249e-01	
   1.3818182e-01	   8.7397669e-01	
   1.3898990e-01	   8.7413997e-01	
   1.3979798e-01	   8.7441500e-01	
   1.4060606e-01	   8.7481838e-01	
   1.4141414e-01	   8.7537173e-01	
   1.4185454e-01	   8.7575758e-01	
   1.4222222e-01	   8.7610041e-01	
   1.4303030e-01	   8.7705385e-01	
   1.4383838e-01	   8.7829791e-01	
   1.4410254e-01	   8.7878788e-01	
   1.4464646e-01	   8.7999912e-01	
   1.4529797e-01	   8.8181818e-01	
   1.4545455e-01	   8.8240484e-01	
   1.4600776e-01	   8.8484848e-01	
   1.4626263e-01	   8.8667143e-01	
   1.4641386e-01	   8.8787879e-01	
   1.4660399e-01	   8.9090909e-01	
   1.4662560e-01	   8.9393939e-01	
   1.4650984e-01	   8.9696970e-01	
   1.4627440e-01	   9.0000000e-01	
   1.4626263e-01	   9.0010123e-01	
   1.4594853e-01	   9.0303030e-01	
   1.4552416e-01	   9.0606061e-01	
   1.4545455e-01	   9.0646473e-01	
   1.4502900e-01	   9.0909091e-01	
   1.4464646e-01	   9.1107281e-01	
   1.4445436e-01	   9.1212121e-01	
   1.4383838e-01	   9.1501666e-01	
   1.4381091e-01	   9.1515152e-01	
   1.4311393e-01	   9.1818182e-01	
   1.4303030e-01	   9.1851119e-01	
   1.4236164e-01	   9.2121212e-01	
   1.4222222e-01	   9.2173000e-01	
   1.4155756e-01	   9.2424242e-01	
   1.4141414e-01	   9.2474882e-01	
   1.4070639e-01	   9.2727273e-01	
   1.4060606e-01	   9.2761176e-01	
   1.3981178e-01	   9.3030303e-01	
   1.3979798e-01	   9.3034795e-01	
   1.3898990e-01	   9.3299590e-01	
   1.3888692e-01	   9.3333333e-01	
   1.3818182e-01	   9.3556869e-01	
   1.3792910e-01	   9.3636364e-01	
   1.3737374e-01	   9.3807358e-01	
   1.3693890e-01	   9.3939394e-01	
   1.3656566e-01	   9.4051553e-01	
   1.3591791e-01	   9.4242424e-01	
   1.3575758e-01	   9.4289669e-01	
   1.3494949e-01	   9.4524028e-01	
   1.3487535e-01	   9.4545455e-01	
   1.3414141e-01	   9.4758677e-01	
   1.3382443e-01	   9.4848485e-01	
   1.3333333e-01	   9.4989665e-01	
   1.3275422e-01	   9.5151515e-01	
   1.3252525e-01	   9.5217019e-01	
   1.3171717e-01	   9.5442483e-01	
   1.3167392e-01	   9.5454545e-01	
   1.3090909e-01	   9.5673801e-01	
   1.3060919e-01	   9.5757576e-01	
   1.3010101e-01	   9.5904611e-01	
   1.2954845e-01	   9.6060606e-01	
   1.2929293e-01	   9.6135834e-01	
   1.2850236e-01	   9.6363636e-01	
   1.2848485e-01	   9.6368928e-01	
   1.2767677e-01	   9.6614218e-01	
   1.2750237e-01	   9.6666667e-01	
   1.2686869e-01	   9.6866961e-01	
   1.2654220e-01	   9.6969697e-01	
   1.2606061e-01	   9.7129585e-01	
   1.2563106e-01	   9.7272727e-01	
   1.2525253e-01	   9.7406167e-01	
   1.2477770e-01	   9.7575758e-01	
   1.2444444e-01	   9.7701861e-01	
   1.2398758e-01	   9.7878788e-01	
   1.2363636e-01	   9.8022936e-01	
   1.2326195e-01	   9.8181818e-01	
   1.2282828e-01	   9.8376706e-01	
   1.2259777e-01	   9.8484848e-01	
   1.2202020e-01	   9.8771261e-01	
   1.2198837e-01	   9.8787879e-01	
   1.2145310e-01	   9.9090909e-01	
   1.2121212e-01	   9.9234426e-01	
   1.2096114e-01	   9.9393939e-01	
   1.2050922e-01	   9.9696970e-01	
   1.2040404e-01	   9.9772403e-01	
   1.2010913e-01	   1.0000000e+00	
   1.1973062e-01	   1.0030303e+00	
   1.1959596e-01	   1.0041657e+00	
   1.1938717e-01	   1.0060606e+00	
   1.1906259e-01	   1.0090909e+00	
   1.1878788e-01	   1.0116484e+00	
   1.1874027e-01	   1.0121212e+00	
   1.1844322e-01	   1.0151515e+00	
   1.1812871e-01	   1.0181818e+00	
   1.1797980e-01	   1.0195634e+00	
   1.1780903e-01	   1.0212121e+00	
   1.1747008e-01	   1.0242424e+00	
   1.1717172e-01	   1.0266030e+00	
   1.1708777e-01	   1.0272727e+00	
   1.1666905e-01	   1.0303030e+00	
   1.1636364e-01	   1.0321930e+00	
   1.1617343e-01	   1.0333333e+00	
   1.1558093e-01	   1.0363636e+00	
   1.1555556e-01	   1.0364800e+00	
   1.1486613e-01	   1.0393939e+00	
   1.1474747e-01	   1.0398333e+00	
   1.1396035e-01	   1.0424242e+00	
   1.1393939e-01	   1.0424866e+00	
   1.1313131e-01	   1.0446639e+00	
   1.1278351e-01	   1.0454545e+00	
   1.1232323e-01	   1.0464472e+00	
   1.1151515e-01	   1.0479169e+00	
   1.1114715e-01	   1.0484848e+00	
   1.1070707e-01	   1.0491610e+00	
   1.0989899e-01	   1.0502180e+00	
   1.0909091e-01	   1.0510741e+00	
   1.0859283e-01	   1.0515152e+00	
   1.0828283e-01	   1.0518056e+00	
   1.0747475e-01	   1.0524536e+00	
   1.0666667e-01	   1.0529773e+00	
   1.0585859e-01	   1.0533958e+00	
   1.0505051e-01	   1.0537241e+00	
   1.0424242e-01	   1.0539739e+00	
   1.0343434e-01	   1.0541543e+00	
   1.0262626e-01	   1.0542723e+00	
   1.0181818e-01	   1.0543331e+00	
   1.0101010e-01	   1.0543400e+00	
   1.0020202e-01	   1.0542952e+00	
   9.9393939e-02	   1.0541994e+00	
   9.8585859e-02	   1.0540517e+00	
   9.7777778e-02	   1.0538502e+00	
   9.6969697e-02	   1.0535911e+00	
   9.6161616e-02	   1.0532692e+00	
   9.5353535e-02	   1.0528770e+00	
   9.4545455e-02	   1.0524046e+00	
   9.3737374e-02	   1.0518391e+00	
   9.3338274e-02	   1.0515152e+00	
   9.2929293e-02	   1.0512226e+00	
   9.2121212e-02	   1.0505512e+00	
   9.1313131e-02	   1.0497469e+00	
   9.0505051e-02	   1.0487776e+00	
   9.0288971e-02	   1.0484848e+00	
   8.9696970e-02	   1.0477227e+00	
   8.8888889e-02	   1.0464784e+00	
   8.8331292e-02	   1.0454545e+00	
   8.8080808e-02	   1.0449892e+00	
   8.7272727e-02	   1.0432479e+00	
   8.6945020e-02	   1.0424242e+00	
   8.6464646e-02	   1.0411118e+00	
   8.5923942e-02	   1.0393939e+00	
   8.5656566e-02	   1.0384113e+00	
   8.5156220e-02	   1.0363636e+00	
   8.4848485e-02	   1.0347966e+00	
   8.4578695e-02	   1.0333333e+00	
   8.4153342e-02	   1.0303030e+00	
   8.4040404e-02	   1.0292060e+00	
   8.3839683e-02	   1.0272727e+00	
   8.3626113e-02	   1.0242424e+00	
   8.3503885e-02	   1.0212121e+00	
   8.3458743e-02	   1.0181818e+00	
   8.3482575e-02	   1.0151515e+00	
   8.3572270e-02	   1.0121212e+00	
   8.3729347e-02	   1.0090909e+00	
   8.3960327e-02	   1.0060606e+00	
   8.4040404e-02	   1.0052602e+00	
   8.4241608e-02	   1.0030303e+00	
   8.4595877e-02	   1.0000000e+00	
   8.4848485e-02	   9.9826942e-01	
   8.5027120e-02	   9.9696970e-01	
   8.5535507e-02	   9.9393939e-01	
   8.5656566e-02	   9.9331851e-01	
   8.6117070e-02	   9.9090909e-01	
   8.6464646e-02	   9.8935263e-01	
   8.6795094e-02	   9.8787879e-01	
   8.7272727e-02	   9.8598861e-01	
   8.7568187e-02	   9.8484848e-01	
   8.8080808e-02	   9.8303258e-01	
   8.8438958e-02	   9.8181818e-01	
   8.8888889e-02	   9.8037183e-01	
   8.9411857e-02	   9.7878788e-01	
   8.9696970e-02	   9.7794387e-01	
   9.0491139e-02	   9.7575758e-01	
   9.0505051e-02	   9.7571905e-01	
   9.1313131e-02	   9.7353564e-01	
   9.1636164e-02	   9.7272727e-01	
   9.2121212e-02	   9.7147351e-01	
   9.2868886e-02	   9.6969697e-01	
   9.2929293e-02	   9.6954530e-01	
   9.3737374e-02	   9.6756467e-01	
   9.4130348e-02	   9.6666667e-01	
   9.4545455e-02	   9.6564758e-01	
   9.5353535e-02	   9.6379291e-01	
   9.5422633e-02	   9.6363636e-01	
   9.6161616e-02	   9.6181781e-01	
   9.6686531e-02	   9.6060606e-01	
   9.6969697e-02	   9.5988871e-01	
   9.7777778e-02	   9.5791860e-01	
   9.7920380e-02	   9.5757576e-01	
   9.8585859e-02	   9.5581781e-01	
   9.9087492e-02	   9.5454545e-01	
   9.9393939e-02	   9.5368973e-01	
   1.0019802e-01	   9.5151515e-01	
   1.0020202e-01	   9.5150326e-01	
   1.0101010e-01	   9.4909314e-01	
   1.0121762e-01	   9.4848485e-01	
   1.0181818e-01	   9.4656865e-01	
   1.0217119e-01	   9.4545455e-01	
   1.0262626e-01	   9.4390295e-01	
   1.0306224e-01	   9.4242424e-01	
   1.0343434e-01	   9.4107420e-01	
   1.0389803e-01	   9.3939394e-01	
   1.0424242e-01	   9.3807446e-01	
   1.0468860e-01	   9.3636364e-01	
   1.0505051e-01	   9.3491522e-01	
   1.0544549e-01	   9.3333333e-01	
   1.0585859e-01	   9.3162953e-01	
   1.0618072e-01	   9.3030303e-01	
   1.0666667e-01	   9.2826908e-01	
   1.0690611e-01	   9.2727273e-01	
   1.0747475e-01	   9.2489636e-01	
   1.0763309e-01	   9.2424242e-01	
   1.0828283e-01	   9.2157416e-01	
   1.0837270e-01	   9.2121212e-01	
   1.0909091e-01	   9.1835573e-01	
   1.0913587e-01	   9.1818182e-01	
   1.0989899e-01	   9.1527903e-01	
   1.0993378e-01	   9.1515152e-01	
   1.1070707e-01	   9.1236592e-01	
   1.1077826e-01	   9.1212121e-01	
   1.1151515e-01	   9.0962543e-01	
   1.1168223e-01	   9.0909091e-01	
   1.1232323e-01	   9.0705899e-01	
   1.1266012e-01	   9.0606061e-01	
   1.1313131e-01	   9.0466577e-01	
   1.1372843e-01	   9.0303030e-01	
   1.1393939e-01	   9.0244725e-01	
   1.1474747e-01	   9.0036245e-01	
   1.1489694e-01	   9.0000000e-01	
   1.1555556e-01	   8.9836719e-01	
   1.1617806e-01	   8.9696970e-01	
   1.1636364e-01	   8.9653830e-01	
   1.1717172e-01	   8.9477487e-01	
   1.1758994e-01	   8.9393939e-01	
   1.1797980e-01	   8.9312169e-01	
   1.1878788e-01	   8.9156270e-01	
   1.1915461e-01	   8.9090909e-01	
   1.1959596e-01	   8.9007193e-01	
   1.2040404e-01	   8.8866645e-01	
   1.2089873e-01	   8.8787879e-01	
   1.2121212e-01	   8.8734064e-01	
   1.2202020e-01	   8.8605366e-01	
   1.2282828e-01	   8.8490155e-01	
   1.2286760e-01	   8.8484848e-01	
   1.2363636e-01	   8.8371675e-01	
   1.2444444e-01	   8.8265013e-01	
   1.2514018e-01	   8.8181818e-01	
   1.2525253e-01	   8.8166976e-01	
   1.2606061e-01	   8.8067557e-01	
   1.2686869e-01	   8.7978602e-01	
   1.2767677e-01	   8.7898676e-01	
   1.2789598e-01	   8.7878788e-01	
   1.2848485e-01	   8.7819224e-01	
   1.2929293e-01	   8.7746089e-01	
   1.3010101e-01	   8.7681282e-01	
   1.3090909e-01	   8.7624025e-01	
   1.3168451e-01	   8.7575758e-01	
   8.4694130e+01	   2.4300000e+02	
   1.2935890e-01	   8.8787879e-01	
   1.3010101e-01	   8.8739146e-01	
   1.3090909e-01	   8.8695464e-01	
   1.3171717e-01	   8.8661226e-01	
   1.3252525e-01	   8.8636786e-01	
   1.3333333e-01	   8.8622790e-01	
   1.3414141e-01	   8.8620216e-01	
   1.3494949e-01	   8.8630445e-01	
   1.3575758e-01	   8.8655350e-01	
   1.3656566e-01	   8.8697432e-01	
   1.3737374e-01	   8.8760008e-01	
   1.3764504e-01	   8.8787879e-01	
   1.3818182e-01	   8.8852591e-01	
   1.3898990e-01	   8.8984403e-01	
   1.3948841e-01	   8.9090909e-01	
   1.3979798e-01	   8.9180330e-01	
   1.4038249e-01	   8.9393939e-01	
   1.4060606e-01	   8.9529473e-01	
   1.4084005e-01	   8.9696970e-01	
   1.4102143e-01	   9.0000000e-01	
   1.4100358e-01	   9.0303030e-01	
   1.4082946e-01	   9.0606061e-01	
   1.4060606e-01	   9.0825449e-01	
   1.4052630e-01	   9.0909091e-01	
   1.4011733e-01	   9.1212121e-01	
   1.3979798e-01	   9.1400296e-01	
   1.3961241e-01	   9.1515152e-01	
   1.3902429e-01	   9.1818182e-01	
   1.3898990e-01	   9.1833533e-01	
   1.3836668e-01	   9.2121212e-01	
   1.3818182e-01	   9.2197043e-01	
   1.3764248e-01	   9.2424242e-01	
   1.3737374e-01	   9.2526820e-01	
   1.3685896e-01	   9.2727273e-01	
   1.3656566e-01	   9.2832539e-01	
   1.3602209e-01	   9.3030303e-01	
   1.3575758e-01	   9.3120361e-01	
   1.3513679e-01	   9.3333333e-01	
   1.3494949e-01	   9.3394302e-01	
   1.3420732e-01	   9.3636364e-01	
   1.3414141e-01	   9.3657018e-01	
   1.3333333e-01	   9.3910587e-01	
   1.3324171e-01	   9.3939394e-01	
   1.3252525e-01	   9.4157513e-01	
   1.3224479e-01	   9.4242424e-01	
   1.3171717e-01	   9.4398886e-01	
   1.3121836e-01	   9.4545455e-01	
   1.3090909e-01	   9.4635422e-01	
   1.3016792e-01	   9.4848485e-01	
   1.3010101e-01	   9.4867721e-01	
   1.2929293e-01	   9.5099161e-01	
   1.2910886e-01	   9.5151515e-01	
   1.2848485e-01	   9.5330257e-01	
   1.2804644e-01	   9.5454545e-01	
   1.2767677e-01	   9.5561057e-01	
   1.2698856e-01	   9.5757576e-01	
   1.2686869e-01	   9.5792663e-01	
   1.2606061e-01	   9.6028903e-01	
   1.2595254e-01	   9.6060606e-01	
   1.2525253e-01	   9.6272463e-01	
   1.2495203e-01	   9.6363636e-01	
   1.2444444e-01	   9.6523677e-01	
   1.2399461e-01	   9.6666667e-01	
   1.2363636e-01	   9.6785757e-01	
   1.2309111e-01	   9.6969697e-01	
   1.2282828e-01	   9.7062925e-01	
   1.2224962e-01	   9.7272727e-01	
   1.2202020e-01	   9.7360571e-01	
   1.2147447e-01	   9.7575758e-01	
   1.2121212e-01	   9.7685370e-01	
   1.2076581e-01	   9.7878788e-01	
   1.2040404e-01	   9.8045264e-01	
   1.2011979e-01	   9.8181818e-01	
   1.1959596e-01	   9.8449164e-01	
   1.1952934e-01	   9.8484848e-01	
   1.1900059e-01	   9.8787879e-01	
   1.1878788e-01	   9.8916856e-01	
   1.1851604e-01	   9.9090909e-01	
   1.1806636e-01	   9.9393939e-01	
   1.1797980e-01	   9.9455438e-01	
   1.1765839e-01	   9.9696970e-01	
   1.1726615e-01	   1.0000000e+00	
   1.1717172e-01	   1.0007539e+00	
   1.1690089e-01	   1.0030303e+00	
   1.1654017e-01	   1.0060606e+00	
   1.1636364e-01	   1.0075322e+00	
   1.1618396e-01	   1.0090909e+00	
   1.1582402e-01	   1.0121212e+00	
   1.1555556e-01	   1.0142478e+00	
   1.1544381e-01	   1.0151515e+00	
   1.1504579e-01	   1.0181818e+00	
   1.1474747e-01	   1.0202283e+00	
   1.1460319e-01	   1.0212121e+00	
   1.1411096e-01	   1.0242424e+00	
   1.1393939e-01	   1.0251900e+00	
   1.1354674e-01	   1.0272727e+00	
   1.1313131e-01	   1.0292063e+00	
   1.1287948e-01	   1.0303030e+00	
   1.1232323e-01	   1.0324580e+00	
   1.1207468e-01	   1.0333333e+00	
   1.1151515e-01	   1.0351195e+00	
   1.1107234e-01	   1.0363636e+00	
   1.1070707e-01	   1.0373152e+00	
   1.0989899e-01	   1.0391325e+00	
   1.0976725e-01	   1.0393939e+00	
   1.0909091e-01	   1.0406839e+00	
   1.0828283e-01	   1.0419622e+00	
   1.0794170e-01	   1.0424242e+00	
   1.0747475e-01	   1.0430557e+00	
   1.0666667e-01	   1.0439819e+00	
   1.0585859e-01	   1.0447360e+00	
   1.0505051e-01	   1.0453449e+00	
   1.0487488e-01	   1.0454545e+00	
   1.0424242e-01	   1.0458727e+00	
   1.0343434e-01	   1.0462938e+00	
   1.0262626e-01	   1.0466090e+00	
   1.0181818e-01	   1.0468284e+00	
   1.0101010e-01	   1.0469592e+00	
   1.0020202e-01	   1.0470061e+00	
   9.9393939e-02	   1.0469714e+00	
   9.8585859e-02	   1.0468555e+00	
   9.7777778e-02	   1.0466562e+00	
   9.6969697e-02	   1.0463693e+00	
   9.6161616e-02	   1.0459876e+00	
   9.5353535e-02	   1.0455011e+00	
   9.5289134e-02	   1.0454545e+00	
   9.4545455e-02	   1.0449573e+00	
   9.3737374e-02	   1.0442966e+00	
   9.2929293e-02	   1.0434917e+00	
   9.2121212e-02	   1.0425137e+00	
   9.2055970e-02	   1.0424242e+00	
   9.1313131e-02	   1.0414119e+00	
   9.0505051e-02	   1.0400724e+00	
   9.0152948e-02	   1.0393939e+00	
   8.9696970e-02	   1.0384673e+00	
   8.8888889e-02	   1.0365047e+00	
   8.8836959e-02	   1.0363636e+00	
   8.8080808e-02	   1.0340400e+00	
   8.7879443e-02	   1.0333333e+00	
   8.7272727e-02	   1.0307627e+00	
   8.7173960e-02	   1.0303030e+00	
   8.6653632e-02	   1.0272727e+00	
   8.6464646e-02	   1.0257517e+00	
   8.6283041e-02	   1.0242424e+00	
   8.6034112e-02	   1.0212121e+00	
   8.5895120e-02	   1.0181818e+00	
   8.5850809e-02	   1.0151515e+00	
   8.5892450e-02	   1.0121212e+00	
   8.6016751e-02	   1.0090909e+00	
   8.6225517e-02	   1.0060606e+00	
   8.6464646e-02	   1.0036308e+00	
   8.6520367e-02	   1.0030303e+00	
   8.6885818e-02	   1.0000000e+00	
   8.7272727e-02	   9.9749257e-01	
   8.7351524e-02	   9.9696970e-01	
   8.7899012e-02	   9.9393939e-01	
   8.8080808e-02	   9.9308075e-01	
   8.8544259e-02	   9.9090909e-01	
   8.8888889e-02	   9.8949675e-01	
   8.9293817e-02	   9.8787879e-01	
   8.9696970e-02	   9.8642151e-01	
   9.0149962e-02	   9.8484848e-01	
   9.0505051e-02	   9.8369771e-01	
   9.1116100e-02	   9.8181818e-01	
   9.1313131e-02	   9.8123606e-01	
   9.2121212e-02	   9.7897252e-01	
   9.2189708e-02	   9.7878788e-01	
   9.2929293e-02	   9.7681613e-01	
   9.3353629e-02	   9.7575758e-01	
   9.3737374e-02	   9.7478852e-01	
   9.4545455e-02	   9.7287147e-01	
   9.4607962e-02	   9.7272727e-01	
   9.5353535e-02	   9.7094835e-01	
   9.5912362e-02	   9.6969697e-01	
   9.6161616e-02	   9.6910962e-01	
   9.6969697e-02	   9.6727567e-01	
   9.7247414e-02	   9.6666667e-01	
   9.7777778e-02	   9.6542627e-01	
   9.8580812e-02	   9.6363636e-01	
   9.8585859e-02	   9.6362424e-01	
   9.9393939e-02	   9.6170164e-01	
   9.9870591e-02	   9.6060606e-01	
   1.0020202e-01	   9.5978058e-01	
   1.0101010e-01	   9.5781292e-01	
   1.0110796e-01	   9.5757576e-01	
   1.0181818e-01	   9.5570764e-01	
   1.0226683e-01	   9.5454545e-01	
   1.0262626e-01	   9.5353468e-01	
   1.0335142e-01	   9.5151515e-01	
   1.0343434e-01	   9.5126509e-01	
   1.0424242e-01	   9.4882892e-01	
   1.0435634e-01	   9.4848485e-01	
   1.0505051e-01	   9.4623295e-01	
   1.0529030e-01	   9.4545455e-01	
   1.0585859e-01	   9.4348922e-01	
   1.0616608e-01	   9.4242424e-01	
   1.0666667e-01	   9.4059622e-01	
   1.0699566e-01	   9.3939394e-01	
   1.0747475e-01	   9.3756986e-01	
   1.0779205e-01	   9.3636364e-01	
   1.0828283e-01	   9.3444477e-01	
   1.0856859e-01	   9.3333333e-01	
   1.0909091e-01	   9.3127091e-01	
   1.0933856e-01	   9.3030303e-01	
   1.0989899e-01	   9.2810591e-01	
   1.1011503e-01	   9.2727273e-01	
   1.1070707e-01	   9.2500540e-01	
   1.1091102e-01	   9.2424242e-01	
   1.1151515e-01	   9.2201492e-01	
   1.1173976e-01	   9.2121212e-01	
   1.1232323e-01	   9.1916579e-01	
   1.1261503e-01	   9.1818182e-01	
   1.1313131e-01	   9.1647558e-01	
   1.1355154e-01	   9.1515152e-01	
   1.1393939e-01	   9.1395164e-01	
   1.1456535e-01	   9.1212121e-01	
   1.1474747e-01	   9.1159595e-01	
   1.1555556e-01	   9.0939333e-01	
   1.1567248e-01	   9.0909091e-01	
   1.1636364e-01	   9.0731669e-01	
   1.1689083e-01	   9.0606061e-01	
   1.1717172e-01	   9.0539046e-01	
   1.1797980e-01	   9.0358680e-01	
   1.1824586e-01	   9.0303030e-01	
   1.1878788e-01	   9.0188422e-01	
   1.1959596e-01	   9.0031138e-01	
   1.1976608e-01	   9.0000000e-01	
   1.2040404e-01	   8.9880730e-01	
   1.2121212e-01	   8.9742357e-01	
   1.2149635e-01	   8.9696970e-01	
   1.2202020e-01	   8.9610618e-01	
   1.2282828e-01	   8.9488259e-01	
   1.2350815e-01	   8.9393939e-01	
   1.2363636e-01	   8.9375380e-01	
   1.2444444e-01	   8.9267103e-01	
   1.2525253e-01	   8.9169034e-01	
   1.2596042e-01	   8.9090909e-01	
   1.2606061e-01	   8.9079270e-01	
   1.2686869e-01	   8.8994106e-01	
   1.2767677e-01	   8.8918235e-01	
   1.2848485e-01	   8.8850998e-01	
   1.2929293e-01	   8.8791981e-01	
   1.2935890e-01	   8.8787879e-01	
   1.2704119e+02	   2.1700000e+02	
   1.2893026e-01	   8.9696970e-01	
   1.2929293e-01	   8.9678646e-01	
   1.3010101e-01	   8.9651275e-01	
   1.3090909e-01	   8.9637977e-01	
   1.3171717e-01	   8.9640653e-01	
   1.3252525e-01	   8.9661987e-01	
   1.3318081e-01	   8.9696970e-01	
   1.3333333e-01	   8.9706789e-01	
   1.3414141e-01	   8.9788811e-01	
   1.3494949e-01	   8.9915745e-01	
   1.3533652e-01	   9.0000000e-01	
   1.3575758e-01	   9.0139629e-01	
   1.3612819e-01	   9.0303030e-01	
   1.3644672e-01	   9.0606061e-01	
   1.3648063e-01	   9.0909091e-01	
   1.3631442e-01	   9.1212121e-01	
   1.3599774e-01	   9.1515152e-01	
   1.3575758e-01	   9.1676736e-01	
   1.3555677e-01	   9.1818182e-01	
   1.3501246e-01	   9.2121212e-01	
   1.3494949e-01	   9.2150428e-01	
   1.3437773e-01	   9.2424242e-01	
   1.3414141e-01	   9.2522989e-01	
   1.3366477e-01	   9.2727273e-01	
   1.3333333e-01	   9.2854204e-01	
   1.3288234e-01	   9.3030303e-01	
   1.3252525e-01	   9.3157432e-01	
   1.3203796e-01	   9.3333333e-01	
   1.3171717e-01	   9.3440784e-01	
   1.3113840e-01	   9.3636364e-01	
   1.3090909e-01	   9.3709402e-01	
   1.3019020e-01	   9.3939394e-01	
   1.3010101e-01	   9.3966676e-01	
   1.2929293e-01	   9.4214032e-01	
   1.2920043e-01	   9.4242424e-01	
   1.2848485e-01	   9.4454405e-01	
   1.2817763e-01	   9.4545455e-01	
   1.2767677e-01	   9.4690586e-01	
   1.2713141e-01	   9.4848485e-01	
   1.2686869e-01	   9.4923760e-01	
   1.2607314e-01	   9.5151515e-01	
   1.2606061e-01	   9.5155106e-01	
   1.2525253e-01	   9.5386623e-01	
   1.2501645e-01	   9.5454545e-01	
   1.2444444e-01	   9.5620847e-01	
   1.2397756e-01	   9.5757576e-01	
   1.2363636e-01	   9.5859600e-01	
   1.2297179e-01	   9.6060606e-01	
   1.2282828e-01	   9.6105352e-01	
   1.2202020e-01	   9.6361498e-01	
   1.2201358e-01	   9.6363636e-01	
   1.2121212e-01	   9.6633365e-01	
   1.2111585e-01	   9.6666667e-01	
   1.2040404e-01	   9.6925469e-01	
   1.2028641e-01	   9.6969697e-01	
   1.1959596e-01	   9.7244711e-01	
   1.1952834e-01	   9.7272727e-01	
   1.1884142e-01	   9.7575758e-01	
   1.1878788e-01	   9.7600912e-01	
   1.1822294e-01	   9.7878788e-01	
   1.1797980e-01	   9.8006834e-01	
   1.1766361e-01	   9.8181818e-01	
   1.1717172e-01	   9.8473420e-01	
   1.1715341e-01	   9.8484848e-01	
   1.1669464e-01	   9.8787879e-01	
   1.1636364e-01	   9.9018891e-01	
   1.1626560e-01	   9.9090909e-01	
   1.1587011e-01	   9.9393939e-01	
   1.1555556e-01	   9.9641466e-01	
   1.1548820e-01	   9.9696970e-01	
   1.1512618e-01	   1.0000000e+00	
   1.1475908e-01	   1.0030303e+00	
   1.1474747e-01	   1.0031251e+00	
   1.1439906e-01	   1.0060606e+00	
   1.1401760e-01	   1.0090909e+00	
   1.1393939e-01	   1.0096829e+00	
   1.1362076e-01	   1.0121212e+00	
   1.1318331e-01	   1.0151515e+00	
   1.1313131e-01	   1.0154862e+00	
   1.1270604e-01	   1.0181818e+00	
   1.1232323e-01	   1.0203236e+00	
   1.1215858e-01	   1.0212121e+00	
   1.1152337e-01	   1.0242424e+00	
   1.1151515e-01	   1.0242780e+00	
   1.1077123e-01	   1.0272727e+00	
   1.1070707e-01	   1.0275043e+00	
   1.0989899e-01	   1.0301551e+00	
   1.0984887e-01	   1.0303030e+00	
   1.0909091e-01	   1.0323581e+00	
   1.0867419e-01	   1.0333333e+00	
   1.0828283e-01	   1.0341929e+00	
   1.0747475e-01	   1.0357246e+00	
   1.0708008e-01	   1.0363636e+00	
   1.0666667e-01	   1.0370126e+00	
   1.0585859e-01	   1.0380931e+00	
   1.0505051e-01	   1.0389744e+00	
   1.0458430e-01	   1.0393939e+00	
   1.0424242e-01	   1.0397052e+00	
   1.0343434e-01	   1.0403069e+00	
   1.0262626e-01	   1.0407699e+00	
   1.0181818e-01	   1.0411082e+00	
   1.0101010e-01	   1.0413319e+00	
   1.0020202e-01	   1.0414475e+00	
   9.9393939e-02	   1.0414589e+00	
   9.8585859e-02	   1.0413668e+00	
   9.7777778e-02	   1.0411690e+00	
   9.6969697e-02	   1.0408604e+00	
   9.6161616e-02	   1.0404323e+00	
   9.5353535e-02	   1.0398721e+00	
   9.4802161e-02	   1.0393939e+00	
   9.4545455e-02	   1.0391752e+00	
   9.3737374e-02	   1.0383405e+00	
   9.2929293e-02	   1.0373100e+00	
   9.2315026e-02	   1.0363636e+00	
   9.2121212e-02	   1.0360504e+00	
   9.1313131e-02	   1.0345223e+00	
   9.0788172e-02	   1.0333333e+00	
   9.0505051e-02	   1.0326153e+00	
   8.9729174e-02	   1.0303030e+00	
   8.9696970e-02	   1.0301887e+00	
   8.8971931e-02	   1.0272727e+00	
   8.8888889e-02	   1.0268419e+00	
   8.8429671e-02	   1.0242424e+00	
   8.8080808e-02	   1.0213877e+00	
   8.8060372e-02	   1.0212121e+00	
   8.7825077e-02	   1.0181818e+00	
   8.7712590e-02	   1.0151515e+00	
   8.7708909e-02	   1.0121212e+00	
   8.7806632e-02	   1.0090909e+00	
   8.8004147e-02	   1.0060606e+00	
   8.8080808e-02	   1.0052758e+00	
   8.8292375e-02	   1.0030303e+00	
   8.8679554e-02	   1.0000000e+00	
   8.8888889e-02	   9.9870160e-01	
   8.9166733e-02	   9.9696970e-01	
   8.9696970e-02	   9.9426620e-01	
   8.9761883e-02	   9.9393939e-01	
   9.0463649e-02	   9.9090909e-01	
   9.0505051e-02	   9.9075007e-01	
   9.1279869e-02	   9.8787879e-01	
   9.1313131e-02	   9.8776623e-01	
   9.2121212e-02	   9.8513518e-01	
   9.2213511e-02	   9.8484848e-01	
   9.2929293e-02	   9.8274842e-01	
   9.3265007e-02	   9.8181818e-01	
   9.3737374e-02	   9.8054825e-01	
   9.4433557e-02	   9.7878788e-01	
   9.4545455e-02	   9.7850665e-01	
   9.5353535e-02	   9.7655508e-01	
   9.5701776e-02	   9.7575758e-01	
   9.6161616e-02	   9.7468623e-01	
   9.6969697e-02	   9.7290288e-01	
   9.7051793e-02	   9.7272727e-01	
   9.7777778e-02	   9.7111658e-01	
   9.8449867e-02	   9.6969697e-01	
   9.8585859e-02	   9.6939458e-01	
   9.9393939e-02	   9.6764650e-01	
   9.9861792e-02	   9.6666667e-01	
   1.0020202e-01	   9.6590748e-01	
   1.0101010e-01	   9.6414944e-01	
   1.0125002e-01	   9.6363636e-01	
   1.0181818e-01	   9.6233090e-01	
   1.0258107e-01	   9.6060606e-01	
   1.0262626e-01	   9.6049572e-01	
   1.0343434e-01	   9.5854039e-01	
   1.0383456e-01	   9.5757576e-01	
   1.0424242e-01	   9.5651241e-01	
   1.0499656e-01	   9.5454545e-01	
   1.0505051e-01	   9.5439343e-01	
   1.0585859e-01	   9.5211456e-01	
   1.0606962e-01	   9.5151515e-01	
   1.0666667e-01	   9.4969239e-01	
   1.0705883e-01	   9.4848485e-01	
   1.0747475e-01	   9.4711847e-01	
   1.0797728e-01	   9.4545455e-01	
   1.0828283e-01	   9.4438606e-01	
   1.0884061e-01	   9.4242424e-01	
   1.0909091e-01	   9.4150585e-01	
   1.0966511e-01	   9.3939394e-01	
   1.0989899e-01	   9.3850889e-01	
   1.1046708e-01	   9.3636364e-01	
   1.1070707e-01	   9.3544443e-01	
   1.1126247e-01	   9.3333333e-01	
   1.1151515e-01	   9.3237232e-01	
   1.1206691e-01	   9.3030303e-01	
   1.1232323e-01	   9.2935240e-01	
   1.1289590e-01	   9.2727273e-01	
   1.1313131e-01	   9.2643494e-01	
   1.1376519e-01	   9.2424242e-01	
   1.1393939e-01	   9.2365538e-01	
   1.1469117e-01	   9.2121212e-01	
   1.1474747e-01	   9.2103426e-01	
   1.1555556e-01	   9.1858347e-01	
   1.1569393e-01	   9.1818182e-01	
   1.1636364e-01	   9.1629741e-01	
   1.1679313e-01	   9.1515152e-01	
   1.1717172e-01	   9.1416813e-01	
   1.1797980e-01	   9.1219196e-01	
   1.1801031e-01	   9.1212121e-01	
   1.1878788e-01	   9.1035905e-01	
   1.1938745e-01	   9.0909091e-01	
   1.1959596e-01	   9.0865611e-01	
   1.2040404e-01	   9.0708136e-01	
   1.2096746e-01	   9.0606061e-01	
   1.2121212e-01	   9.0562025e-01	
   1.2202020e-01	   9.0427374e-01	
   1.2282828e-01	   9.0303232e-01	
   1.2282971e-01	   9.0303030e-01	
   1.2363636e-01	   9.0189329e-01	
   1.2444444e-01	   9.0085821e-01	
   1.2518270e-01	   9.0000000e-01	
   1.2525253e-01	   8.9991816e-01	
   1.2606061e-01	   8.9908200e-01	
   1.2686869e-01	   8.9834929e-01	
   1.2767677e-01	   8.9771890e-01	
   1.2848485e-01	   8.9719342e-01	
   1.2893026e-01	   8.9696970e-01	
   1.6938826e+02	   1.9300000e+02	
   1.2446047e-01	   9.0909091e-01	
   1.2525253e-01	   9.0831749e-01	
   1.2606061e-01	   9.0766737e-01	
   1.2686869e-01	   9.0717034e-01	
   1.2767677e-01	   9.0685184e-01	
   1.2848485e-01	   9.0675240e-01	
   1.2929293e-01	   9.0693534e-01	
   1.3010101e-01	   9.0750013e-01	
   1.3090909e-01	   9.0860722e-01	
   1.3113850e-01	   9.0909091e-01	
   1.3171717e-01	   9.1135143e-01	
   1.3185170e-01	   9.1212121e-01	
   1.3200421e-01	   9.1515152e-01	
   1.3187137e-01	   9.1818182e-01	
   1.3171717e-01	   9.1954627e-01	
   1.3153668e-01	   9.2121212e-01	
   1.3105398e-01	   9.2424242e-01	
   1.3090909e-01	   9.2494973e-01	
   1.3044685e-01	   9.2727273e-01	
   1.3010101e-01	   9.2873808e-01	
   1.2974024e-01	   9.3030303e-01	
   1.2929293e-01	   9.3199656e-01	
   1.2894633e-01	   9.3333333e-01	
   1.2848485e-01	   9.3493026e-01	
   1.2807653e-01	   9.3636364e-01	
   1.2767677e-01	   9.3765208e-01	
   1.2714228e-01	   9.3939394e-01	
   1.2686869e-01	   9.4022911e-01	
   1.2615594e-01	   9.4242424e-01	
   1.2606061e-01	   9.4270417e-01	
   1.2525253e-01	   9.4507765e-01	
   1.2512481e-01	   9.4545455e-01	
   1.2444444e-01	   9.4739399e-01	
   1.2406621e-01	   9.4848485e-01	
   1.2363636e-01	   9.4970185e-01	
   1.2300477e-01	   9.5151515e-01	
   1.2282828e-01	   9.5202005e-01	
   1.2202020e-01	   9.5436152e-01	
   1.2195730e-01	   9.5454545e-01	
   1.2121212e-01	   9.5675031e-01	
   1.2094085e-01	   9.5757576e-01	
   1.2040404e-01	   9.5925271e-01	
   1.1998517e-01	   9.6060606e-01	
   1.1959596e-01	   9.6191506e-01	
   1.1910401e-01	   9.6363636e-01	
   1.1878788e-01	   9.6480320e-01	
   1.1830534e-01	   9.6666667e-01	
   1.1797980e-01	   9.6800987e-01	
   1.1759099e-01	   9.6969697e-01	
   1.1717172e-01	   9.7166441e-01	
   1.1695725e-01	   9.7272727e-01	
   1.1639562e-01	   9.7575758e-01	
   1.1636364e-01	   9.7594063e-01	
   1.1589298e-01	   9.7878788e-01	
   1.1555556e-01	   9.8102126e-01	
   1.1544173e-01	   9.8181818e-01	
   1.1503121e-01	   9.8484848e-01	
   1.1474747e-01	   9.8707363e-01	
   1.1464999e-01	   9.8787879e-01	
   1.1429260e-01	   9.9090909e-01	
   1.1394535e-01	   9.9393939e-01	
   1.1393939e-01	   9.9399094e-01	
   1.1360850e-01	   9.9696970e-01	
   1.1326630e-01	   1.0000000e+00	
   1.1313131e-01	   1.0011486e+00	
   1.1291551e-01	   1.0030303e+00	
   1.1254593e-01	   1.0060606e+00	
   1.1232323e-01	   1.0077493e+00	
   1.1214694e-01	   1.0090909e+00	
   1.1170903e-01	   1.0121212e+00	
   1.1151515e-01	   1.0133312e+00	
   1.1121664e-01	   1.0151515e+00	
   1.1070707e-01	   1.0178882e+00	
   1.1064995e-01	   1.0181818e+00	
   1.0998719e-01	   1.0212121e+00	
   1.0989899e-01	   1.0215721e+00	
   1.0918906e-01	   1.0242424e+00	
   1.0909091e-01	   1.0245736e+00	
   1.0828283e-01	   1.0270378e+00	
   1.0819667e-01	   1.0272727e+00	
   1.0747475e-01	   1.0290765e+00	
   1.0690052e-01	   1.0303030e+00	
   1.0666667e-01	   1.0307706e+00	
   1.0585859e-01	   1.0321782e+00	
   1.0505211e-01	   1.0333333e+00	
   1.0505051e-01	   1.0333356e+00	
   1.0424242e-01	   1.0342993e+00	
   1.0343434e-01	   1.0350705e+00	
   1.0262626e-01	   1.0356718e+00	
   1.0181818e-01	   1.0361202e+00	
   1.0118148e-01	   1.0363636e+00	
   1.0101010e-01	   1.0364303e+00	
   1.0020202e-01	   1.0366118e+00	
   9.9393939e-02	   1.0366593e+00	
   9.8585859e-02	   1.0365738e+00	
   9.7818008e-02	   1.0363636e+00	
   9.7777778e-02	   1.0363529e+00	
   9.6969697e-02	   1.0360008e+00	
   9.6161616e-02	   1.0354985e+00	
   9.5353535e-02	   1.0348291e+00	
   9.4545455e-02	   1.0339695e+00	
   9.4059912e-02	   1.0333333e+00	
   9.3737374e-02	   1.0328856e+00	
   9.2929293e-02	   1.0315275e+00	
   9.2331845e-02	   1.0303030e+00	
   9.2121212e-02	   1.0298142e+00	
   9.1313131e-02	   1.0275932e+00	
   9.1211795e-02	   1.0272727e+00	
   9.0505051e-02	   1.0245157e+00	
   9.0443161e-02	   1.0242424e+00	
   8.9917519e-02	   1.0212121e+00	
   8.9696970e-02	   1.0192995e+00	
   8.9576432e-02	   1.0181818e+00	
   8.9388226e-02	   1.0151515e+00	
   8.9333156e-02	   1.0121212e+00	
   8.9398927e-02	   1.0090909e+00	
   8.9579707e-02	   1.0060606e+00	
   8.9696970e-02	   1.0048509e+00	
   8.9870714e-02	   1.0030303e+00	
   9.0272600e-02	   1.0000000e+00	
   9.0505051e-02	   9.9862880e-01	
   9.0789607e-02	   9.9696970e-01	
   9.1313131e-02	   9.9446533e-01	
   9.1426057e-02	   9.9393939e-01	
   9.2121212e-02	   9.9115806e-01	
   9.2185927e-02	   9.9090909e-01	
   9.2929293e-02	   9.8835541e-01	
   9.3074979e-02	   9.8787879e-01	
   9.3737374e-02	   9.8587798e-01	
   9.4097659e-02	   9.8484848e-01	
   9.4545455e-02	   9.8363188e-01	
   9.5253755e-02	   9.8181818e-01	
   9.5353535e-02	   9.8156884e-01	
   9.6161616e-02	   9.7963920e-01	
   9.6538300e-02	   9.7878788e-01	
   9.6969697e-02	   9.7781196e-01	
   9.7777778e-02	   9.7607722e-01	
   9.7933174e-02	   9.7575758e-01	
   9.8585859e-02	   9.7438428e-01	
   9.9393939e-02	   9.7276105e-01	
   9.9411395e-02	   9.7272727e-01	
   1.0020202e-01	   9.7113381e-01	
   1.0093899e-01	   9.6969697e-01	
   1.0101010e-01	   9.6955064e-01	
   1.0181818e-01	   9.6794047e-01	
   1.0246949e-01	   9.6666667e-01	
   1.0262626e-01	   9.6633929e-01	
   1.0343434e-01	   9.6469303e-01	
   1.0395659e-01	   9.6363636e-01	
   1.0424242e-01	   9.6301372e-01	
   1.0505051e-01	   9.6127169e-01	
   1.0535995e-01	   9.6060606e-01	
   1.0585859e-01	   9.5944519e-01	
   1.0664901e-01	   9.5757576e-01	
   1.0666667e-01	   9.5753055e-01	
   1.0747475e-01	   9.5547780e-01	
   1.0783347e-01	   9.5454545e-01	
   1.0828283e-01	   9.5328333e-01	
   1.0889812e-01	   9.5151515e-01	
   1.0909091e-01	   9.5092073e-01	
   1.0986520e-01	   9.4848485e-01	
   1.0989899e-01	   9.4837201e-01	
   1.1070707e-01	   9.4564393e-01	
   1.1076226e-01	   9.4545455e-01	
   1.1151515e-01	   9.4275942e-01	
   1.1160753e-01	   9.4242424e-01	
   1.1232323e-01	   9.3976463e-01	
   1.1242233e-01	   9.3939394e-01	
   1.1313131e-01	   9.3672942e-01	
   1.1322872e-01	   9.3636364e-01	
   1.1393939e-01	   9.3373086e-01	
   1.1404762e-01	   9.3333333e-01	
   1.1474747e-01	   9.3083646e-01	
   1.1489949e-01	   9.3030303e-01	
   1.1555556e-01	   9.2809260e-01	
   1.1580496e-01	   9.2727273e-01	
   1.1636364e-01	   9.2552203e-01	
   1.1678552e-01	   9.2424242e-01	
   1.1717172e-01	   9.2312891e-01	
   1.1786397e-01	   9.2121212e-01	
   1.1797980e-01	   9.2090692e-01	
   1.1878788e-01	   9.1889500e-01	
   1.1908979e-01	   9.1818182e-01	
   1.1959596e-01	   9.1704640e-01	
   1.2040404e-01	   9.1533796e-01	
   1.2049925e-01	   9.1515152e-01	
   1.2121212e-01	   9.1382388e-01	
   1.2202020e-01	   9.1242126e-01	
   1.2221064e-01	   9.1212121e-01	
   1.2282828e-01	   9.1119173e-01	
   1.2363636e-01	   9.1009531e-01	
   1.2444444e-01	   9.0910730e-01	
   1.2446047e-01	   9.0909091e-01	
   2.1173532e+02	   1.6300000e+02	
   1.2380199e-01	   9.2121212e-01	
   1.2444444e-01	   9.2093168e-01	
   1.2525253e-01	   9.2108745e-01	
   1.2537296e-01	   9.2121212e-01	
   1.2606061e-01	   9.2324727e-01	
   1.2619505e-01	   9.2424242e-01	
   1.2607082e-01	   9.2727273e-01	
   1.2606061e-01	   9.2733561e-01	
   1.2559158e-01	   9.3030303e-01	
   1.2525253e-01	   9.3183674e-01	
   1.2492955e-01	   9.3333333e-01	
   1.2444444e-01	   9.3511966e-01	
   1.2411421e-01	   9.3636364e-01	
   1.2363636e-01	   9.3789110e-01	
   1.2317697e-01	   9.3939394e-01	
   1.2282828e-01	   9.4040824e-01	
   1.2215259e-01	   9.4242424e-01	
   1.2202020e-01	   9.4278854e-01	
   1.2121212e-01	   9.4500317e-01	
   1.2104833e-01	   9.4545455e-01	
   1.2040404e-01	   9.4713254e-01	
   1.1990833e-01	   9.4848485e-01	
   1.1959596e-01	   9.4931673e-01	
   1.1881428e-01	   9.5151515e-01	
   1.1878788e-01	   9.5158981e-01	
   1.1797980e-01	   9.5387944e-01	
   1.1776204e-01	   9.5454545e-01	
   1.1717172e-01	   9.5644625e-01	
   1.1685206e-01	   9.5757576e-01	
   1.1636364e-01	   9.5946628e-01	
   1.1609672e-01	   9.6060606e-01	
   1.1555556e-01	   9.6325655e-01	
   1.1548547e-01	   9.6363636e-01	
   1.1496472e-01	   9.6666667e-01	
   1.1474747e-01	   9.6811979e-01	
   1.1453100e-01	   9.6969697e-01	
   1.1415560e-01	   9.7272727e-01	
   1.1393939e-01	   9.7464110e-01	
   1.1382228e-01	   9.7575758e-01	
   1.1351331e-01	   9.7878788e-01	
   1.1322888e-01	   9.8181818e-01	
   1.1313131e-01	   9.8284742e-01	
   1.1295210e-01	   9.8484848e-01	
   1.1268145e-01	   9.8787879e-01	
   1.1241095e-01	   9.9090909e-01	
   1.1232323e-01	   9.9183788e-01	
   1.1213216e-01	   9.9393939e-01	
   1.1184133e-01	   9.9696970e-01	
   1.1153034e-01	   1.0000000e+00	
   1.1151515e-01	   1.0001347e+00	
   1.1119281e-01	   1.0030303e+00	
   1.1081894e-01	   1.0060606e+00	
   1.1070707e-01	   1.0068726e+00	
   1.1039788e-01	   1.0090909e+00	
   1.0991562e-01	   1.0121212e+00	
   1.0989899e-01	   1.0122145e+00	
   1.0935282e-01	   1.0151515e+00	
   1.0909091e-01	   1.0163819e+00	
   1.0868212e-01	   1.0181818e+00	
   1.0828283e-01	   1.0197274e+00	
   1.0786283e-01	   1.0212121e+00	
   1.0747475e-01	   1.0224336e+00	
   1.0682667e-01	   1.0242424e+00	
   1.0666667e-01	   1.0246470e+00	
   1.0585859e-01	   1.0264497e+00	
   1.0542564e-01	   1.0272727e+00	
   1.0505051e-01	   1.0279352e+00	
   1.0424242e-01	   1.0291408e+00	
   1.0343434e-01	   1.0301147e+00	
   1.0324099e-01	   1.0303030e+00	
   1.0262626e-01	   1.0308789e+00	
   1.0181818e-01	   1.0314531e+00	
   1.0101010e-01	   1.0318522e+00	
   1.0020202e-01	   1.0320855e+00	
   9.9393939e-02	   1.0321575e+00	
   9.8585859e-02	   1.0320678e+00	
   9.7777778e-02	   1.0318116e+00	
   9.6969697e-02	   1.0313788e+00	
   9.6161616e-02	   1.0307536e+00	
   9.5721066e-02	   1.0303030e+00	
   9.5353535e-02	   1.0299000e+00	
   9.4545455e-02	   1.0287706e+00	
   9.3737374e-02	   1.0273317e+00	
   9.3709249e-02	   1.0272727e+00	
   9.2929293e-02	   1.0253605e+00	
   9.2551287e-02	   1.0242424e+00	
   9.2121212e-02	   1.0226349e+00	
   9.1792538e-02	   1.0212121e+00	
   9.1313131e-02	   1.0182691e+00	
   9.1300357e-02	   1.0181818e+00	
   9.1016287e-02	   1.0151515e+00	
   9.0896914e-02	   1.0121212e+00	
   9.0923505e-02	   1.0090909e+00	
   9.1084671e-02	   1.0060606e+00	
   9.1313131e-02	   1.0036793e+00	
   9.1375670e-02	   1.0030303e+00	
   9.1795424e-02	   1.0000000e+00	
   9.2121212e-02	   9.9818790e-01	
   9.2346367e-02	   9.9696970e-01	
   9.2929293e-02	   9.9438128e-01	
   9.3032910e-02	   9.9393939e-01	
   9.3737374e-02	   9.9134881e-01	
   9.3863101e-02	   9.9090909e-01	
   9.4545455e-02	   9.8876667e-01	
   9.4844785e-02	   9.8787879e-01	
   9.5353535e-02	   9.8647718e-01	
   9.5981444e-02	   9.8484848e-01	
   9.6161616e-02	   9.8440151e-01	
   9.6969697e-02	   9.8250611e-01	
   9.7280539e-02	   9.8181818e-01	
   9.7777778e-02	   9.8073558e-01	
   9.8585859e-02	   9.7907346e-01	
   9.8732690e-02	   9.7878788e-01	
   9.9393939e-02	   9.7749118e-01	
   1.0020202e-01	   9.7598177e-01	
   1.0032894e-01	   9.7575758e-01	
   1.0101010e-01	   9.7451852e-01	
   1.0181818e-01	   9.7310443e-01	
   1.0204503e-01	   9.7272727e-01	
   1.0262626e-01	   9.7171411e-01	
   1.0343434e-01	   9.7035148e-01	
   1.0383733e-01	   9.6969697e-01	
   1.0424242e-01	   9.6899658e-01	
   1.0505051e-01	   9.6764825e-01	
   1.0564658e-01	   9.6666667e-01	
   1.0585859e-01	   9.6629020e-01	
   1.0666667e-01	   9.6491943e-01	
   1.0740810e-01	   9.6363636e-01	
   1.0747475e-01	   9.6351065e-01	
   1.0828283e-01	   9.6207202e-01	
   1.0906230e-01	   9.6060606e-01	
   1.0909091e-01	   9.6054689e-01	
   1.0989899e-01	   9.5896695e-01	
   1.1055816e-01	   9.5757576e-01	
   1.1070707e-01	   9.5722777e-01	
   1.1151515e-01	   9.5535116e-01	
   1.1184410e-01	   9.5454545e-01	
   1.1232323e-01	   9.5324225e-01	
   1.1291047e-01	   9.5151515e-01	
   1.1313131e-01	   9.5080795e-01	
   1.1381365e-01	   9.4848485e-01	
   1.1393939e-01	   9.4803194e-01	
   1.1462288e-01	   9.4545455e-01	
   1.1474747e-01	   9.4497482e-01	
   1.1538930e-01	   9.4242424e-01	
   1.1555556e-01	   9.4177458e-01	
   1.1615372e-01	   9.3939394e-01	
   1.1636364e-01	   9.3860024e-01	
   1.1695164e-01	   9.3636364e-01	
   1.1717172e-01	   9.3558931e-01	
   1.1781648e-01	   9.3333333e-01	
   1.1797980e-01	   9.3281375e-01	
   1.1878191e-01	   9.3030303e-01	
   1.1878788e-01	   9.3028619e-01	
   1.1959596e-01	   9.2818395e-01	
   1.1995591e-01	   9.2727273e-01	
   1.2040404e-01	   9.2627510e-01	
   1.2121212e-01	   9.2458586e-01	
   1.2139998e-01	   9.2424242e-01	
   1.2202020e-01	   9.2326196e-01	
   1.2282828e-01	   9.2217341e-01	
   1.2363636e-01	   9.2129964e-01	
   1.2380199e-01	   9.2121212e-01	
   2.5408238e+02	   8.5000000e+01	
   1.0645619e-01	   9.7272727e-01	
   1.0666667e-01	   9.7254258e-01	
   1.0747475e-01	   9.7207034e-01	
   1.0828283e-01	   9.7186496e-01	
   1.0909091e-01	   9.7211000e-01	
   1.0958932e-01	   9.7272727e-01	
   1.0989899e-01	   9.7334840e-01	
   1.1042857e-01	   9.7575758e-01	
   1.1068819e-01	   9.7878788e-01	
   1.1070707e-01	   9.7951730e-01	
   1.1075093e-01	   9.8181818e-01	
   1.1072157e-01	   9.8484848e-01	
   1.1070707e-01	   9.8529351e-01	
   1.1062688e-01	   9.8787879e-01	
   1.1048412e-01	   9.9090909e-01	
   1.1030060e-01	   9.9393939e-01	
   1.1007697e-01	   9.9696970e-01	
   1.0989899e-01	   9.9896859e-01	
   1.0980796e-01	   1.0000000e+00	
   1.0948713e-01	   1.0030303e+00	
   1.0911109e-01	   1.0060606e+00	
   1.0909091e-01	   1.0061996e+00	
   1.0865863e-01	   1.0090909e+00	
   1.0828283e-01	   1.0112317e+00	
   1.0811856e-01	   1.0121212e+00	
   1.0747475e-01	   1.0150934e+00	
   1.0746118e-01	   1.0151515e+00	
   1.0666667e-01	   1.0180797e+00	
   1.0663591e-01	   1.0181818e+00	
   1.0585859e-01	   1.0204405e+00	
   1.0555397e-01	   1.0212121e+00	
   1.0505051e-01	   1.0223508e+00	
   1.0424242e-01	   1.0238967e+00	
   1.0402689e-01	   1.0242424e+00	
   1.0343434e-01	   1.0251130e+00	
   1.0262626e-01	   1.0260619e+00	
   1.0181818e-01	   1.0267817e+00	
   1.0103217e-01	   1.0272727e+00	
   1.0101010e-01	   1.0272858e+00	
   1.0020202e-01	   1.0275701e+00	
   9.9393939e-02	   1.0276559e+00	
   9.8585859e-02	   1.0275413e+00	
   9.7911863e-02	   1.0272727e+00	
   9.7777778e-02	   1.0272154e+00	
   9.6969697e-02	   1.0266351e+00	
   9.6161616e-02	   1.0257880e+00	
   9.5353535e-02	   1.0246363e+00	
   9.5133901e-02	   1.0242424e+00	
   9.4545455e-02	   1.0229826e+00	
   9.3889935e-02	   1.0212121e+00	
   9.3737374e-02	   1.0206725e+00	
   9.3150298e-02	   1.0181818e+00	
   9.2929293e-02	   1.0167538e+00	
   9.2712863e-02	   1.0151515e+00	
   9.2501714e-02	   1.0121212e+00	
   9.2473708e-02	   1.0090909e+00	
   9.2609179e-02	   1.0060606e+00	
   9.2895703e-02	   1.0030303e+00	
   9.2929293e-02	   1.0027944e+00	
   9.3339744e-02	   1.0000000e+00	
   9.3737374e-02	   9.9794120e-01	
   9.3933535e-02	   9.9696970e-01	
   9.4545455e-02	   9.9448887e-01	
   9.4688631e-02	   9.9393939e-01	
   9.5353535e-02	   9.9173479e-01	
   9.5618453e-02	   9.9090909e-01	
   9.6161616e-02	   9.8938297e-01	
   9.6733059e-02	   9.8787879e-01	
   9.6969697e-02	   9.8729726e-01	
   9.7777778e-02	   9.8544102e-01	
   9.8054421e-02	   9.8484848e-01	
   9.8585859e-02	   9.8375095e-01	
   9.9393939e-02	   9.8218978e-01	
   9.9601772e-02	   9.8181818e-01	
   1.0020202e-01	   9.8075368e-01	
   1.0101010e-01	   9.7941329e-01	
   1.0141731e-01	   9.7878788e-01	
   1.0181818e-01	   9.7816185e-01	
   1.0262626e-01	   9.7700270e-01	
   1.0343434e-01	   9.7591204e-01	
   1.0356488e-01	   9.7575758e-01	
   1.0424242e-01	   9.7492067e-01	
   1.0505051e-01	   9.7402009e-01	
   1.0585859e-01	   9.7321558e-01	
   1.0645619e-01	   9.7272727e-01	
   2.9642945e+02	   6.5000000e+01	
   1.0343585e-01	   9.8181818e-01	
   1.0424242e-01	   9.8130124e-01	
   1.0505051e-01	   9.8102835e-01	
   1.0585859e-01	   9.8109798e-01	
   1.0666667e-01	   9.8168904e-01	
   1.0675301e-01	   9.8181818e-01	
   1.0747475e-01	   9.8345346e-01	
   1.0780928e-01	   9.8484848e-01	
   1.0818566e-01	   9.8787879e-01	
   1.0828283e-01	   9.8999442e-01	
   1.0831506e-01	   9.9090909e-01	
   1.0830187e-01	   9.9393939e-01	
   1.0828283e-01	   9.9442255e-01	
   1.0818292e-01	   9.9696970e-01	
   1.0797510e-01	   1.0000000e+00	
   1.0768550e-01	   1.0030303e+00	
   1.0747475e-01	   1.0047189e+00	
   1.0730070e-01	   1.0060606e+00	
   1.0680658e-01	   1.0090909e+00	
   1.0666667e-01	   1.0097954e+00	
   1.0616806e-01	   1.0121212e+00	
   1.0585859e-01	   1.0133262e+00	
   1.0533700e-01	   1.0151515e+00	
   1.0505051e-01	   1.0160049e+00	
   1.0424242e-01	   1.0180941e+00	
   1.0420258e-01	   1.0181818e+00	
   1.0343434e-01	   1.0196516e+00	
   1.0262626e-01	   1.0208938e+00	
   1.0235792e-01	   1.0212121e+00	
   1.0181818e-01	   1.0217850e+00	
   1.0101010e-01	   1.0223831e+00	
   1.0020202e-01	   1.0227224e+00	
   9.9393939e-02	   1.0228006e+00	
   9.8585859e-02	   1.0226072e+00	
   9.7777778e-02	   1.0221229e+00	
   9.6969697e-02	   1.0213178e+00	
   9.6893769e-02	   1.0212121e+00	
   9.6161616e-02	   1.0199602e+00	
   9.5404639e-02	   1.0181818e+00	
   9.5353535e-02	   1.0180161e+00	
   9.4659096e-02	   1.0151515e+00	
   9.4545455e-02	   1.0143452e+00	
   9.4283614e-02	   1.0121212e+00	
   9.4165334e-02	   1.0090909e+00	
   9.4257920e-02	   1.0060606e+00	
   9.4536418e-02	   1.0030303e+00	
   9.4545455e-02	   1.0029701e+00	
   9.5015230e-02	   1.0000000e+00	
   9.5353535e-02	   9.9840339e-01	
   9.5677462e-02	   9.9696970e-01	
   9.6161616e-02	   9.9522604e-01	
   9.6545621e-02	   9.9393939e-01	
   9.6969697e-02	   9.9271183e-01	
   9.7641649e-02	   9.9090909e-01	
   9.7777778e-02	   9.9057887e-01	
   9.8585859e-02	   9.8878748e-01	
   9.9033224e-02	   9.8787879e-01	
   9.9393939e-02	   9.8719016e-01	
   1.0020202e-01	   9.8579848e-01	
   1.0081219e-01	   9.8484848e-01	
   1.0101010e-01	   9.8454895e-01	
   1.0181818e-01	   9.8349777e-01	
   1.0262626e-01	   9.8258181e-01	
   1.0343434e-01	   9.8181913e-01	
   1.0343585e-01	   9.8181818e-01	
   3.3877651e+02	   4.3000000e+01	
   1.0077329e-01	   9.9090909e-01	
   1.0101010e-01	   9.9059024e-01	
   1.0181818e-01	   9.8978718e-01	
   1.0262626e-01	   9.8927013e-01	
   1.0343434e-01	   9.8913496e-01	
   1.0424242e-01	   9.8955329e-01	
   1.0505051e-01	   9.9084624e-01	
   1.0507310e-01	   9.9090909e-01	
   1.0567847e-01	   9.9393939e-01	
   1.0585859e-01	   9.9686938e-01	
   1.0586302e-01	   9.9696970e-01	
   1.0585859e-01	   9.9719475e-01	
   1.0580084e-01	   1.0000000e+00	
   1.0555943e-01	   1.0030303e+00	
   1.0516579e-01	   1.0060606e+00	
   1.0505051e-01	   1.0066890e+00	
   1.0456310e-01	   1.0090909e+00	
   1.0424242e-01	   1.0103075e+00	
   1.0369172e-01	   1.0121212e+00	
   1.0343434e-01	   1.0128013e+00	
   1.0262626e-01	   1.0145554e+00	
   1.0227131e-01	   1.0151515e+00	
   1.0181818e-01	   1.0157811e+00	
   1.0101010e-01	   1.0165442e+00	
   1.0020202e-01	   1.0169359e+00	
   9.9393939e-02	   1.0169294e+00	
   9.8585859e-02	   1.0164816e+00	
   9.7777778e-02	   1.0155292e+00	
   9.7571699e-02	   1.0151515e+00	
   9.6969697e-02	   1.0135037e+00	
   9.6616152e-02	   1.0121212e+00	
   9.6251841e-02	   1.0090909e+00	
   9.6247611e-02	   1.0060606e+00	
   9.6529489e-02	   1.0030303e+00	
   9.6969697e-02	   1.0004384e+00	
   9.7052056e-02	   1.0000000e+00	
   9.7777778e-02	   9.9725618e-01	
   9.7862475e-02	   9.9696970e-01	
   9.8585859e-02	   9.9501525e-01	
   9.9032985e-02	   9.9393939e-01	
   9.9393939e-02	   9.9319262e-01	
   1.0020202e-01	   9.9175782e-01	
   1.0077329e-01	   9.9090909e-01	


==> pullback_2.dat <==
   1.3417662e-02	   2.2700000e+02	
   1.3933081e-01	   2.9898990e-01	
   1.4131313e-01	   2.9812515e-01	
   1.5141414e-01	   2.9581188e-01	
   1.6151515e-01	   2.9579359e-01	
   1.7161616e-01	   2.9815506e-01	
   1.7342415e-01	   2.9898990e-01	
   1.8171717e-01	   3.0261729e-01	
   1.9181818e-01	   3.0940114e-01	
   1.9608141e-01	   3.1313131e-01	
   2.0191919e-01	   3.1822838e-01	
   2.1044172e-01	   3.2727273e-01	
   2.1202020e-01	   3.2898448e-01	
   2.2212121e-01	   3.4124254e-01	
   2.2225647e-01	   3.4141414e-01	
   2.3222222e-01	   3.5463467e-01	
   2.3290386e-01	   3.5555556e-01	
   2.4232323e-01	   3.6898668e-01	
   2.4282795e-01	   3.6969697e-01	
   2.5230518e-01	   3.8383838e-01	
   2.5242424e-01	   3.8402730e-01	
   2.6157951e-01	   3.9797980e-01	
   2.6252525e-01	   3.9952754e-01	
   2.7063869e-01	   4.1212121e-01	
   2.7262626e-01	   4.1544281e-01	
   2.7950098e-01	   4.2626263e-01	
   2.8272727e-01	   4.3174004e-01	
   2.8816613e-01	   4.4040404e-01	
   2.9282828e-01	   4.4842768e-01	
   2.9662429e-01	   4.5454545e-01	
   3.0292929e-01	   4.6553795e-01	
   3.0486080e-01	   4.6868687e-01	
   3.1288173e-01	   4.8282828e-01	
   3.1303030e-01	   4.8310874e-01	
   3.2093478e-01	   4.9696970e-01	
   3.2313131e-01	   5.0117101e-01	
   3.2873516e-01	   5.1111111e-01	
   3.3323232e-01	   5.1982037e-01	
   3.3626250e-01	   5.2525253e-01	
   3.4333333e-01	   5.3910756e-01	
   3.4349146e-01	   5.3939394e-01	
   3.5076793e-01	   5.5353535e-01	
   3.5343434e-01	   5.5923683e-01	
   3.5772261e-01	   5.6767677e-01	
   3.6353535e-01	   5.8031062e-01	
   3.6428826e-01	   5.8181818e-01	
   3.7077812e-01	   5.9595960e-01	
   3.7363636e-01	   6.0288207e-01	
   3.7687230e-01	   6.1010101e-01	
   3.8255407e-01	   6.2424242e-01	
   3.8373737e-01	   6.2752002e-01	
   3.8798793e-01	   6.3838384e-01	
   3.9284694e-01	   6.5252525e-01	
   3.9383838e-01	   6.5579300e-01	
   3.9740364e-01	   6.6666667e-01	
   4.0139595e-01	   6.8080808e-01	
   4.0393939e-01	   6.9141098e-01	
   4.0485422e-01	   6.9494949e-01	
   4.0792294e-01	   7.0909091e-01	
   4.1039271e-01	   7.2323232e-01	
   4.1229910e-01	   7.3737374e-01	
   4.1366940e-01	   7.5151515e-01	
   4.1404040e-01	   7.5765042e-01	
   4.1456301e-01	   7.6565657e-01	
   4.1494059e-01	   7.7979798e-01	
   4.1478305e-01	   7.9393939e-01	
   4.1409669e-01	   8.0808081e-01	
   4.1404040e-01	   8.0874136e-01	
   4.1295719e-01	   8.2222222e-01	
   4.1131469e-01	   8.3636364e-01	
   4.0915106e-01	   8.5050505e-01	
   4.0644671e-01	   8.6464646e-01	
   4.0393939e-01	   8.7554784e-01	
   4.0321109e-01	   8.7878788e-01	
   3.9950110e-01	   8.9292929e-01	
   3.9514987e-01	   9.0707071e-01	
   3.9383838e-01	   9.1084782e-01	
   3.9020663e-01	   9.2121212e-01	
   3.8451930e-01	   9.3535354e-01	
   3.8373737e-01	   9.3711248e-01	
   3.7805332e-01	   9.4949495e-01	
   3.7363636e-01	   9.5804007e-01	
   3.7062488e-01	   9.6363636e-01	
   3.6353535e-01	   9.7547043e-01	
   3.6209870e-01	   9.7777778e-01	
   3.5343434e-01	   9.9042359e-01	
   3.5238402e-01	   9.9191919e-01	
   3.4333333e-01	   1.0037656e+00	
   3.4158227e-01	   1.0060606e+00	
   3.3323232e-01	   1.0162276e+00	
   3.3008058e-01	   1.0202020e+00	
   3.2313131e-01	   1.0284191e+00	
   3.1845435e-01	   1.0343434e+00	
   3.1303030e-01	   1.0408340e+00	
   3.0721729e-01	   1.0484848e+00	
   3.0292929e-01	   1.0538449e+00	
   2.9663598e-01	   1.0626263e+00	
   2.9282828e-01	   1.0676889e+00	
   2.8672658e-01	   1.0767677e+00	
   2.8272727e-01	   1.0824466e+00	
   2.7735648e-01	   1.0909091e+00	
   2.7262626e-01	   1.0980251e+00	
   2.6834060e-01	   1.1050505e+00	
   2.6252525e-01	   1.1141539e+00	
   2.5949019e-01	   1.1191919e+00	
   2.5242424e-01	   1.1304025e+00	
   2.5061710e-01	   1.1333333e+00	
   2.4232323e-01	   1.1462233e+00	
   2.4149732e-01	   1.1474747e+00	
   2.3222222e-01	   1.1610128e+00	
   2.3177206e-01	   1.1616162e+00	
   2.2212121e-01	   1.1741823e+00	
   2.2070135e-01	   1.1757576e+00	
   2.1202020e-01	   1.1852245e+00	
   2.0649911e-01	   1.1898990e+00	
   2.0191919e-01	   1.1937669e+00	
   1.9181818e-01	   1.1999167e+00	
   1.8171717e-01	   1.2038972e+00	
   1.8116341e-01	   1.2040404e+00	
   1.7161616e-01	   1.2066006e+00	
   1.6151515e-01	   1.2085935e+00	
   1.5141414e-01	   1.2107050e+00	
   1.4131313e-01	   1.2136897e+00	
   1.3121212e-01	   1.2181552e+00	
   1.3117201e-01	   1.2181818e+00	
   1.2111111e-01	   1.2250597e+00	
   1.1324184e-01	   1.2323232e+00	
   1.1101010e-01	   1.2344150e+00	
   1.0123135e-01	   1.2464646e+00	
   1.0090909e-01	   1.2468604e+00	
   9.2208390e-02	   1.2606061e+00	
   9.0808081e-02	   1.2627614e+00	
   8.4615112e-02	   1.2747475e+00	
   8.0707071e-02	   1.2819397e+00	
   7.7572092e-02	   1.2888889e+00	
   7.0742665e-02	   1.3030303e+00	
   7.0606061e-02	   1.3033083e+00	
   6.4243447e-02	   1.3171717e+00	
   6.0505051e-02	   1.3247641e+00	
   5.5922103e-02	   1.3313131e+00	
   5.0404040e-02	   1.3391033e+00	
   4.2842608e-02	   1.3313131e+00	
   4.0303030e-02	   1.3286460e+00	
   3.8485959e-02	   1.3171717e+00	
   3.6530220e-02	   1.3030303e+00	
   3.4856114e-02	   1.2888889e+00	
   3.3416511e-02	   1.2747475e+00	
   3.2173072e-02	   1.2606061e+00	
   3.1094476e-02	   1.2464646e+00	
   3.0202020e-02	   1.2330987e+00	
   3.0145175e-02	   1.2323232e+00	
   2.9155463e-02	   1.2181818e+00	
   2.8293317e-02	   1.2040404e+00	
   2.7539824e-02	   1.1898990e+00	
   2.6879248e-02	   1.1757576e+00	
   2.6298451e-02	   1.1616162e+00	
   2.5786420e-02	   1.1474747e+00	
   2.5333897e-02	   1.1333333e+00	
   2.4933072e-02	   1.1191919e+00	
   2.4577336e-02	   1.1050505e+00	
   2.4261080e-02	   1.0909091e+00	
   2.3979532e-02	   1.0767677e+00	
   2.3728623e-02	   1.0626263e+00	
   2.3504876e-02	   1.0484848e+00	
   2.3305314e-02	   1.0343434e+00	
   2.3127388e-02	   1.0202020e+00	
   2.2968911e-02	   1.0060606e+00	
   2.2828008e-02	   9.9191919e-01	
   2.2703074e-02	   9.7777778e-01	
   2.2592738e-02	   9.6363636e-01	
   2.2495832e-02	   9.4949495e-01	
   2.2411371e-02	   9.3535354e-01	
   2.2338525e-02	   9.2121212e-01	
   2.2276612e-02	   9.0707071e-01	
   2.2225079e-02	   8.9292929e-01	
   2.2183492e-02	   8.7878788e-01	
   2.2151532e-02	   8.6464646e-01	
   2.2128986e-02	   8.5050505e-01	
   2.2115744e-02	   8.3636364e-01	
   2.2111800e-02	   8.2222222e-01	
   2.2117253e-02	   8.0808081e-01	
   2.2132306e-02	   7.9393939e-01	
   2.2157279e-02	   7.7979798e-01	
   2.2192609e-02	   7.6565657e-01	
   2.2238868e-02	   7.5151515e-01	
   2.2296772e-02	   7.3737374e-01	
   2.2367202e-02	   7.2323232e-01	
   2.2451228e-02	   7.0909091e-01	
   2.2550131e-02	   6.9494949e-01	
   2.2665447e-02	   6.8080808e-01	
   2.2799001e-02	   6.6666667e-01	
   2.2952968e-02	   6.5252525e-01	
   2.3129932e-02	   6.3838384e-01	
   2.3332973e-02	   6.2424242e-01	
   2.3565767e-02	   6.1010101e-01	
   2.3832712e-02	   5.9595960e-01	
   2.4139093e-02	   5.8181818e-01	
   2.4491277e-02	   5.6767677e-01	
   2.4896978e-02	   5.5353535e-01	
   2.5365584e-02	   5.3939394e-01	
   2.5908580e-02	   5.2525253e-01	
   2.6540101e-02	   5.1111111e-01	
   2.7277652e-02	   4.9696970e-01	
   2.8143056e-02	   4.8282828e-01	
   2.9163718e-02	   4.6868687e-01	
   3.0202020e-02	   4.5637031e-01	
   3.0368388e-02	   4.5454545e-01	
   3.1770988e-02	   4.4040404e-01	
   3.3472062e-02	   4.2626263e-01	
   3.5550660e-02	   4.1212121e-01	
   3.8111469e-02	   3.9797980e-01	
   4.0303030e-02	   3.8777864e-01	
   4.2238934e-02	   3.8383838e-01	
   4.9945509e-02	   3.6969697e-01	
   5.0404040e-02	   3.6890560e-01	
   6.0505051e-02	   3.5951955e-01	
   6.5629560e-02	   3.5555556e-01	
   7.0606061e-02	   3.5155932e-01	
   8.0707071e-02	   3.4308133e-01	
   8.2556840e-02	   3.4141414e-01	
   9.0808081e-02	   3.3381715e-01	
   9.8073871e-02	   3.2727273e-01	
   1.0090909e-01	   3.2466966e-01	
   1.1101010e-01	   3.1598793e-01	
   1.1486116e-01	   3.1313131e-01	
   1.2111111e-01	   3.0834787e-01	
   1.3121212e-01	   3.0229648e-01	
   1.3933081e-01	   2.9898990e-01	
   2.6835323e-02	   1.8700000e+02	
   1.5076362e-01	   3.5555556e-01	
   1.5141414e-01	   3.5539826e-01	
   1.5659917e-01	   3.5555556e-01	
   1.6151515e-01	   3.5569738e-01	
   1.7161616e-01	   3.5874988e-01	
   1.8171717e-01	   3.6471775e-01	
   1.8745418e-01	   3.6969697e-01	
   1.9181818e-01	   3.7355889e-01	
   2.0083243e-01	   3.8383838e-01	
   2.0191919e-01	   3.8513150e-01	
   2.1120463e-01	   3.9797980e-01	
   2.1202020e-01	   3.9917948e-01	
   2.2016446e-01	   4.1212121e-01	
   2.2212121e-01	   4.1547488e-01	
   2.2827488e-01	   4.2626263e-01	
   2.3222222e-01	   4.3380704e-01	
   2.3573516e-01	   4.4040404e-01	
   2.4232323e-01	   4.5399684e-01	
   2.4260169e-01	   4.5454545e-01	
   2.4932360e-01	   4.6868687e-01	
   2.5242424e-01	   4.7591584e-01	
   2.5560213e-01	   4.8282828e-01	
   2.6149326e-01	   4.9696970e-01	
   2.6252525e-01	   4.9966669e-01	
   2.6729411e-01	   5.1111111e-01	
   2.7253334e-01	   5.2525253e-01	
   2.7262626e-01	   5.2552474e-01	
   2.7783820e-01	   5.3939394e-01	
   2.8252509e-01	   5.5353535e-01	
   2.8272727e-01	   5.5420388e-01	
   2.8724836e-01	   5.6767677e-01	
   2.9143228e-01	   5.8181818e-01	
   2.9282828e-01	   5.8709606e-01	
   2.9544524e-01	   5.9595960e-01	
   2.9913775e-01	   6.1010101e-01	
   3.0235439e-01	   6.2424242e-01	
   3.0292929e-01	   6.2713278e-01	
   3.0544918e-01	   6.3838384e-01	
   3.0816316e-01	   6.5252525e-01	
   3.1044448e-01	   6.6666667e-01	
   3.1231567e-01	   6.8080808e-01	
   3.1303030e-01	   6.8765827e-01	
   3.1389642e-01	   6.9494949e-01	
   3.1513741e-01	   7.0909091e-01	
   3.1594651e-01	   7.2323232e-01	
   3.1632284e-01	   7.3737374e-01	
   3.1625947e-01	   7.5151515e-01	
   3.1574339e-01	   7.6565657e-01	
   3.1475546e-01	   7.7979798e-01	
   3.1327019e-01	   7.9393939e-01	
   3.1303030e-01	   7.9567045e-01	
   3.1147400e-01	   8.0808081e-01	
   3.0921305e-01	   8.2222222e-01	
   3.0641962e-01	   8.3636364e-01	
   3.0304850e-01	   8.5050505e-01	
   3.0292929e-01	   8.5094433e-01	
   2.9957194e-01	   8.6464646e-01	
   2.9552987e-01	   8.7878788e-01	
   2.9282828e-01	   8.8711517e-01	
   2.9113110e-01	   8.9292929e-01	
   2.8652928e-01	   9.0707071e-01	
   2.8272727e-01	   9.1747666e-01	
   2.8149628e-01	   9.2121212e-01	
   2.7641777e-01	   9.3535354e-01	
   2.7262626e-01	   9.4490476e-01	
   2.7096576e-01	   9.4949495e-01	
   2.6543655e-01	   9.6363636e-01	
   2.6252525e-01	   9.7050301e-01	
   2.5965955e-01	   9.7777778e-01	
   2.5362015e-01	   9.9191919e-01	
   2.5242424e-01	   9.9456323e-01	
   2.4744882e-01	   1.0060606e+00	
   2.4232323e-01	   1.0169890e+00	
   2.4082731e-01	   1.0202020e+00	
   2.3384156e-01	   1.0343434e+00	
   2.3222222e-01	   1.0374476e+00	
   2.2620782e-01	   1.0484848e+00	
   2.2212121e-01	   1.0555425e+00	
   2.1758210e-01	   1.0626263e+00	
   2.1202020e-01	   1.0708835e+00	
   2.0732986e-01	   1.0767677e+00	
   2.0191919e-01	   1.0833098e+00	
   1.9391784e-01	   1.0909091e+00	
   1.9181818e-01	   1.0928594e+00	
   1.8171717e-01	   1.1000248e+00	
   1.7200297e-01	   1.1050505e+00	
   1.7161616e-01	   1.1052511e+00	
   1.6151515e-01	   1.1095759e+00	
   1.5141414e-01	   1.1136240e+00	
   1.4131313e-01	   1.1181899e+00	
   1.3960817e-01	   1.1191919e+00	
   1.3121212e-01	   1.1242088e+00	
   1.2111111e-01	   1.1321025e+00	
   1.1993803e-01	   1.1333333e+00	
   1.1101010e-01	   1.1427176e+00	
   1.0753536e-01	   1.1474747e+00	
   1.0090909e-01	   1.1564437e+00	
   9.7942942e-02	   1.1616162e+00	
   9.0808081e-02	   1.1737038e+00	
   8.9849597e-02	   1.1757576e+00	
   8.3083253e-02	   1.1898990e+00	
   8.0707071e-02	   1.1946757e+00	
   7.6858835e-02	   1.2040404e+00	
   7.0648363e-02	   1.2181818e+00	
   7.0606061e-02	   1.2182765e+00	
   6.4750587e-02	   1.2323232e+00	
   6.0505051e-02	   1.2418323e+00	
   5.7471066e-02	   1.2464646e+00	
   5.0404040e-02	   1.2570778e+00	
   4.2952876e-02	   1.2464646e+00	
   4.0303030e-02	   1.2424393e+00	
   3.9023292e-02	   1.2323232e+00	
   3.7418063e-02	   1.2181818e+00	
   3.6013254e-02	   1.2040404e+00	
   3.4779728e-02	   1.1898990e+00	
   3.3693183e-02	   1.1757576e+00	
   3.2733278e-02	   1.1616162e+00	
   3.1882925e-02	   1.1474747e+00	
   3.1127721e-02	   1.1333333e+00	
   3.0455487e-02	   1.1191919e+00	
   3.0202020e-02	   1.1134254e+00	
   2.9795845e-02	   1.1050505e+00	
   2.9170298e-02	   1.0909091e+00	
   2.8614201e-02	   1.0767677e+00	
   2.8119417e-02	   1.0626263e+00	
   2.7678995e-02	   1.0484848e+00	
   2.7286983e-02	   1.0343434e+00	
   2.6938285e-02	   1.0202020e+00	
   2.6628529e-02	   1.0060606e+00	
   2.6353970e-02	   9.9191919e-01	
   2.6111400e-02	   9.7777778e-01	
   2.5898080e-02	   9.6363636e-01	
   2.5711678e-02	   9.4949495e-01	
   2.5550225e-02	   9.3535354e-01	
   2.5412068e-02	   9.2121212e-01	
   2.5295845e-02	   9.0707071e-01	
   2.5200453e-02	   8.9292929e-01	
   2.5125033e-02	   8.7878788e-01	
   2.5068947e-02	   8.6464646e-01	
   2.5031775e-02	   8.5050505e-01	
   2.5013305e-02	   8.3636364e-01	
   2.5013529e-02	   8.2222222e-01	
   2.5032649e-02	   8.0808081e-01	
   2.5071083e-02	   7.9393939e-01	
   2.5129472e-02	   7.7979798e-01	
   2.5208703e-02	   7.6565657e-01	
   2.5309924e-02	   7.5151515e-01	
   2.5434579e-02	   7.3737374e-01	
   2.5584438e-02	   7.2323232e-01	
   2.5761650e-02	   7.0909091e-01	
   2.5968793e-02	   6.9494949e-01	
   2.6208945e-02	   6.8080808e-01	
   2.6485774e-02	   6.6666667e-01	
   2.6803640e-02	   6.5252525e-01	
   2.7167730e-02	   6.3838384e-01	
   2.7584220e-02	   6.2424242e-01	
   2.8060481e-02	   6.1010101e-01	
   2.8605330e-02	   5.9595960e-01	
   2.9229355e-02	   5.8181818e-01	
   2.9945320e-02	   5.6767677e-01	
   3.0202020e-02	   5.6304093e-01	
   3.0734846e-02	   5.5353535e-01	
   3.1632287e-02	   5.3939394e-01	
   3.2677079e-02	   5.2525253e-01	
   3.3898144e-02	   5.1111111e-01	
   3.5331499e-02	   4.9696970e-01	
   3.7022322e-02	   4.8282828e-01	
   3.9027708e-02	   4.6868687e-01	
   4.0303030e-02	   4.6073676e-01	
   4.2604094e-02	   4.5454545e-01	
   4.8429444e-02	   4.4040404e-01	
   5.0404040e-02	   4.3600368e-01	
   5.9836601e-02	   4.2626263e-01	
   6.0505051e-02	   4.2557137e-01	
   7.0606061e-02	   4.1719263e-01	
   7.6366063e-02	   4.1212121e-01	
   8.0707071e-02	   4.0821773e-01	
   9.0808081e-02	   3.9837020e-01	
   9.1190339e-02	   3.9797980e-01	
   1.0090909e-01	   3.8803080e-01	
   1.0521514e-01	   3.8383838e-01	
   1.1101010e-01	   3.7818709e-01	
   1.2099675e-01	   3.6969697e-01	
   1.2111111e-01	   3.6959896e-01	
   1.3121212e-01	   3.6251585e-01	
   1.4131313e-01	   3.5773028e-01	
   1.5076362e-01	   3.5555556e-01	
   4.0252984e-02	   1.6100000e+02	
   1.2823323e-01	   4.1212121e-01	
   1.3121212e-01	   4.0988740e-01	
   1.4131313e-01	   4.0468740e-01	
   1.5141414e-01	   4.0233474e-01	
   1.6151515e-01	   4.0309195e-01	
   1.7161616e-01	   4.0718532e-01	
   1.7826562e-01	   4.1212121e-01	
   1.8171717e-01	   4.1475941e-01	
   1.9181818e-01	   4.2584767e-01	
   1.9212390e-01	   4.2626263e-01	
   2.0189396e-01	   4.4040404e-01	
   2.0191919e-01	   4.4044319e-01	
   2.0994017e-01	   4.5454545e-01	
   2.1202020e-01	   4.5853696e-01	
   2.1701916e-01	   4.6868687e-01	
   2.2212121e-01	   4.8014085e-01	
   2.2331245e-01	   4.8282828e-01	
   2.2909225e-01	   4.9696970e-01	
   2.3222222e-01	   5.0548829e-01	
   2.3436572e-01	   5.1111111e-01	
   2.3925976e-01	   5.2525253e-01	
   2.4232323e-01	   5.3516683e-01	
   2.4372050e-01	   5.3939394e-01	
   2.4795208e-01	   5.5353535e-01	
   2.5167258e-01	   5.6767677e-01	
   2.5242424e-01	   5.7086768e-01	
   2.5525348e-01	   5.8181818e-01	
   2.5845615e-01	   5.9595960e-01	
   2.6122803e-01	   6.1010101e-01	
   2.6252525e-01	   6.1776682e-01	
   2.6375021e-01	   6.2424242e-01	
   2.6602752e-01	   6.3838384e-01	
   2.6791037e-01	   6.5252525e-01	
   2.6941997e-01	   6.6666667e-01	
   2.7057229e-01	   6.8080808e-01	
   2.7137870e-01	   6.9494949e-01	
   2.7184642e-01	   7.0909091e-01	
   2.7197897e-01	   7.2323232e-01	
   2.7177641e-01	   7.3737374e-01	
   2.7123552e-01	   7.5151515e-01	
   2.7034995e-01	   7.6565657e-01	
   2.6911022e-01	   7.7979798e-01	
   2.6750376e-01	   7.9393939e-01	
   2.6551478e-01	   8.0808081e-01	
   2.6312416e-01	   8.2222222e-01	
   2.6252525e-01	   8.2530598e-01	
   2.6056595e-01	   8.3636364e-01	
   2.5768055e-01	   8.5050505e-01	
   2.5437280e-01	   8.6464646e-01	
   2.5242424e-01	   8.7211095e-01	
   2.5079217e-01	   8.7878788e-01	
   2.4696580e-01	   8.9292929e-01	
   2.4266576e-01	   9.0707071e-01	
   2.4232323e-01	   9.0812067e-01	
   2.3817709e-01	   9.2121212e-01	
   2.3318841e-01	   9.3535354e-01	
   2.3222222e-01	   9.3791549e-01	
   2.2779399e-01	   9.4949495e-01	
   2.2212121e-01	   9.6294075e-01	
   2.2180878e-01	   9.6363636e-01	
   2.1506722e-01	   9.7777778e-01	
   2.1202020e-01	   9.8369658e-01	
   2.0722737e-01	   9.9191919e-01	
   2.0191919e-01	   1.0004453e+00	
   1.9771846e-01	   1.0060606e+00	
   1.9181818e-01	   1.0135577e+00	
   1.8519103e-01	   1.0202020e+00	
   1.8171717e-01	   1.0235647e+00	
   1.7161616e-01	   1.0312229e+00	
   1.6653321e-01	   1.0343434e+00	
   1.6151515e-01	   1.0373889e+00	
   1.5141414e-01	   1.0429669e+00	
   1.4176228e-01	   1.0484848e+00	
   1.4131313e-01	   1.0487423e+00	
   1.3121212e-01	   1.0556931e+00	
   1.2315491e-01	   1.0626263e+00	
   1.2111111e-01	   1.0643890e+00	
   1.1101010e-01	   1.0756735e+00	
   1.1026015e-01	   1.0767677e+00	
   1.0090909e-01	   1.0902291e+00	
   1.0054386e-01	   1.0909091e+00	
   9.2831869e-02	   1.1050505e+00	
   9.0808081e-02	   1.1086682e+00	
   8.6175201e-02	   1.1191919e+00	
   8.0707071e-02	   1.1310640e+00	
   7.9847874e-02	   1.1333333e+00	
   7.4354371e-02	   1.1474747e+00	
   7.0606061e-02	   1.1566193e+00	
   6.8693801e-02	   1.1616162e+00	
   6.3070204e-02	   1.1757576e+00	
   6.0505051e-02	   1.1819277e+00	
   5.5499845e-02	   1.1898990e+00	
   5.0404040e-02	   1.1978771e+00	
   4.5930609e-02	   1.1898990e+00	
   4.0303030e-02	   1.1788640e+00	
   3.9970709e-02	   1.1757576e+00	
   3.8548894e-02	   1.1616162e+00	
   3.7291193e-02	   1.1474747e+00	
   3.6176003e-02	   1.1333333e+00	
   3.5185059e-02	   1.1191919e+00	
   3.4302874e-02	   1.1050505e+00	
   3.3516277e-02	   1.0909091e+00	
   3.2814041e-02	   1.0767677e+00	
   3.2186577e-02	   1.0626263e+00	
   3.1625678e-02	   1.0484848e+00	
   3.1124311e-02	   1.0343434e+00	
   3.0676443e-02	   1.0202020e+00	
   3.0276901e-02	   1.0060606e+00	
   3.0202020e-02	   1.0031636e+00	
   2.9879933e-02	   9.9191919e-01	
   2.9519727e-02	   9.7777778e-01	
   2.9203422e-02	   9.6363636e-01	
   2.8927524e-02	   9.4949495e-01	
   2.8689078e-02	   9.3535354e-01	
   2.8485610e-02	   9.2121212e-01	
   2.8315077e-02	   9.0707071e-01	
   2.8175828e-02	   8.9292929e-01	
   2.8066573e-02	   8.7878788e-01	
   2.7986362e-02	   8.6464646e-01	
   2.7934565e-02	   8.5050505e-01	
   2.7910866e-02	   8.3636364e-01	
   2.7915258e-02	   8.2222222e-01	
   2.7948046e-02	   8.0808081e-01	
   2.8009860e-02	   7.9393939e-01	
   2.8101666e-02	   7.7979798e-01	
   2.8224797e-02	   7.6565657e-01	
   2.8380981e-02	   7.5151515e-01	
   2.8572386e-02	   7.3737374e-01	
   2.8801675e-02	   7.2323232e-01	
   2.9072073e-02	   7.0909091e-01	
   2.9387454e-02	   6.9494949e-01	
   2.9752443e-02	   6.8080808e-01	
   3.0172546e-02	   6.6666667e-01	
   3.0202020e-02	   6.6576550e-01	
   3.0619205e-02	   6.5252525e-01	
   3.1129947e-02	   6.3838384e-01	
   3.1716312e-02	   6.2424242e-01	
   3.2389294e-02	   6.1010101e-01	
   3.3162093e-02	   5.9595960e-01	
   3.4050613e-02	   5.8181818e-01	
   3.5074104e-02	   5.6767677e-01	
   3.6255972e-02	   5.5353535e-01	
   3.7624832e-02	   5.3939394e-01	
   3.9215861e-02	   5.2525253e-01	
   4.0303030e-02	   5.1665658e-01	
   4.1964704e-02	   5.1111111e-01	
   4.6587716e-02	   4.9696970e-01	
   5.0404040e-02	   4.8658427e-01	
   5.3765971e-02	   4.8282828e-01	
   6.0505051e-02	   4.7533209e-01	
   6.8885356e-02	   4.6868687e-01	
   7.0606061e-02	   4.6728742e-01	
   8.0707071e-02	   4.5840366e-01	
   8.4563777e-02	   4.5454545e-01	
   9.0808081e-02	   4.4824546e-01	
   9.8143410e-02	   4.4040404e-01	
   1.0090909e-01	   4.3745101e-01	
   1.1101010e-01	   4.2692000e-01	
   1.1170787e-01	   4.2626263e-01	
   1.2111111e-01	   4.1745167e-01	
   1.2823323e-01	   4.1212121e-01	
   5.3670646e-02	   1.4300000e+02	
   1.2926537e-01	   4.5454545e-01	
   1.3121212e-01	   4.5300538e-01	
   1.4131313e-01	   4.4762380e-01	
   1.5141414e-01	   4.4544504e-01	
   1.6151515e-01	   4.4688196e-01	
   1.7161616e-01	   4.5226028e-01	
   1.7411644e-01	   4.5454545e-01	
   1.8171717e-01	   4.6188776e-01	
   1.8677005e-01	   4.6868687e-01	
   1.9181818e-01	   4.7601153e-01	
   1.9567108e-01	   4.8282828e-01	
   2.0191919e-01	   4.9495650e-01	
   2.0284888e-01	   4.9696970e-01	
   2.0885351e-01	   5.1111111e-01	
   2.1202020e-01	   5.1942096e-01	
   2.1415467e-01	   5.2525253e-01	
   2.1882803e-01	   5.3939394e-01	
   2.2212121e-01	   5.5062633e-01	
   2.2298401e-01	   5.5353535e-01	
   2.2675729e-01	   5.6767677e-01	
   2.3005579e-01	   5.8181818e-01	
   2.3222222e-01	   5.9245485e-01	
   2.3297515e-01	   5.9595960e-01	
   2.3562469e-01	   6.1010101e-01	
   2.3787146e-01	   6.2424242e-01	
   2.3974169e-01	   6.3838384e-01	
   2.4125597e-01	   6.5252525e-01	
   2.4232323e-01	   6.6537717e-01	
   2.4244035e-01	   6.6666667e-01	
   2.4336570e-01	   6.8080808e-01	
   2.4393823e-01	   6.9494949e-01	
   2.4416410e-01	   7.0909091e-01	
   2.4404593e-01	   7.2323232e-01	
   2.4358303e-01	   7.3737374e-01	
   2.4277158e-01	   7.5151515e-01	
   2.4232323e-01	   7.5700953e-01	
   2.4166269e-01	   7.6565657e-01	
   2.4025231e-01	   7.7979798e-01	
   2.3849113e-01	   7.9393939e-01	
   2.3636350e-01	   8.0808081e-01	
   2.3385069e-01	   8.2222222e-01	
   2.3222222e-01	   8.3022024e-01	
   2.3099204e-01	   8.3636364e-01	
   2.2779273e-01	   8.5050505e-01	
   2.2414314e-01	   8.6464646e-01	
   2.2212121e-01	   8.7170627e-01	
   2.2002104e-01	   8.7878788e-01	
   2.1537613e-01	   8.9292929e-01	
   2.1202020e-01	   9.0215237e-01	
   2.1006212e-01	   9.0707071e-01	
   2.0390865e-01	   9.2121212e-01	
   2.0191919e-01	   9.2543219e-01	
   1.9649022e-01	   9.3535354e-01	
   1.9181818e-01	   9.4323717e-01	
   1.8729769e-01	   9.4949495e-01	
   1.8171717e-01	   9.5675739e-01	
   1.7507593e-01	   9.6363636e-01	
   1.7161616e-01	   9.6706386e-01	
   1.6151515e-01	   9.7522007e-01	
   1.5790011e-01	   9.7777778e-01	
   1.5141414e-01	   9.8227428e-01	
   1.4131313e-01	   9.8917056e-01	
   1.3771529e-01	   9.9191919e-01	
   1.3121212e-01	   9.9685378e-01	
   1.2121473e-01	   1.0060606e+00	
   1.2111111e-01	   1.0061556e+00	
   1.1101010e-01	   1.0180210e+00	
   1.0958197e-01	   1.0202020e+00	
   1.0090909e-01	   1.0332742e+00	
   1.0036419e-01	   1.0343434e+00	
   9.3044934e-02	   1.0484848e+00	
   9.0808081e-02	   1.0527096e+00	
   8.6705333e-02	   1.0626263e+00	
   8.0707071e-02	   1.0765599e+00	
   8.0633948e-02	   1.0767677e+00	
   7.5557795e-02	   1.0909091e+00	
   7.0606061e-02	   1.1039600e+00	
   7.0219406e-02	   1.1050505e+00	
   6.5087497e-02	   1.1191919e+00	
   6.0505051e-02	   1.1311248e+00	
   5.9173917e-02	   1.1333333e+00	
   5.0516862e-02	   1.1474747e+00	
   5.0404040e-02	   1.1476570e+00	
   5.0318520e-02	   1.1474747e+00	
   4.4089223e-02	   1.1333333e+00	
   4.0303030e-02	   1.1235807e+00	
   3.9914632e-02	   1.1191919e+00	
   3.8749852e-02	   1.1050505e+00	
   3.7712389e-02	   1.0909091e+00	
   3.6787277e-02	   1.0767677e+00	
   3.5961733e-02	   1.0626263e+00	
   3.5224819e-02	   1.0484848e+00	
   3.4567161e-02	   1.0343434e+00	
   3.3980722e-02	   1.0202020e+00	
   3.3458609e-02	   1.0060606e+00	
   3.2994913e-02	   9.9191919e-01	
   3.2584581e-02	   9.7777778e-01	
   3.2223305e-02	   9.6363636e-01	
   3.1907431e-02	   9.4949495e-01	
   3.1633886e-02	   9.3535354e-01	
   3.1400116e-02	   9.2121212e-01	
   3.1204038e-02	   9.0707071e-01	
   3.1044002e-02	   8.9292929e-01	
   3.0918759e-02	   8.7878788e-01	
   3.0827442e-02	   8.6464646e-01	
   3.0769551e-02	   8.5050505e-01	
   3.0744949e-02	   8.3636364e-01	
   3.0753863e-02	   8.2222222e-01	
   3.0796890e-02	   8.0808081e-01	
   3.0875021e-02	   7.9393939e-01	
   3.0989659e-02	   7.7979798e-01	
   3.1142662e-02	   7.6565657e-01	
   3.1336385e-02	   7.5151515e-01	
   3.1573741e-02	   7.3737374e-01	
   3.1858278e-02	   7.2323232e-01	
   3.2194268e-02	   7.0909091e-01	
   3.2586829e-02	   6.9494949e-01	
   3.3042063e-02	   6.8080808e-01	
   3.3567234e-02	   6.6666667e-01	
   3.4170990e-02	   6.5252525e-01	
   3.4863628e-02	   6.3838384e-01	
   3.5657440e-02	   6.2424242e-01	
   3.6567127e-02	   6.1010101e-01	
   3.7610336e-02	   5.9595960e-01	
   3.8808327e-02	   5.8181818e-01	
   4.0186823e-02	   5.6767677e-01	
   4.0303030e-02	   5.6656733e-01	
   4.3607714e-02	   5.5353535e-01	
   4.7639811e-02	   5.3939394e-01	
   5.0404040e-02	   5.3061017e-01	
   5.5012766e-02	   5.2525253e-01	
   6.0505051e-02	   5.1890299e-01	
   7.0606061e-02	   5.1146443e-01	
   7.1045590e-02	   5.1111111e-01	
   8.0707071e-02	   5.0315578e-01	
   8.6993524e-02	   4.9696970e-01	
   9.0808081e-02	   4.9317608e-01	
   1.0026501e-01	   4.8282828e-01	
   1.0090909e-01	   4.8212452e-01	
   1.1101010e-01	   4.7105932e-01	
   1.1338340e-01	   4.6868687e-01	
   1.2111111e-01	   4.6105118e-01	
   1.2926537e-01	   4.5454545e-01	
   6.7088307e-02	   1.2300000e+02	
   1.2997518e-01	   4.9696970e-01	
   1.3121212e-01	   4.9595049e-01	
   1.4131313e-01	   4.9053724e-01	
   1.5141414e-01	   4.8877385e-01	
   1.6151515e-01	   4.9128744e-01	
   1.6948224e-01	   4.9696970e-01	
   1.7161616e-01	   4.9860708e-01	
   1.8151009e-01	   5.1111111e-01	
   1.8171717e-01	   5.1139822e-01	
   1.8918916e-01	   5.2525253e-01	
   1.9181818e-01	   5.3069379e-01	
   1.9535512e-01	   5.3939394e-01	
   2.0046688e-01	   5.5353535e-01	
   2.0191919e-01	   5.5805111e-01	
   2.0475595e-01	   5.6767677e-01	
   2.0841302e-01	   5.8181818e-01	
   2.1157397e-01	   5.9595960e-01	
   2.1202020e-01	   5.9827094e-01	
   2.1425500e-01	   6.1010101e-01	
   2.1650292e-01	   6.2424242e-01	
   2.1834660e-01	   6.3838384e-01	
   2.1980539e-01	   6.5252525e-01	
   2.2089364e-01	   6.6666667e-01	
   2.2162127e-01	   6.8080808e-01	
   2.2199418e-01	   6.9494949e-01	
   2.2201459e-01	   7.0909091e-01	
   2.2168121e-01	   7.2323232e-01	
   2.2098941e-01	   7.3737374e-01	
   2.1993125e-01	   7.5151515e-01	
   2.1849547e-01	   7.6565657e-01	
   2.1666737e-01	   7.7979798e-01	
   2.1442869e-01	   7.9393939e-01	
   2.1202020e-01	   8.0672634e-01	
   2.1174999e-01	   8.0808081e-01	
   2.0852611e-01	   8.2222222e-01	
   2.0478527e-01	   8.3636364e-01	
   2.0191919e-01	   8.4591547e-01	
   2.0036991e-01	   8.5050505e-01	
   1.9505301e-01	   8.6464646e-01	
   1.9181818e-01	   8.7236341e-01	
   1.8862166e-01	   8.7878788e-01	
   1.8171717e-01	   8.9137050e-01	
   1.8066452e-01	   8.9292929e-01	
   1.7161616e-01	   9.0535609e-01	
   1.7006907e-01	   9.0707071e-01	
   1.6151515e-01	   9.1604345e-01	
   1.5566554e-01	   9.2121212e-01	
   1.5141414e-01	   9.2482970e-01	
   1.4131313e-01	   9.3288331e-01	
   1.3838160e-01	   9.3535354e-01	
   1.3121212e-01	   9.4129371e-01	
   1.2280368e-01	   9.4949495e-01	
   1.2111111e-01	   9.5112861e-01	
   1.1101010e-01	   9.6345363e-01	
   1.1089557e-01	   9.6363636e-01	
   1.0193408e-01	   9.7777778e-01	
   1.0090909e-01	   9.7937604e-01	
   9.4781605e-02	   9.9191919e-01	
   9.0808081e-02	   9.9989154e-01	
   8.8432501e-02	   1.0060606e+00	
   8.2842636e-02	   1.0202020e+00	
   8.0707071e-02	   1.0254583e+00	
   7.7773465e-02	   1.0343434e+00	
   7.2930475e-02	   1.0484848e+00	
   7.0606061e-02	   1.0550346e+00	
   6.8086364e-02	   1.0626263e+00	
   6.3213300e-02	   1.0767677e+00	
   6.0505051e-02	   1.0843186e+00	
   5.6653947e-02	   1.0909091e+00	
   5.0404040e-02	   1.1014537e+00	
   4.6582432e-02	   1.0909091e+00	
   4.2063487e-02	   1.0767677e+00	
   4.0303030e-02	   1.0706258e+00	
   3.9736889e-02	   1.0626263e+00	
   3.8823960e-02	   1.0484848e+00	
   3.8010012e-02	   1.0343434e+00	
   3.7285002e-02	   1.0202020e+00	
   3.6640317e-02	   1.0060606e+00	
   3.6068576e-02	   9.9191919e-01	
   3.5563468e-02	   9.7777778e-01	
   3.5119611e-02	   9.6363636e-01	
   3.4732444e-02	   9.4949495e-01	
   3.4398129e-02	   9.3535354e-01	
   3.4113482e-02	   9.2121212e-01	
   3.3875904e-02	   9.0707071e-01	
   3.3683339e-02	   8.9292929e-01	
   3.3534233e-02	   8.7878788e-01	
   3.3427509e-02	   8.6464646e-01	
   3.3362552e-02	   8.5050505e-01	
   3.3339199e-02	   8.3636364e-01	
   3.3357741e-02	   8.2222222e-01	
   3.3418938e-02	   8.0808081e-01	
   3.3524036e-02	   7.9393939e-01	
   3.3674804e-02	   7.7979798e-01	
   3.3873575e-02	   7.6565657e-01	
   3.4123307e-02	   7.5151515e-01	
   3.4427657e-02	   7.3737374e-01	
   3.4791075e-02	   7.2323232e-01	
   3.5218921e-02	   7.0909091e-01	
   3.5717610e-02	   6.9494949e-01	
   3.6294791e-02	   6.8080808e-01	
   3.6959568e-02	   6.6666667e-01	
   3.7722774e-02	   6.5252525e-01	
   3.8597310e-02	   6.3838384e-01	
   3.9598568e-02	   6.2424242e-01	
   4.0303030e-02	   6.1535843e-01	
   4.1346816e-02	   6.1010101e-01	
   4.4394906e-02	   5.9595960e-01	
   4.7809490e-02	   5.8181818e-01	
   5.0404040e-02	   5.7208179e-01	
   5.4105256e-02	   5.6767677e-01	
   6.0505051e-02	   5.6009617e-01	
   7.0606061e-02	   5.5374648e-01	
   7.0913091e-02	   5.5353535e-01	
   8.0707071e-02	   5.4659620e-01	
   8.8499507e-02	   5.3939394e-01	
   9.0808081e-02	   5.3722735e-01	
   1.0090909e-01	   5.2623079e-01	
   1.0177098e-01	   5.2525253e-01	
   1.1101010e-01	   5.1486341e-01	
   1.1459528e-01	   5.1111111e-01	
   1.2111111e-01	   5.0439885e-01	
   1.2997518e-01	   4.9696970e-01	
   8.0505968e-02	   1.0700000e+02	
   1.3753276e-01	   5.3939394e-01	
   1.4131313e-01	   5.3744263e-01	
   1.5141414e-01	   5.3661167e-01	
   1.5784129e-01	   5.3939394e-01	
   1.6151515e-01	   5.4115923e-01	
   1.7161616e-01	   5.5230838e-01	
   1.7233546e-01	   5.5353535e-01	
   1.7969024e-01	   5.6767677e-01	
   1.8171717e-01	   5.7216205e-01	
   1.8510567e-01	   5.8181818e-01	
   1.8937251e-01	   5.9595960e-01	
   1.9181818e-01	   6.0553851e-01	
   1.9282626e-01	   6.1010101e-01	
   1.9543593e-01	   6.2424242e-01	
   1.9753564e-01	   6.3838384e-01	
   1.9914829e-01	   6.5252525e-01	
   2.0029046e-01	   6.6666667e-01	
   2.0097304e-01	   6.8080808e-01	
   2.0120160e-01	   6.9494949e-01	
   2.0097678e-01	   7.0909091e-01	
   2.0029433e-01	   7.2323232e-01	
   1.9914524e-01	   7.3737374e-01	
   1.9751563e-01	   7.5151515e-01	
   1.9538654e-01	   7.6565657e-01	
   1.9273371e-01	   7.7979798e-01	
   1.9181818e-01	   7.8392234e-01	
   1.8923498e-01	   7.9393939e-01	
   1.8495321e-01	   8.0808081e-01	
   1.8171717e-01	   8.1734904e-01	
   1.7964340e-01	   8.2222222e-01	
   1.7286417e-01	   8.3636364e-01	
   1.7161616e-01	   8.3871677e-01	
   1.6381800e-01	   8.5050505e-01	
   1.6151515e-01	   8.5370448e-01	
   1.5187255e-01	   8.6464646e-01	
   1.5141414e-01	   8.6513617e-01	
   1.4131313e-01	   8.7468254e-01	
   1.3690811e-01	   8.7878788e-01	
   1.3121212e-01	   8.8394302e-01	
   1.2245242e-01	   8.9292929e-01	
   1.2111111e-01	   8.9428141e-01	
   1.1101010e-01	   9.0705728e-01	
   1.1100208e-01	   9.0707071e-01	
   1.0244277e-01	   9.2121212e-01	
   1.0090909e-01	   9.2372248e-01	
   9.5599217e-02	   9.3535354e-01	
   9.0808081e-02	   9.4571143e-01	
   8.9481126e-02	   9.4949495e-01	
   8.4394706e-02	   9.6363636e-01	
   8.0707071e-02	   9.7362653e-01	
   7.9476502e-02	   9.7777778e-01	
   7.5150197e-02	   9.9191919e-01	
   7.0657233e-02	   1.0060606e+00	
   7.0606061e-02	   1.0062168e+00	
   6.6317965e-02	   1.0202020e+00	
   6.1798929e-02	   1.0343434e+00	
   6.0505051e-02	   1.0382541e+00	
   5.4721017e-02	   1.0484848e+00	
   5.0404040e-02	   1.0560325e+00	
   4.8202727e-02	   1.0484848e+00	
   4.4519657e-02	   1.0343434e+00	
   4.1336243e-02	   1.0202020e+00	
   4.0303030e-02	   1.0150505e+00	
   3.9822025e-02	   1.0060606e+00	
   3.9142240e-02	   9.9191919e-01	
   3.8542355e-02	   9.7777778e-01	
   3.8015917e-02	   9.6363636e-01	
   3.7557456e-02	   9.4949495e-01	
   3.7162373e-02	   9.3535354e-01	
   3.6826848e-02	   9.2121212e-01	
   3.6547770e-02	   9.0707071e-01	
   3.6322676e-02	   8.9292929e-01	
   3.6149707e-02	   8.7878788e-01	
   3.6027577e-02	   8.6464646e-01	
   3.5955554e-02	   8.5050505e-01	
   3.5933449e-02	   8.3636364e-01	
   3.5961620e-02	   8.2222222e-01	
   3.6040985e-02	   8.0808081e-01	
   3.6173051e-02	   7.9393939e-01	
   3.6359948e-02	   7.7979798e-01	
   3.6604487e-02	   7.6565657e-01	
   3.6910229e-02	   7.5151515e-01	
   3.7281573e-02	   7.3737374e-01	
   3.7723873e-02	   7.2323232e-01	
   3.8243574e-02	   7.0909091e-01	
   3.8848392e-02	   6.9494949e-01	
   3.9547520e-02	   6.8080808e-01	
   4.0303030e-02	   6.6749256e-01	
   4.0424879e-02	   6.6666667e-01	
   4.2692329e-02	   6.5252525e-01	
   4.5223124e-02	   6.3838384e-01	
   4.8050478e-02	   6.2424242e-01	
   5.0404040e-02	   6.1360307e-01	
   5.3331472e-02	   6.1010101e-01	
   6.0505051e-02	   6.0153997e-01	
   7.0606061e-02	   5.9710153e-01	
   7.2957082e-02	   5.9595960e-01	
   8.0707071e-02	   5.9204821e-01	
   9.0808081e-02	   5.8412458e-01	
   9.3071062e-02	   5.8181818e-01	
   1.0090909e-01	   5.7376992e-01	
   1.0625673e-01	   5.6767677e-01	
   1.1101010e-01	   5.6230387e-01	
   1.1911713e-01	   5.5353535e-01	
   1.2111111e-01	   5.5141954e-01	
   1.3121212e-01	   5.4275815e-01	
   1.3753276e-01	   5.3939394e-01	
   9.3923630e-02	   8.7000000e+01	
   1.2181359e-01	   6.1010101e-01	
   1.3121212e-01	   6.0216535e-01	
   1.4131313e-01	   5.9769512e-01	
   1.5141414e-01	   5.9985595e-01	
   1.6081460e-01	   6.1010101e-01	
   1.6151515e-01	   6.1105882e-01	
   1.6686711e-01	   6.2424242e-01	
   1.7127531e-01	   6.3838384e-01	
   1.7161616e-01	   6.3987103e-01	
   1.7371807e-01	   6.5252525e-01	
   1.7528560e-01	   6.6666667e-01	
   1.7610068e-01	   6.8080808e-01	
   1.7618410e-01	   6.9494949e-01	
   1.7554733e-01	   7.0909091e-01	
   1.7419283e-01	   7.2323232e-01	
   1.7211409e-01	   7.3737374e-01	
   1.7161616e-01	   7.3990750e-01	
   1.6868932e-01	   7.5151515e-01	
   1.6423340e-01	   7.6565657e-01	
   1.6151515e-01	   7.7286139e-01	
   1.5808871e-01	   7.7979798e-01	
   1.5141414e-01	   7.9164118e-01	
   1.4975979e-01	   7.9393939e-01	
   1.4131313e-01	   8.0466802e-01	
   1.3823406e-01	   8.0808081e-01	
   1.3121212e-01	   8.1543081e-01	
   1.2502079e-01	   8.2222222e-01	
   1.2111111e-01	   8.2637248e-01	
   1.1356308e-01	   8.3636364e-01	
   1.1101010e-01	   8.3969195e-01	
   1.0497133e-01	   8.5050505e-01	
   1.0090909e-01	   8.5774982e-01	
   9.8164232e-02	   8.6464646e-01	
   9.2458790e-02	   8.7878788e-01	
   9.0808081e-02	   8.8277701e-01	
   8.7726573e-02	   8.9292929e-01	
   8.3330979e-02	   9.0707071e-01	
   8.0707071e-02	   9.1525688e-01	
   7.9204105e-02	   9.2121212e-01	
   7.5484702e-02	   9.3535354e-01	
   7.1638203e-02	   9.4949495e-01	
   7.0606061e-02	   9.5312820e-01	
   6.7813679e-02	   9.6363636e-01	
   6.3912687e-02	   9.7777778e-01	
   6.0505051e-02	   9.8964459e-01	
   5.9285839e-02	   9.9191919e-01	
   5.1623294e-02	   1.0060606e+00	
   5.0404040e-02	   1.0082836e+00	
   4.9898630e-02	   1.0060606e+00	
   4.6993747e-02	   9.9191919e-01	
   4.4498088e-02	   9.7777778e-01	
   4.2368579e-02	   9.6363636e-01	
   4.0568254e-02	   9.4949495e-01	
   4.0303030e-02	   9.4707455e-01	
   3.9926616e-02	   9.3535354e-01	
   3.9540214e-02	   9.2121212e-01	
   3.9219636e-02	   9.0707071e-01	
   3.8962012e-02	   8.9292929e-01	
   3.8765180e-02	   8.7878788e-01	
   3.8627644e-02	   8.6464646e-01	
   3.8548555e-02	   8.5050505e-01	
   3.8527698e-02	   8.3636364e-01	
   3.8565498e-02	   8.2222222e-01	
   3.8663033e-02	   8.0808081e-01	
   3.8822066e-02	   7.9393939e-01	
   3.9045093e-02	   7.7979798e-01	
   3.9335400e-02	   7.6565657e-01	
   3.9697151e-02	   7.5151515e-01	
   4.0135489e-02	   7.3737374e-01	
   4.0303030e-02	   7.3274326e-01	
   4.1235301e-02	   7.2323232e-01	
   4.2811920e-02	   7.0909091e-01	
   4.4599390e-02	   6.9494949e-01	
   4.6615676e-02	   6.8080808e-01	
   4.8882759e-02	   6.6666667e-01	
   5.0404040e-02	   6.5810284e-01	
   5.5160332e-02	   6.5252525e-01	
   6.0505051e-02	   6.4624891e-01	
   7.0606061e-02	   6.4555447e-01	
   8.0707071e-02	   6.4498391e-01	
   9.0808081e-02	   6.4080114e-01	
   9.3859329e-02	   6.3838384e-01	
   1.0090909e-01	   6.3269073e-01	
   1.0874160e-01	   6.2424242e-01	
   1.1101010e-01	   6.2180560e-01	
   1.2111111e-01	   6.1072147e-01	
   1.2181359e-01	   6.1010101e-01	
   1.0734129e-01	   4.5000000e+01	
   5.2491907e-02	   7.0909091e-01	
   6.0505051e-02	   7.0054741e-01	
   6.9812739e-02	   7.0909091e-01	
   7.0606061e-02	   7.1011559e-01	
   7.8220596e-02	   7.2323232e-01	
   8.0707071e-02	   7.3063199e-01	
   8.3408747e-02	   7.3737374e-01	
   8.6177894e-02	   7.5151515e-01	
   8.6932075e-02	   7.6565657e-01	
   8.6477618e-02	   7.7979798e-01	
   8.5235735e-02	   7.9393939e-01	
   8.3443243e-02	   8.0808081e-01	
   8.1239532e-02	   8.2222222e-01	
   8.0707071e-02	   8.2502933e-01	
   7.9117743e-02	   8.3636364e-01	
   7.6866266e-02	   8.5050505e-01	
   7.4401811e-02	   8.6464646e-01	
   7.1740540e-02	   8.7878788e-01	
   7.0606061e-02	   8.8429616e-01	
   6.8949222e-02	   8.9292929e-01	
   6.6038139e-02	   9.0707071e-01	
   6.2970218e-02	   9.2121212e-01	
   6.0505051e-02	   9.3193939e-01	
   5.8821922e-02	   9.3535354e-01	
   5.1769855e-02	   9.4949495e-01	
   5.0404040e-02	   9.5219113e-01	
   5.0000209e-02	   9.4949495e-01	
   4.8153948e-02	   9.3535354e-01	
   4.6619063e-02	   9.2121212e-01	
   4.5369094e-02	   9.0707071e-01	
   4.4381620e-02	   8.9292929e-01	
   4.3637802e-02	   8.7878788e-01	
   4.3122026e-02	   8.6464646e-01	
   4.2821605e-02	   8.5050505e-01	
   4.2726555e-02	   8.3636364e-01	
   4.2829421e-02	   8.2222222e-01	
   4.3125165e-02	   8.0808081e-01	
   4.3611100e-02	   7.9393939e-01	
   4.4286876e-02	   7.7979798e-01	
   4.5154515e-02	   7.6565657e-01	
   4.6218505e-02	   7.5151515e-01	
   4.7485951e-02	   7.3737374e-01	
   4.8966785e-02	   7.2323232e-01	
   5.0404040e-02	   7.1129614e-01	
   5.2491907e-02	   7.0909091e-01	


==> pullback_3.dat <==
   4.6178353e-04	   2.9700000e+02	
   2.1812244e-01	   4.9696970e-01	
   2.2212121e-01	   4.9537522e-01	
   2.3222222e-01	   4.9225873e-01	
   2.4232323e-01	   4.8994944e-01	
   2.5242424e-01	   4.8829357e-01	
   2.6252525e-01	   4.8717553e-01	
   2.7262626e-01	   4.8650678e-01	
   2.8272727e-01	   4.8621830e-01	
   2.9282828e-01	   4.8625531e-01	
   3.0292929e-01	   4.8657359e-01	
   3.1303030e-01	   4.8713685e-01	
   3.2313131e-01	   4.8791481e-01	
   3.3323232e-01	   4.8888182e-01	
   3.4333333e-01	   4.9001588e-01	
   3.5343434e-01	   4.9129782e-01	
   3.6353535e-01	   4.9271083e-01	
   3.7363636e-01	   4.9424003e-01	
   3.8373737e-01	   4.9587218e-01	
   3.9021280e-01	   4.9696970e-01	
   3.9383838e-01	   4.9753372e-01	
   4.0393939e-01	   4.9915925e-01	
   4.1404040e-01	   5.0084815e-01	
   4.2414141e-01	   5.0259253e-01	
   4.3424242e-01	   5.0438544e-01	
   4.4434343e-01	   5.0622081e-01	
   4.5444444e-01	   5.0809345e-01	
   4.6454545e-01	   5.0999901e-01	
   4.7039346e-01	   5.1111111e-01	
   4.7464646e-01	   5.1185732e-01	
   4.8474747e-01	   5.1363482e-01	
   4.9484848e-01	   5.1543289e-01	
   5.0494949e-01	   5.1725067e-01	
   5.1505051e-01	   5.1908822e-01	
   5.2515152e-01	   5.2094659e-01	
   5.3525253e-01	   5.2282785e-01	
   5.4535354e-01	   5.2473519e-01	
   5.4808239e-01	   5.2525253e-01	
   5.5545455e-01	   5.2654516e-01	
   5.6555556e-01	   5.2833946e-01	
   5.7565657e-01	   5.3017073e-01	
   5.8575758e-01	   5.3204672e-01	
   5.9585859e-01	   5.3397656e-01	
   6.0595960e-01	   5.3597093e-01	
   6.1606061e-01	   5.3804206e-01	
   6.2242195e-01	   5.3939394e-01	
   6.2616162e-01	   5.4013457e-01	
   6.3626263e-01	   5.4220770e-01	
   6.4636364e-01	   5.4439301e-01	
   6.5646465e-01	   5.4670877e-01	
   6.6656566e-01	   5.4917534e-01	
   6.7666667e-01	   5.5181532e-01	
   6.8284956e-01	   5.5353535e-01	
   6.8676768e-01	   5.5456512e-01	
   6.9686869e-01	   5.5738660e-01	
   7.0696970e-01	   5.6044488e-01	
   7.1707071e-01	   5.6377206e-01	
   7.2717172e-01	   5.6740393e-01	
   7.2788775e-01	   5.6767677e-01	
   7.3727273e-01	   5.7111432e-01	
   7.4737374e-01	   5.7516736e-01	
   7.5747475e-01	   5.7962990e-01	
   7.6206788e-01	   5.8181818e-01	
   7.6757576e-01	   5.8437984e-01	
   7.7767677e-01	   5.8948038e-01	
   7.8777778e-01	   5.9513654e-01	
   7.8915930e-01	   5.9595960e-01	
   7.9787879e-01	   6.0111540e-01	
   8.0797980e-01	   6.0772364e-01	
   8.1136091e-01	   6.1010101e-01	
   8.1808081e-01	   6.1485804e-01	
   8.2818182e-01	   6.2271091e-01	
   8.3003182e-01	   6.2424242e-01	
   8.3828283e-01	   6.3122086e-01	
   8.4602619e-01	   6.3838384e-01	
   8.4838384e-01	   6.4063791e-01	
   8.5848485e-01	   6.5098206e-01	
   8.5990650e-01	   6.5252525e-01	
   8.6858586e-01	   6.6241241e-01	
   8.7209211e-01	   6.6666667e-01	
   8.7868687e-01	   6.7516550e-01	
   8.8284229e-01	   6.8080808e-01	
   8.8878788e-01	   6.8948922e-01	
   8.9237522e-01	   6.9494949e-01	
   8.9888889e-01	   7.0574597e-01	
   9.0084528e-01	   7.0909091e-01	
   9.0838297e-01	   7.2323232e-01	
   9.0898990e-01	   7.2448057e-01	
   9.1516437e-01	   7.3737374e-01	
   9.1909091e-01	   7.4664258e-01	
   9.2114471e-01	   7.5151515e-01	
   9.2647660e-01	   7.6565657e-01	
   9.2919192e-01	   7.7387569e-01	
   9.3116824e-01	   7.7979798e-01	
   9.3531685e-01	   7.9393939e-01	
   9.3884306e-01	   8.0808081e-01	
   9.3929293e-01	   8.1017065e-01	
   9.4196498e-01	   8.2222222e-01	
   9.4457336e-01	   8.3636364e-01	
   9.4668338e-01	   8.5050505e-01	
   9.4832954e-01	   8.6464646e-01	
   9.4939394e-01	   8.7707558e-01	
   9.4954853e-01	   8.7878788e-01	
   9.5039466e-01	   8.9292929e-01	
   9.5081031e-01	   9.0707071e-01	
   9.5080373e-01	   9.2121212e-01	
   9.5037723e-01	   9.3535354e-01	
   9.4952730e-01	   9.4949495e-01	
   9.4939394e-01	   9.5098212e-01	
   9.4831854e-01	   9.6363636e-01	
   9.4669931e-01	   9.7777778e-01	
   9.4464080e-01	   9.9191919e-01	
   9.4211636e-01	   1.0060606e+00	
   9.3929293e-01	   1.0192895e+00	
   9.3910455e-01	   1.0202020e+00	
   9.3575672e-01	   1.0343434e+00	
   9.3185458e-01	   1.0484848e+00	
   9.2919192e-01	   1.0569711e+00	
   9.2744749e-01	   1.0626263e+00	
   9.2255437e-01	   1.0767677e+00	
   9.1909091e-01	   1.0856706e+00	
   9.1706287e-01	   1.0909091e+00	
   9.1099897e-01	   1.1050505e+00	
   9.0898990e-01	   1.1093284e+00	
   9.0432363e-01	   1.1191919e+00	
   8.9888889e-01	   1.1296154e+00	
   8.9692039e-01	   1.1333333e+00	
   8.8878788e-01	   1.1474356e+00	
   8.8876479e-01	   1.1474747e+00	
   8.7985350e-01	   1.1616162e+00	
   8.7868687e-01	   1.1633481e+00	
   8.7002549e-01	   1.1757576e+00	
   8.6858586e-01	   1.1777069e+00	
   8.5918005e-01	   1.1898990e+00	
   8.5848485e-01	   1.1907592e+00	
   8.4838384e-01	   1.2027236e+00	
   8.4721433e-01	   1.2040404e+00	
   8.3828283e-01	   1.2137616e+00	
   8.3395433e-01	   1.2181818e+00	
   8.2818182e-01	   1.2239335e+00	
   8.1913314e-01	   1.2323232e+00	
   8.1808081e-01	   1.2332839e+00	
   8.0797980e-01	   1.2420605e+00	
   8.0249864e-01	   1.2464646e+00	
   7.9787879e-01	   1.2501624e+00	
   7.8777778e-01	   1.2576886e+00	
   7.8356890e-01	   1.2606061e+00	
   7.7767677e-01	   1.2647208e+00	
   7.6757576e-01	   1.2712358e+00	
   7.6166662e-01	   1.2747475e+00	
   7.5747475e-01	   1.2772851e+00	
   7.4737374e-01	   1.2829650e+00	
   7.3727273e-01	   1.2881015e+00	
   7.3561225e-01	   1.2888889e+00	
   7.2717172e-01	   1.2930199e+00	
   7.1707071e-01	   1.2975114e+00	
   7.0696970e-01	   1.3015617e+00	
   7.0297426e-01	   1.3030303e+00	
   6.9686869e-01	   1.3053763e+00	
   6.8676768e-01	   1.3089041e+00	
   6.7666667e-01	   1.3120643e+00	
   6.6656566e-01	   1.3148867e+00	
   6.5739367e-01	   1.3171717e+00	
   6.5646465e-01	   1.3174171e+00	
   6.4636364e-01	   1.3198269e+00	
   6.3626263e-01	   1.3219523e+00	
   6.2616162e-01	   1.3238180e+00	
   6.1606061e-01	   1.3254473e+00	
   6.0595960e-01	   1.3268633e+00	
   5.9585859e-01	   1.3280884e+00	
   5.8575758e-01	   1.3291452e+00	
   5.7565657e-01	   1.3300561e+00	
   5.6555556e-01	   1.3308438e+00	
   5.5867386e-01	   1.3313131e+00	
   5.5545455e-01	   1.3315505e+00	
   5.4535354e-01	   1.3322145e+00	
   5.3525253e-01	   1.3328197e+00	
   5.2515152e-01	   1.3333912e+00	
   5.1505051e-01	   1.3339537e+00	
   5.0494949e-01	   1.3345313e+00	
   4.9484848e-01	   1.3351466e+00	
   4.8474747e-01	   1.3358210e+00	
   4.7464646e-01	   1.3365738e+00	
   4.6454545e-01	   1.3374218e+00	
   4.5444444e-01	   1.3383788e+00	
   4.4434343e-01	   1.3394555e+00	
   4.3424242e-01	   1.3406588e+00	
   4.2414141e-01	   1.3419920e+00	
   4.1404040e-01	   1.3434545e+00	
   4.0393939e-01	   1.3450415e+00	
   4.0152486e-01	   1.3454545e+00	
   3.9383838e-01	   1.3468690e+00	
   3.8373737e-01	   1.3488506e+00	
   3.7363636e-01	   1.3509293e+00	
   3.6353535e-01	   1.3530848e+00	
   3.5343434e-01	   1.3552933e+00	
   3.4333333e-01	   1.3575287e+00	
   3.3400302e-01	   1.3595960e+00	
   3.3323232e-01	   1.3597798e+00	
   3.2313131e-01	   1.3622103e+00	
   3.1303030e-01	   1.3645689e+00	
   3.0292929e-01	   1.3668175e+00	
   2.9282828e-01	   1.3689150e+00	
   2.8272727e-01	   1.3708177e+00	
   2.7262626e-01	   1.3724771e+00	
   2.6329246e-01	   1.3737374e+00	
   2.6252525e-01	   1.3738507e+00	
   2.5242424e-01	   1.3749648e+00	
   2.4232323e-01	   1.3755963e+00	
   2.3222222e-01	   1.3756435e+00	
   2.2212121e-01	   1.3749771e+00	
   2.1401472e-01	   1.3737374e+00	
   2.1202020e-01	   1.3734583e+00	
   2.0191919e-01	   1.3710595e+00	
   1.9181818e-01	   1.3673674e+00	
   1.8171717e-01	   1.3619654e+00	
   1.7845725e-01	   1.3595960e+00	
   1.7161616e-01	   1.3547243e+00	
   1.6219543e-01	   1.3454545e+00	
   1.6151515e-01	   1.3447778e+00	
   1.5141414e-01	   1.3316041e+00	
   1.5123580e-01	   1.3313131e+00	
   1.4301060e-01	   1.3171717e+00	
   1.4131313e-01	   1.3139890e+00	
   1.3639288e-01	   1.3030303e+00	
   1.3121212e-01	   1.2897707e+00	
   1.3090521e-01	   1.2888889e+00	
   1.2627123e-01	   1.2747475e+00	
   1.2234095e-01	   1.2606061e+00	
   1.2111111e-01	   1.2557270e+00	
   1.1886492e-01	   1.2464646e+00	
   1.1582642e-01	   1.2323232e+00	
   1.1321740e-01	   1.2181818e+00	
   1.1101010e-01	   1.2043087e+00	
   1.1096530e-01	   1.2040404e+00	
   1.0875557e-01	   1.1898990e+00	
   1.0684095e-01	   1.1757576e+00	
   1.0517953e-01	   1.1616162e+00	
   1.0373657e-01	   1.1474747e+00	
   1.0248317e-01	   1.1333333e+00	
   1.0139525e-01	   1.1191919e+00	
   1.0090909e-01	   1.1120662e+00	
   1.0034068e-01	   1.1050505e+00	
   9.9325405e-02	   1.0909091e+00	
   9.8450983e-02	   1.0767677e+00	
   9.7703096e-02	   1.0626263e+00	
   9.7069822e-02	   1.0484848e+00	
   9.6541294e-02	   1.0343434e+00	
   9.6109431e-02	   1.0202020e+00	
   9.5767709e-02	   1.0060606e+00	
   9.5510995e-02	   9.9191919e-01	
   9.5335408e-02	   9.7777778e-01	
   9.5238225e-02	   9.6363636e-01	
   9.5217811e-02	   9.4949495e-01	
   9.5273575e-02	   9.3535354e-01	
   9.5405961e-02	   9.2121212e-01	
   9.5616458e-02	   9.0707071e-01	
   9.5907635e-02	   8.9292929e-01	
   9.6283211e-02	   8.7878788e-01	
   9.6748148e-02	   8.6464646e-01	
   9.7308782e-02	   8.5050505e-01	
   9.7972992e-02	   8.3636364e-01	
   9.8750416e-02	   8.2222222e-01	
   9.9652724e-02	   8.0808081e-01	
   1.0069396e-01	   7.9393939e-01	
   1.0090909e-01	   7.9129960e-01	
   1.0168274e-01	   7.7979798e-01	
   1.0276342e-01	   7.6565657e-01	
   1.0400033e-01	   7.5151515e-01	
   1.0541606e-01	   7.3737374e-01	
   1.0703774e-01	   7.2323232e-01	
   1.0889806e-01	   7.0909091e-01	
   1.1101010e-01	   6.9511216e-01	
   1.1103261e-01	   6.9494949e-01	
   1.1312771e-01	   6.8080808e-01	
   1.1554708e-01	   6.6666667e-01	
   1.1835113e-01	   6.5252525e-01	
   1.2111111e-01	   6.4039538e-01	
   1.2156584e-01	   6.3838384e-01	
   1.2501048e-01	   6.2424242e-01	
   1.2905120e-01	   6.1010101e-01	
   1.3121212e-01	   6.0329400e-01	
   1.3368416e-01	   5.9595960e-01	
   1.3904220e-01	   5.8181818e-01	
   1.4131313e-01	   5.7637748e-01	
   1.4537902e-01	   5.6767677e-01	
   1.5141414e-01	   5.5609776e-01	
   1.5297192e-01	   5.5353535e-01	
   1.6151515e-01	   5.4042357e-01	
   1.6232653e-01	   5.3939394e-01	
   1.7161616e-01	   5.2801097e-01	
   1.7442960e-01	   5.2525253e-01	
   1.8171717e-01	   5.1814354e-01	
   1.9100567e-01	   5.1111111e-01	
   1.9181818e-01	   5.1048263e-01	
   2.0191919e-01	   5.0409913e-01	
   2.1202020e-01	   4.9924013e-01	
   2.1812244e-01	   4.9696970e-01	
   9.2356706e-04	   2.5900000e+02	
   2.5998131e-01	   5.5353535e-01	
   2.6252525e-01	   5.5322283e-01	
   2.7262626e-01	   5.5257278e-01	
   2.8272727e-01	   5.5242783e-01	
   2.9282828e-01	   5.5271374e-01	
   3.0292929e-01	   5.5336985e-01	
   3.0465815e-01	   5.5353535e-01	
   3.1303030e-01	   5.5429029e-01	
   3.2313131e-01	   5.5545816e-01	
   3.3323232e-01	   5.5685050e-01	
   3.4333333e-01	   5.5843718e-01	
   3.5343434e-01	   5.6019135e-01	
   3.6353535e-01	   5.6208898e-01	
   3.7363636e-01	   5.6410839e-01	
   3.8373737e-01	   5.6623000e-01	
   3.9040167e-01	   5.6767677e-01	
   3.9383838e-01	   5.6839108e-01	
   4.0393939e-01	   5.7053055e-01	
   4.1404040e-01	   5.7272072e-01	
   4.2414141e-01	   5.7494971e-01	
   4.3424242e-01	   5.7720736e-01	
   4.4434343e-01	   5.7948523e-01	
   4.5444444e-01	   5.8177661e-01	
   4.5462975e-01	   5.8181818e-01	
   4.6454545e-01	   5.8395455e-01	
   4.7464646e-01	   5.8613288e-01	
   4.8474747e-01	   5.8831212e-01	
   4.9484848e-01	   5.9049220e-01	
   5.0494949e-01	   5.9267474e-01	
   5.1505051e-01	   5.9486294e-01	
   5.2012070e-01	   5.9595960e-01	
   5.2515152e-01	   5.9700656e-01	
   5.3525253e-01	   5.9910930e-01	
   5.4535354e-01	   6.0123282e-01	
   5.5545455e-01	   6.0338626e-01	
   5.6555556e-01	   6.0558034e-01	
   5.7565657e-01	   6.0782741e-01	
   5.8558334e-01	   6.1010101e-01	
   5.8575758e-01	   6.1013960e-01	
   5.9585859e-01	   6.1242468e-01	
   6.0595960e-01	   6.1480297e-01	
   6.1606061e-01	   6.1729318e-01	
   6.2616162e-01	   6.1991605e-01	
   6.3626263e-01	   6.2269440e-01	
   6.4159464e-01	   6.2424242e-01	
   6.4636364e-01	   6.2559547e-01	
   6.5646465e-01	   6.2863150e-01	
   6.6656566e-01	   6.3189509e-01	
   6.7666667e-01	   6.3541874e-01	
   6.8455142e-01	   6.3838384e-01	
   6.8676768e-01	   6.3920910e-01	
   6.9686869e-01	   6.4322153e-01	
   7.0696970e-01	   6.4760011e-01	
   7.1707071e-01	   6.5239250e-01	
   7.1733403e-01	   6.5252525e-01	
   7.2717172e-01	   6.5751530e-01	
   7.3727273e-01	   6.6314743e-01	
   7.4309043e-01	   6.6666667e-01	
   7.4737374e-01	   6.6930807e-01	
   7.5747475e-01	   6.7604454e-01	
   7.6402477e-01	   6.8080808e-01	
   7.6757576e-01	   6.8347763e-01	
   7.7767677e-01	   6.9167355e-01	
   7.8142244e-01	   6.9494949e-01	
   7.8777778e-01	   7.0078052e-01	
   7.9613017e-01	   7.0909091e-01	
   7.9787879e-01	   7.1093887e-01	
   8.0797980e-01	   7.2235818e-01	
   8.0870943e-01	   7.2323232e-01	
   8.1808081e-01	   7.3535378e-01	
   8.1955533e-01	   7.3737374e-01	
   8.2818182e-01	   7.5031172e-01	
   8.2894692e-01	   7.5151515e-01	
   8.3710033e-01	   7.6565657e-01	
   8.3828283e-01	   7.6795429e-01	
   8.4418229e-01	   7.7979798e-01	
   8.4838384e-01	   7.8946544e-01	
   8.5028415e-01	   7.9393939e-01	
   8.5553230e-01	   8.0808081e-01	
   8.5848485e-01	   8.1744960e-01	
   8.5997638e-01	   8.2222222e-01	
   8.6371451e-01	   8.3636364e-01	
   8.6673931e-01	   8.5050505e-01	
   8.6858586e-01	   8.6150530e-01	
   8.6911879e-01	   8.6464646e-01	
   8.7091618e-01	   8.7878788e-01	
   8.7210811e-01	   8.9292929e-01	
   8.7271717e-01	   9.0707071e-01	
   8.7275742e-01	   9.2121212e-01	
   8.7223483e-01	   9.3535354e-01	
   8.7114750e-01	   9.4949495e-01	
   8.6948574e-01	   9.6363636e-01	
   8.6858586e-01	   9.6933505e-01	
   8.6727415e-01	   9.7777778e-01	
   8.6449291e-01	   9.9191919e-01	
   8.6108087e-01	   1.0060606e+00	
   8.5848485e-01	   1.0151371e+00	
   8.5703672e-01	   1.0202020e+00	
   8.5236008e-01	   1.0343434e+00	
   8.4838384e-01	   1.0447742e+00	
   8.4695285e-01	   1.0484848e+00	
   8.4082287e-01	   1.0626263e+00	
   8.3828283e-01	   1.0678777e+00	
   8.3388052e-01	   1.0767677e+00	
   8.2818182e-01	   1.0871381e+00	
   8.2604301e-01	   1.0909091e+00	
   8.1808081e-01	   1.1037336e+00	
   8.1723001e-01	   1.1050505e+00	
   8.0797980e-01	   1.1182957e+00	
   8.0732307e-01	   1.1191919e+00	
   7.9787879e-01	   1.1312554e+00	
   7.9615770e-01	   1.1333333e+00	
   7.8777778e-01	   1.1429075e+00	
   7.8351247e-01	   1.1474747e+00	
   7.7767677e-01	   1.1534501e+00	
   7.6909395e-01	   1.1616162e+00	
   7.6757576e-01	   1.1630112e+00	
   7.5747475e-01	   1.1717387e+00	
   7.5243368e-01	   1.1757576e+00	
   7.4737374e-01	   1.1797007e+00	
   7.3727273e-01	   1.1869634e+00	
   7.3284230e-01	   1.1898990e+00	
   7.2717172e-01	   1.1936145e+00	
   7.1707071e-01	   1.1996823e+00	
   7.0907201e-01	   1.2040404e+00	
   7.0696970e-01	   1.2051858e+00	
   6.9686869e-01	   1.2102592e+00	
   6.8676768e-01	   1.2148134e+00	
   6.7845914e-01	   1.2181818e+00	
   6.7666667e-01	   1.2189178e+00	
   6.6656566e-01	   1.2226937e+00	
   6.5646465e-01	   1.2260523e+00	
   6.4636364e-01	   1.2290284e+00	
   6.3626263e-01	   1.2316546e+00	
   6.3336529e-01	   1.2323232e+00	
   6.2616162e-01	   1.2340331e+00	
   6.1606061e-01	   1.2361393e+00	
   6.0595960e-01	   1.2379750e+00	
   5.9585859e-01	   1.2395706e+00	
   5.8575758e-01	   1.2409563e+00	
   5.7565657e-01	   1.2421625e+00	
   5.6555556e-01	   1.2432197e+00	
   5.5545455e-01	   1.2441585e+00	
   5.4535354e-01	   1.2450098e+00	
   5.3525253e-01	   1.2458041e+00	
   5.2656835e-01	   1.2464646e+00	
   5.2515152e-01	   1.2465771e+00	
   5.1505051e-01	   1.2473865e+00	
   5.0494949e-01	   1.2482292e+00	
   4.9484848e-01	   1.2491337e+00	
   4.8474747e-01	   1.2501259e+00	
   4.7464646e-01	   1.2512293e+00	
   4.6454545e-01	   1.2524638e+00	
   4.5444444e-01	   1.2538456e+00	
   4.4434343e-01	   1.2553867e+00	
   4.3424242e-01	   1.2570945e+00	
   4.2414141e-01	   1.2589714e+00	
   4.1608873e-01	   1.2606061e+00	
   4.1404040e-01	   1.2610384e+00	
   4.0393939e-01	   1.2633666e+00	
   3.9383838e-01	   1.2658504e+00	
   3.8373737e-01	   1.2684721e+00	
   3.7363636e-01	   1.2712095e+00	
   3.6353535e-01	   1.2740365e+00	
   3.6109170e-01	   1.2747475e+00	
   3.5343434e-01	   1.2770597e+00	
   3.4333333e-01	   1.2801552e+00	
   3.3323232e-01	   1.2832402e+00	
   3.2313131e-01	   1.2862739e+00	
   3.1416790e-01	   1.2888889e+00	
   3.1303030e-01	   1.2892349e+00	
   3.0292929e-01	   1.2922231e+00	
   2.9282828e-01	   1.2950061e+00	
   2.8272727e-01	   1.2975267e+00	
   2.7262626e-01	   1.2997219e+00	
   2.6252525e-01	   1.3015203e+00	
   2.5242424e-01	   1.3028391e+00	
   2.4982312e-01	   1.3030303e+00	
   2.4232323e-01	   1.3036186e+00	
   2.3222222e-01	   1.3036583e+00	
   2.2501294e-01	   1.3030303e+00	
   2.2212121e-01	   1.3027933e+00	
   2.1202020e-01	   1.3009022e+00	
   2.0191919e-01	   1.2976601e+00	
   1.9181818e-01	   1.2926712e+00	
   1.8644061e-01	   1.2888889e+00	
   1.8171717e-01	   1.2855709e+00	
   1.7161616e-01	   1.2757030e+00	
   1.7086345e-01	   1.2747475e+00	
   1.6151515e-01	   1.2622715e+00	
   1.6053347e-01	   1.2606061e+00	
   1.5274754e-01	   1.2464646e+00	
   1.5141414e-01	   1.2438349e+00	
   1.4656129e-01	   1.2323232e+00	
   1.4135925e-01	   1.2181818e+00	
   1.4131313e-01	   1.2180475e+00	
   1.3707805e-01	   1.2040404e+00	
   1.3338650e-01	   1.1898990e+00	
   1.3121212e-01	   1.1804891e+00	
   1.3018852e-01	   1.1757576e+00	
   1.2740318e-01	   1.1616162e+00	
   1.2498580e-01	   1.1474747e+00	
   1.2288748e-01	   1.1333333e+00	
   1.2111111e-01	   1.1195503e+00	
   1.2106427e-01	   1.1191919e+00	
   1.1937565e-01	   1.1050505e+00	
   1.1791446e-01	   1.0909091e+00	
   1.1665561e-01	   1.0767677e+00	
   1.1557810e-01	   1.0626263e+00	
   1.1466440e-01	   1.0484848e+00	
   1.1389994e-01	   1.0343434e+00	
   1.1327274e-01	   1.0202020e+00	
   1.1277302e-01	   1.0060606e+00	
   1.1239302e-01	   9.9191919e-01	
   1.1212675e-01	   9.7777778e-01	
   1.1196985e-01	   9.6363636e-01	
   1.1191952e-01	   9.4949495e-01	
   1.1197439e-01	   9.3535354e-01	
   1.1213455e-01	   9.2121212e-01	
   1.1240151e-01	   9.0707071e-01	
   1.1277828e-01	   8.9292929e-01	
   1.1326941e-01	   8.7878788e-01	
   1.1388117e-01	   8.6464646e-01	
   1.1462163e-01	   8.5050505e-01	
   1.1550098e-01	   8.3636364e-01	
   1.1653171e-01	   8.2222222e-01	
   1.1772907e-01	   8.0808081e-01	
   1.1911141e-01	   7.9393939e-01	
   1.2070082e-01	   7.7979798e-01	
   1.2111111e-01	   7.7649170e-01	
   1.2239733e-01	   7.6565657e-01	
   1.2429583e-01	   7.5151515e-01	
   1.2646679e-01	   7.3737374e-01	
   1.2895119e-01	   7.2323232e-01	
   1.3121212e-01	   7.1185037e-01	
   1.3177276e-01	   7.0909091e-01	
   1.3489579e-01	   6.9494949e-01	
   1.3848527e-01	   6.8080808e-01	
   1.4131313e-01	   6.7089980e-01	
   1.4261891e-01	   6.6666667e-01	
   1.4738281e-01	   6.5252525e-01	
   1.5141414e-01	   6.4195611e-01	
   1.5295450e-01	   6.3838384e-01	
   1.5958290e-01	   6.2424242e-01	
   1.6151515e-01	   6.2043543e-01	
   1.6769005e-01	   6.1010101e-01	
   1.7161616e-01	   6.0397341e-01	
   1.7786089e-01	   5.9595960e-01	
   1.8171717e-01	   5.9120872e-01	
   1.9127316e-01	   5.8181818e-01	
   1.9181818e-01	   5.8129078e-01	
   2.0191919e-01	   5.7334930e-01	
   2.1142835e-01	   5.6767677e-01	
   2.1202020e-01	   5.6731652e-01	
   2.2212121e-01	   5.6246182e-01	
   2.3222222e-01	   5.5884864e-01	
   2.4232323e-01	   5.5622470e-01	
   2.5242424e-01	   5.5440367e-01	
   2.5998131e-01	   5.5353535e-01	
   1.3853506e-03	   2.2900000e+02	
   2.2700807e-01	   6.1010101e-01	
   2.3222222e-01	   6.0793278e-01	
   2.4232323e-01	   6.0489691e-01	
   2.5242424e-01	   6.0285125e-01	
   2.6252525e-01	   6.0162353e-01	
   2.7262626e-01	   6.0108055e-01	
   2.8272727e-01	   6.0111701e-01	
   2.9282828e-01	   6.0164778e-01	
   3.0292929e-01	   6.0260250e-01	
   3.1303030e-01	   6.0392173e-01	
   3.2313131e-01	   6.0555428e-01	
   3.3323232e-01	   6.0745518e-01	
   3.4333333e-01	   6.0958444e-01	
   3.4561158e-01	   6.1010101e-01	
   3.5343434e-01	   6.1183942e-01	
   3.6353535e-01	   6.1422988e-01	
   3.7363636e-01	   6.1674598e-01	
   3.8373737e-01	   6.1936124e-01	
   3.9383838e-01	   6.2205169e-01	
   4.0192984e-01	   6.2424242e-01	
   4.0393939e-01	   6.2477984e-01	
   4.1404040e-01	   6.2747773e-01	
   4.2414141e-01	   6.3019230e-01	
   4.3424242e-01	   6.3290984e-01	
   4.4434343e-01	   6.3561936e-01	
   4.5444444e-01	   6.3831266e-01	
   4.5471698e-01	   6.3838384e-01	
   4.6454545e-01	   6.4092407e-01	
   4.7464646e-01	   6.4350723e-01	
   4.8474747e-01	   6.4606347e-01	
   4.9484848e-01	   6.4859510e-01	
   5.0494949e-01	   6.5110693e-01	
   5.1070688e-01	   6.5252525e-01	
   5.1505051e-01	   6.5358649e-01	
   5.2515152e-01	   6.5603467e-01	
   5.3525253e-01	   6.5848770e-01	
   5.4535354e-01	   6.6095897e-01	
   5.5545455e-01	   6.6346383e-01	
   5.6555556e-01	   6.6601959e-01	
   5.6806446e-01	   6.6666667e-01	
   5.7565657e-01	   6.6861750e-01	
   5.8575758e-01	   6.7129329e-01	
   5.9585859e-01	   6.7407853e-01	
   6.0595960e-01	   6.7699815e-01	
   6.1606061e-01	   6.8007925e-01	
   6.1833632e-01	   6.8080808e-01	
   6.2616162e-01	   6.8332977e-01	
   6.3626263e-01	   6.8679275e-01	
   6.4636364e-01	   6.9050889e-01	
   6.5646465e-01	   6.9451623e-01	
   6.5749179e-01	   6.9494949e-01	
   6.6656566e-01	   6.9885185e-01	
   6.7666667e-01	   7.0356315e-01	
   6.8676768e-01	   7.0870118e-01	
   6.8748543e-01	   7.0909091e-01	
   6.9686869e-01	   7.1436072e-01	
   7.0696970e-01	   7.2057093e-01	
   7.1098115e-01	   7.2323232e-01	
   7.1707071e-01	   7.2746985e-01	
   7.2717172e-01	   7.3512202e-01	
   7.2993475e-01	   7.3737374e-01	
   7.3727273e-01	   7.4374283e-01	
   7.4550349e-01	   7.5151515e-01	
   7.4737374e-01	   7.5342255e-01	
   7.5747475e-01	   7.6449268e-01	
   7.5846978e-01	   7.6565657e-01	
   7.6757576e-01	   7.7737303e-01	
   7.6934413e-01	   7.7979798e-01	
   7.7767677e-01	   7.9258545e-01	
   7.7851206e-01	   7.9393939e-01	
   7.8621845e-01	   8.0808081e-01	
   7.8777778e-01	   8.1139638e-01	
   7.9266549e-01	   8.2222222e-01	
   7.9787879e-01	   8.3603009e-01	
   7.9800081e-01	   8.3636364e-01	
   8.0232221e-01	   8.5050505e-01	
   8.0571777e-01	   8.6464646e-01	
   8.0797980e-01	   8.7726598e-01	
   8.0824905e-01	   8.7878788e-01	
   8.0996677e-01	   8.9292929e-01	
   8.1089862e-01	   9.0707071e-01	
   8.1106703e-01	   9.2121212e-01	
   8.1048358e-01	   9.3535354e-01	
   8.0914941e-01	   9.4949495e-01	
   8.0797980e-01	   9.5742773e-01	
   8.0705931e-01	   9.6363636e-01	
   8.0419900e-01	   9.7777778e-01	
   8.0053445e-01	   9.9191919e-01	
   7.9787879e-01	   1.0003223e+00	
   7.9602537e-01	   1.0060606e+00	
   7.9062125e-01	   1.0202020e+00	
   7.8777778e-01	   1.0266254e+00	
   7.8424247e-01	   1.0343434e+00	
   7.7767677e-01	   1.0468858e+00	
   7.7680311e-01	   1.0484848e+00	
   7.6816153e-01	   1.0626263e+00	
   7.6757576e-01	   1.0634967e+00	
   7.5813726e-01	   1.0767677e+00	
   7.5747475e-01	   1.0776228e+00	
   7.4737374e-01	   1.0898903e+00	
   7.4647683e-01	   1.0909091e+00	
   7.3727273e-01	   1.1006588e+00	
   7.3278664e-01	   1.1050505e+00	
   7.2717172e-01	   1.1102395e+00	
   7.1707071e-01	   1.1187973e+00	
   7.1656842e-01	   1.1191919e+00	
   7.0696970e-01	   1.1264083e+00	
   6.9686869e-01	   1.1332516e+00	
   6.9673760e-01	   1.1333333e+00	
   6.8676768e-01	   1.1393597e+00	
   6.7666667e-01	   1.1448288e+00	
   6.7124665e-01	   1.1474747e+00	
   6.6656566e-01	   1.1497159e+00	
   6.5646465e-01	   1.1540688e+00	
   6.4636364e-01	   1.1579280e+00	
   6.3626263e-01	   1.1613364e+00	
   6.3533213e-01	   1.1616162e+00	
   6.2616162e-01	   1.1643603e+00	
   6.1606061e-01	   1.1670134e+00	
   6.0595960e-01	   1.1693323e+00	
   5.9585859e-01	   1.1713558e+00	
   5.8575758e-01	   1.1731225e+00	
   5.7565657e-01	   1.1746710e+00	
   5.6765104e-01	   1.1757576e+00	
   5.6555556e-01	   1.1760447e+00	
   5.5545455e-01	   1.1772940e+00	
   5.4535354e-01	   1.1784398e+00	
   5.3525253e-01	   1.1795214e+00	
   5.2515152e-01	   1.1805772e+00	
   5.1505051e-01	   1.1816445e+00	
   5.0494949e-01	   1.1827593e+00	
   4.9484848e-01	   1.1839552e+00	
   4.8474747e-01	   1.1852630e+00	
   4.7464646e-01	   1.1867100e+00	
   4.6454545e-01	   1.1883196e+00	
   4.5564887e-01	   1.1898990e+00	
   4.5444444e-01	   1.1901158e+00	
   4.4434343e-01	   1.1921517e+00	
   4.3424242e-01	   1.1943958e+00	
   4.2414141e-01	   1.1968505e+00	
   4.1404040e-01	   1.1995119e+00	
   4.0393939e-01	   1.2023706e+00	
   3.9843886e-01	   1.2040404e+00	
   3.9383838e-01	   1.2054542e+00	
   3.8373737e-01	   1.2087556e+00	
   3.7363636e-01	   1.2121949e+00	
   3.6353535e-01	   1.2157402e+00	
   3.5676330e-01	   1.2181818e+00	
   3.5343434e-01	   1.2193985e+00	
   3.4333333e-01	   1.2231761e+00	
   3.3323232e-01	   1.2269366e+00	
   3.2313131e-01	   1.2306309e+00	
   3.1840845e-01	   1.2323232e+00	
   3.1303030e-01	   1.2342855e+00	
   3.0292929e-01	   1.2378267e+00	
   2.9282828e-01	   1.2411197e+00	
   2.8272727e-01	   1.2440959e+00	
   2.7347590e-01	   1.2464646e+00	
   2.7262626e-01	   1.2466886e+00	
   2.6252525e-01	   1.2488876e+00	
   2.5242424e-01	   1.2504752e+00	
   2.4232323e-01	   1.2513232e+00	
   2.3222222e-01	   1.2512722e+00	
   2.2212121e-01	   1.2501175e+00	
   2.1202020e-01	   1.2475883e+00	
   2.0930226e-01	   1.2464646e+00	
   2.0191919e-01	   1.2434421e+00	
   1.9181818e-01	   1.2371645e+00	
   1.8633453e-01	   1.2323232e+00	
   1.8171717e-01	   1.2281261e+00	
   1.7369731e-01	   1.2181818e+00	
   1.7161616e-01	   1.2154490e+00	
   1.6490017e-01	   1.2040404e+00	
   1.6151515e-01	   1.1977504e+00	
   1.5808544e-01	   1.1898990e+00	
   1.5255667e-01	   1.1757576e+00	
   1.5141414e-01	   1.1725538e+00	
   1.4807156e-01	   1.1616162e+00	
   1.4426541e-01	   1.1474747e+00	
   1.4131313e-01	   1.1348994e+00	
   1.4097989e-01	   1.1333333e+00	
   1.3822556e-01	   1.1191919e+00	
   1.3583839e-01	   1.1050505e+00	
   1.3377503e-01	   1.0909091e+00	
   1.3199910e-01	   1.0767677e+00	
   1.3121212e-01	   1.0695757e+00	
   1.3046798e-01	   1.0626263e+00	
   1.2915660e-01	   1.0484848e+00	
   1.2805609e-01	   1.0343434e+00	
   1.2714917e-01	   1.0202020e+00	
   1.2642169e-01	   1.0060606e+00	
   1.2586235e-01	   9.9191919e-01	
   1.2546234e-01	   9.7777778e-01	
   1.2521516e-01	   9.6363636e-01	
   1.2511645e-01	   9.4949495e-01	
   1.2516392e-01	   9.3535354e-01	
   1.2535722e-01	   9.2121212e-01	
   1.2569805e-01	   9.0707071e-01	
   1.2619011e-01	   8.9292929e-01	
   1.2683926e-01	   8.7878788e-01	
   1.2765365e-01	   8.6464646e-01	
   1.2864398e-01	   8.5050505e-01	
   1.2982371e-01	   8.3636364e-01	
   1.3120953e-01	   8.2222222e-01	
   1.3121212e-01	   8.2219870e-01	
   1.3276259e-01	   8.0808081e-01	
   1.3455369e-01	   7.9393939e-01	
   1.3661068e-01	   7.7979798e-01	
   1.3896689e-01	   7.6565657e-01	
   1.4131313e-01	   7.5326591e-01	
   1.4166334e-01	   7.5151515e-01	
   1.4475080e-01	   7.3737374e-01	
   1.4827633e-01	   7.2323232e-01	
   1.5141414e-01	   7.1207051e-01	
   1.5234216e-01	   7.0909091e-01	
   1.5713094e-01	   6.9494949e-01	
   1.6151515e-01	   6.8349050e-01	
   1.6269815e-01	   6.8080808e-01	
   1.6944430e-01	   6.6666667e-01	
   1.7161616e-01	   6.6247034e-01	
   1.7776964e-01	   6.5252525e-01	
   1.8171717e-01	   6.4655871e-01	
   1.8838396e-01	   6.3838384e-01	
   1.9181818e-01	   6.3434564e-01	
   2.0191919e-01	   6.2494822e-01	
   2.0288457e-01	   6.2424242e-01	
   2.1202020e-01	   6.1760960e-01	
   2.2212121e-01	   6.1209379e-01	
   2.2700807e-01	   6.1010101e-01	
   1.8471341e-03	   2.0300000e+02	
   2.2707824e-01	   6.5252525e-01	
   2.3222222e-01	   6.5011121e-01	
   2.4232323e-01	   6.4674321e-01	
   2.5242424e-01	   6.4453889e-01	
   2.6252525e-01	   6.4329842e-01	
   2.7262626e-01	   6.4286665e-01	
   2.8272727e-01	   6.4312018e-01	
   2.9282828e-01	   6.4395843e-01	
   3.0292929e-01	   6.4529743e-01	
   3.1303030e-01	   6.4706538e-01	
   3.2313131e-01	   6.4919957e-01	
   3.3323232e-01	   6.5164420e-01	
   3.3656266e-01	   6.5252525e-01	
   3.4333333e-01	   6.5432355e-01	
   3.5343434e-01	   6.5720329e-01	
   3.6353535e-01	   6.6025395e-01	
   3.7363636e-01	   6.6343678e-01	
   3.8358743e-01	   6.6666667e-01	
   3.8373737e-01	   6.6671598e-01	
   3.9383838e-01	   6.7004376e-01	
   4.0393939e-01	   6.7340646e-01	
   4.1404040e-01	   6.7677811e-01	
   4.2414141e-01	   6.8013657e-01	
   4.2620317e-01	   6.8080808e-01	
   4.3424242e-01	   6.8347190e-01	
   4.4434343e-01	   6.8676155e-01	
   4.5444444e-01	   6.8999274e-01	
   4.6454545e-01	   6.9315927e-01	
   4.7040382e-01	   6.9494949e-01	
   4.7464646e-01	   6.9627263e-01	
   4.8474747e-01	   6.9933647e-01	
   4.9484848e-01	   7.0233720e-01	
   5.0494949e-01	   7.0528436e-01	
   5.1505051e-01	   7.0819098e-01	
   5.1821977e-01	   7.0909091e-01	
   5.2515152e-01	   7.1110532e-01	
   5.3525253e-01	   7.1402498e-01	
   5.4535354e-01	   7.1695672e-01	
   5.5545455e-01	   7.1992502e-01	
   5.6555556e-01	   7.2295672e-01	
   5.6645298e-01	   7.2323232e-01	
   5.7565657e-01	   7.2614434e-01	
   5.8575758e-01	   7.2946011e-01	
   5.9585859e-01	   7.3293200e-01	
   6.0595960e-01	   7.3659674e-01	
   6.0799183e-01	   7.3737374e-01	
   6.1606061e-01	   7.4058803e-01	
   6.2616162e-01	   7.4488148e-01	
   6.3626263e-01	   7.4950022e-01	
   6.4037526e-01	   7.5151515e-01	
   6.4636364e-01	   7.5461501e-01	
   6.5646465e-01	   7.6025631e-01	
   6.6535632e-01	   7.6565657e-01	
   6.6656566e-01	   7.6644435e-01	
   6.7666667e-01	   7.7351943e-01	
   6.8487667e-01	   7.7979798e-01	
   6.8676768e-01	   7.8137634e-01	
   6.9686869e-01	   7.9047198e-01	
   7.0042741e-01	   7.9393939e-01	
   7.0696970e-01	   8.0103945e-01	
   7.1297726e-01	   8.0808081e-01	
   7.1707071e-01	   8.1353915e-01	
   7.2314317e-01	   8.2222222e-01	
   7.2717172e-01	   8.2894587e-01	
   7.3134831e-01	   8.3636364e-01	
   7.3727273e-01	   8.4904918e-01	
   7.3791691e-01	   8.5050505e-01	
   7.4297767e-01	   8.6464646e-01	
   7.4678827e-01	   8.7878788e-01	
   7.4737374e-01	   8.8190899e-01	
   7.4936555e-01	   8.9292929e-01	
   7.5082390e-01	   9.0707071e-01	
   7.5121145e-01	   9.2121212e-01	
   7.5054698e-01	   9.3535354e-01	
   7.4883511e-01	   9.4949495e-01	
   7.4737374e-01	   9.5699077e-01	
   7.4603285e-01	   9.6363636e-01	
   7.4208537e-01	   9.7777778e-01	
   7.3727273e-01	   9.9115389e-01	
   7.3698390e-01	   9.9191919e-01	
   7.3049589e-01	   1.0060606e+00	
   7.2717172e-01	   1.0121779e+00	
   7.2253552e-01	   1.0202020e+00	
   7.1707071e-01	   1.0284103e+00	
   7.1282935e-01	   1.0343434e+00	
   7.0696970e-01	   1.0416223e+00	
   7.0097776e-01	   1.0484848e+00	
   6.9686869e-01	   1.0527451e+00	
   6.8676768e-01	   1.0623095e+00	
   6.8640272e-01	   1.0626263e+00	
   6.7666667e-01	   1.0704176e+00	
   6.6781782e-01	   1.0767677e+00	
   6.6656566e-01	   1.0776085e+00	
   6.5646465e-01	   1.0837642e+00	
   6.4636364e-01	   1.0892287e+00	
   6.4288911e-01	   1.0909091e+00	
   6.3626263e-01	   1.0939579e+00	
   6.2616162e-01	   1.0980786e+00	
   6.1606061e-01	   1.1017006e+00	
   6.0595960e-01	   1.1048771e+00	
   6.0533683e-01	   1.1050505e+00	
   5.9585859e-01	   1.1076020e+00	
   5.8575758e-01	   1.1099914e+00	
   5.7565657e-01	   1.1121002e+00	
   5.6555556e-01	   1.1139790e+00	
   5.5545455e-01	   1.1156787e+00	
   5.4535354e-01	   1.1172496e+00	
   5.3525253e-01	   1.1187416e+00	
   5.3215739e-01	   1.1191919e+00	
   5.2515152e-01	   1.1201916e+00	
   5.1505051e-01	   1.1216538e+00	
   5.0494949e-01	   1.1231779e+00	
   4.9484848e-01	   1.1248053e+00	
   4.8474747e-01	   1.1265736e+00	
   4.7464646e-01	   1.1285164e+00	
   4.6454545e-01	   1.1306618e+00	
   4.5444444e-01	   1.1330326e+00	
   4.5329454e-01	   1.1333333e+00	
   4.4434343e-01	   1.1356400e+00	
   4.3424242e-01	   1.1384979e+00	
   4.2414141e-01	   1.1416095e+00	
   4.1404040e-01	   1.1449704e+00	
   4.0704752e-01	   1.1474747e+00	
   4.0393939e-01	   1.1485745e+00	
   3.9383838e-01	   1.1524103e+00	
   3.8373737e-01	   1.1564401e+00	
   3.7363636e-01	   1.1606322e+00	
   3.7137078e-01	   1.1616162e+00	
   3.6353535e-01	   1.1649852e+00	
   3.5343434e-01	   1.1694294e+00	
   3.4333333e-01	   1.1739052e+00	
   3.3918690e-01	   1.1757576e+00	
   3.3323232e-01	   1.1784024e+00	
   3.2313131e-01	   1.1828468e+00	
   3.1303030e-01	   1.1871439e+00	
   3.0625833e-01	   1.1898990e+00	
   3.0292929e-01	   1.1912544e+00	
   2.9282828e-01	   1.1951258e+00	
   2.8272727e-01	   1.1986139e+00	
   2.7262626e-01	   1.2016256e+00	
   2.6258125e-01	   1.2040404e+00	
   2.6252525e-01	   1.2040541e+00	
   2.5242424e-01	   1.2058151e+00	
   2.4232323e-01	   1.2066884e+00	
   2.3222222e-01	   1.2064786e+00	
   2.2212121e-01	   1.2049335e+00	
   2.1927019e-01	   1.2040404e+00	
   2.1202020e-01	   1.2017674e+00	
   2.0191919e-01	   1.1965318e+00	
   1.9343527e-01	   1.1898990e+00	
   1.9181818e-01	   1.1885885e+00	
   1.8171717e-01	   1.1771170e+00	
   1.8081503e-01	   1.1757576e+00	
   1.7213317e-01	   1.1616162e+00	
   1.7161616e-01	   1.1607002e+00	
   1.6569884e-01	   1.1474747e+00	
   1.6151515e-01	   1.1368714e+00	
   1.6035439e-01	   1.1333333e+00	
   1.5614265e-01	   1.1191919e+00	
   1.5250005e-01	   1.1050505e+00	
   1.5141414e-01	   1.1003185e+00	
   1.4950983e-01	   1.0909091e+00	
   1.4700412e-01	   1.0767677e+00	
   1.4485817e-01	   1.0626263e+00	
   1.4303568e-01	   1.0484848e+00	
   1.4150628e-01	   1.0343434e+00	
   1.4131313e-01	   1.0322278e+00	
   1.4027357e-01	   1.0202020e+00	
   1.3928374e-01	   1.0060606e+00	
   1.3851578e-01	   9.9191919e-01	
   1.3795750e-01	   9.7777778e-01	
   1.3759973e-01	   9.6363636e-01	
   1.3743616e-01	   9.4949495e-01	
   1.3746313e-01	   9.3535354e-01	
   1.3767959e-01	   9.2121212e-01	
   1.3808707e-01	   9.0707071e-01	
   1.3868976e-01	   8.9292929e-01	
   1.3949456e-01	   8.7878788e-01	
   1.4051137e-01	   8.6464646e-01	
   1.4131313e-01	   8.5544661e-01	
   1.4175839e-01	   8.5050505e-01	
   1.4325678e-01	   8.3636364e-01	
   1.4501621e-01	   8.2222222e-01	
   1.4706125e-01	   8.0808081e-01	
   1.4942182e-01	   7.9393939e-01	
   1.5141414e-01	   7.8343736e-01	
   1.5216653e-01	   7.7979798e-01	
   1.5540859e-01	   7.6565657e-01	
   1.5910791e-01	   7.5151515e-01	
   1.6151515e-01	   7.4326185e-01	
   1.6346771e-01	   7.3737374e-01	
   1.6864512e-01	   7.2323232e-01	
   1.7161616e-01	   7.1589316e-01	
   1.7486217e-01	   7.0909091e-01	
   1.8171717e-01	   6.9601055e-01	
   1.8239332e-01	   6.9494949e-01	
   1.9181818e-01	   6.8113689e-01	
   1.9209942e-01	   6.8080808e-01	
   2.0191919e-01	   6.6984648e-01	
   2.0560319e-01	   6.6666667e-01	
   2.1202020e-01	   6.6127425e-01	
   2.2212121e-01	   6.5485285e-01	
   2.2707824e-01	   6.5252525e-01	
   2.3089176e-03	   1.7500000e+02	
   2.2216906e-01	   6.9494949e-01	
   2.3222222e-01	   6.8954334e-01	
   2.4232323e-01	   6.8578926e-01	
   2.5242424e-01	   6.8340936e-01	
   2.6252525e-01	   6.8217234e-01	
   2.7262626e-01	   6.8189785e-01	
   2.8272727e-01	   6.8244147e-01	
   2.9282828e-01	   6.8368449e-01	
   3.0292929e-01	   6.8552661e-01	
   3.1303030e-01	   6.8788090e-01	
   3.2313131e-01	   6.9067031e-01	
   3.3323232e-01	   6.9382515e-01	
   3.3656087e-01	   6.9494949e-01	
   3.4333333e-01	   6.9730860e-01	
   3.5343434e-01	   7.0105296e-01	
   3.6353535e-01	   7.0498957e-01	
   3.7363636e-01	   7.0906610e-01	
   3.7369760e-01	   7.0909091e-01	
   3.8373737e-01	   7.1332684e-01	
   3.9383838e-01	   7.1763745e-01	
   4.0393939e-01	   7.2195585e-01	
   4.0697799e-01	   7.2323232e-01	
   4.1404040e-01	   7.2634418e-01	
   4.2414141e-01	   7.3071152e-01	
   4.3424242e-01	   7.3498927e-01	
   4.4004998e-01	   7.3737374e-01	
   4.4434343e-01	   7.3923419e-01	
   4.5444444e-01	   7.4345057e-01	
   4.6454545e-01	   7.4752677e-01	
   4.7464646e-01	   7.5146206e-01	
   4.7478854e-01	   7.5151515e-01	
   4.8474747e-01	   7.5546118e-01	
   4.9484848e-01	   7.5932753e-01	
   5.0494949e-01	   7.6307681e-01	
   5.1208503e-01	   7.6565657e-01	
   5.1505051e-01	   7.6680210e-01	
   5.2515152e-01	   7.7061963e-01	
   5.3525253e-01	   7.7439631e-01	
   5.4535354e-01	   7.7817099e-01	
   5.4966935e-01	   7.7979798e-01	
   5.5545455e-01	   7.8215060e-01	
   5.6555556e-01	   7.8633748e-01	
   5.7565657e-01	   7.9065865e-01	
   5.8301408e-01	   7.9393939e-01	
   5.8575758e-01	   7.9527840e-01	
   5.9585859e-01	   8.0045300e-01	
   6.0595960e-01	   8.0594998e-01	
   6.0963292e-01	   8.0808081e-01	
   6.1606061e-01	   8.1224184e-01	
   6.2616162e-01	   8.1926748e-01	
   6.3010634e-01	   8.2222222e-01	
   6.3626263e-01	   8.2749430e-01	
   6.4582339e-01	   8.3636364e-01	
   6.4636364e-01	   8.3695388e-01	
   6.5646465e-01	   8.4887305e-01	
   6.5774427e-01	   8.5050505e-01	
   6.6656566e-01	   8.6432073e-01	
   6.6675871e-01	   8.6464646e-01	
   6.7323763e-01	   8.7878788e-01	
   6.7666667e-01	   8.8947006e-01	
   6.7770576e-01	   8.9292929e-01	
   6.8019168e-01	   9.0707071e-01	
   6.8092591e-01	   9.2121212e-01	
   6.7992485e-01	   9.3535354e-01	
   6.7718427e-01	   9.4949495e-01	
   6.7666667e-01	   9.5113557e-01	
   6.7241702e-01	   9.6363636e-01	
   6.6656566e-01	   9.7594151e-01	
   6.6561445e-01	   9.7777778e-01	
   6.5646465e-01	   9.9155862e-01	
   6.5620096e-01	   9.9191919e-01	
   6.4636364e-01	   1.0030048e+00	
   6.4334359e-01	   1.0060606e+00	
   6.3626263e-01	   1.0121963e+00	
   6.2616162e-01	   1.0199735e+00	
   6.2582995e-01	   1.0202020e+00	
   6.1606061e-01	   1.0261463e+00	
   6.0595960e-01	   1.0315623e+00	
   6.0010281e-01	   1.0343434e+00	
   5.9585859e-01	   1.0361672e+00	
   5.8575758e-01	   1.0400320e+00	
   5.7565657e-01	   1.0434664e+00	
   5.6555556e-01	   1.0465476e+00	
   5.5860269e-01	   1.0484848e+00	
   5.5545455e-01	   1.0492965e+00	
   5.4535354e-01	   1.0517351e+00	
   5.3525253e-01	   1.0540591e+00	
   5.2515152e-01	   1.0563356e+00	
   5.1505051e-01	   1.0586290e+00	
   5.0494949e-01	   1.0610002e+00	
   4.9841828e-01	   1.0626263e+00	
   4.9484848e-01	   1.0634633e+00	
   4.8474747e-01	   1.0660262e+00	
   4.7464646e-01	   1.0688115e+00	
   4.6454545e-01	   1.0718557e+00	
   4.5444444e-01	   1.0751881e+00	
   4.5009596e-01	   1.0767677e+00	
   4.4434343e-01	   1.0787555e+00	
   4.3424242e-01	   1.0825775e+00	
   4.2414141e-01	   1.0867153e+00	
   4.1462851e-01	   1.0909091e+00	
   4.1404040e-01	   1.0911575e+00	
   4.0393939e-01	   1.0957771e+00	
   3.9383838e-01	   1.1006638e+00	
   3.8521373e-01	   1.1050505e+00	
   3.8373737e-01	   1.1057742e+00	
   3.7363636e-01	   1.1109971e+00	
   3.6353535e-01	   1.1163686e+00	
   3.5837117e-01	   1.1191919e+00	
   3.5343434e-01	   1.1218066e+00	
   3.4333333e-01	   1.1272472e+00	
   3.3323232e-01	   1.1326588e+00	
   3.3197239e-01	   1.1333333e+00	
   3.2313131e-01	   1.1379464e+00	
   3.1303030e-01	   1.1430516e+00	
   3.0382238e-01	   1.1474747e+00	
   3.0292929e-01	   1.1478960e+00	
   2.9282828e-01	   1.1523879e+00	
   2.8272727e-01	   1.1564217e+00	
   2.7262626e-01	   1.1598840e+00	
   2.6630502e-01	   1.1616162e+00	
   2.6252525e-01	   1.1626477e+00	
   2.5242424e-01	   1.1645525e+00	
   2.4232323e-01	   1.1653978e+00	
   2.3222222e-01	   1.1649429e+00	
   2.2212121e-01	   1.1628764e+00	
   2.1895659e-01	   1.1616162e+00	
   2.1202020e-01	   1.1587825e+00	
   2.0191919e-01	   1.1520824e+00	
   1.9718909e-01	   1.1474747e+00	
   1.9181818e-01	   1.1419065e+00	
   1.8583231e-01	   1.1333333e+00	
   1.8171717e-01	   1.1268845e+00	
   1.7794817e-01	   1.1191919e+00	
   1.7180419e-01	   1.1050505e+00	
   1.7161616e-01	   1.1045719e+00	
   1.6725517e-01	   1.0909091e+00	
   1.6336923e-01	   1.0767677e+00	
   1.6151515e-01	   1.0690198e+00	
   1.6020533e-01	   1.0626263e+00	
   1.5768516e-01	   1.0484848e+00	
   1.5556563e-01	   1.0343434e+00	
   1.5381132e-01	   1.0202020e+00	
   1.5239292e-01	   1.0060606e+00	
   1.5141414e-01	   9.9358059e-01	
   1.5129470e-01	   9.9191919e-01	
   1.5053194e-01	   9.7777778e-01	
   1.5002782e-01	   9.6363636e-01	
   1.4977329e-01	   9.4949495e-01	
   1.4976275e-01	   9.3535354e-01	
   1.4999395e-01	   9.2121212e-01	
   1.5046791e-01	   9.0707071e-01	
   1.5118903e-01	   8.9292929e-01	
   1.5141414e-01	   8.8963690e-01	
   1.5220707e-01	   8.7878788e-01	
   1.5351601e-01	   8.6464646e-01	
   1.5511815e-01	   8.5050505e-01	
   1.5703330e-01	   8.3636364e-01	
   1.5928641e-01	   8.2222222e-01	
   1.6151515e-01	   8.1014505e-01	
   1.6194204e-01	   8.0808081e-01	
   1.6522401e-01	   7.9393939e-01	
   1.6898455e-01	   7.7979798e-01	
   1.7161616e-01	   7.7099144e-01	
   1.7347348e-01	   7.6565657e-01	
   1.7892800e-01	   7.5151515e-01	
   1.8171717e-01	   7.4497425e-01	
   1.8562484e-01	   7.3737374e-01	
   1.9181818e-01	   7.2636717e-01	
   1.9401237e-01	   7.2323232e-01	
   2.0191919e-01	   7.1267310e-01	
   2.0536562e-01	   7.0909091e-01	
   2.1202020e-01	   7.0249540e-01	
   2.2212121e-01	   6.9497578e-01	
   2.2216906e-01	   6.9494949e-01	
   2.7707012e-03	   1.3700000e+02	
   2.4758034e-01	   7.2323232e-01	
   2.5242424e-01	   7.2200132e-01	
   2.6252525e-01	   7.2080742e-01	
   2.7262626e-01	   7.2077589e-01	
   2.8272727e-01	   7.2173391e-01	
   2.9113542e-01	   7.2323232e-01	
   2.9282828e-01	   7.2354657e-01	
   3.0292929e-01	   7.2614633e-01	
   3.1303030e-01	   7.2938571e-01	
   3.2313131e-01	   7.3316668e-01	
   3.3317330e-01	   7.3737374e-01	
   3.3323232e-01	   7.3740003e-01	
   3.4333333e-01	   7.4219333e-01	
   3.5343434e-01	   7.4729244e-01	
   3.6147732e-01	   7.5151515e-01	
   3.6353535e-01	   7.5267989e-01	
   3.7363636e-01	   7.5846655e-01	
   3.8373737e-01	   7.6434448e-01	
   3.8601563e-01	   7.6565657e-01	
   3.9383838e-01	   7.7057005e-01	
   4.0393939e-01	   7.7684644e-01	
   4.0880723e-01	   7.7979798e-01	
   4.1404040e-01	   7.8330267e-01	
   4.2414141e-01	   7.8984819e-01	
   4.3069850e-01	   7.9393939e-01	
   4.3424242e-01	   7.9641660e-01	
   4.4434343e-01	   8.0314010e-01	
   4.5214136e-01	   8.0808081e-01	
   4.5444444e-01	   8.0974342e-01	
   4.6454545e-01	   8.1661728e-01	
   4.7326654e-01	   8.2222222e-01	
   4.7464646e-01	   8.2325443e-01	
   4.8474747e-01	   8.3035466e-01	
   4.9381558e-01	   8.3636364e-01	
   4.9484848e-01	   8.3718319e-01	
   5.0494949e-01	   8.4475589e-01	
   5.1302404e-01	   8.5050505e-01	
   5.1505051e-01	   8.5230367e-01	
   5.2515152e-01	   8.6089333e-01	
   5.2970727e-01	   8.6464646e-01	
   5.3525253e-01	   8.7070443e-01	
   5.4281837e-01	   8.7878788e-01	
   5.4535354e-01	   8.8282625e-01	
   5.5174855e-01	   8.9292929e-01	
   5.5545455e-01	   9.0444317e-01	
   5.5629417e-01	   9.0707071e-01	
   5.5623780e-01	   9.2121212e-01	
   5.5545455e-01	   9.2354095e-01	
   5.5121065e-01	   9.3535354e-01	
   5.4535354e-01	   9.4337525e-01	
   5.4063635e-01	   9.4949495e-01	
   5.3525253e-01	   9.5416001e-01	
   5.2515152e-01	   9.6261006e-01	
   5.2392030e-01	   9.6363636e-01	
   5.1505051e-01	   9.6926201e-01	
   5.0494949e-01	   9.7572747e-01	
   5.0186867e-01	   9.7777778e-01	
   4.9484848e-01	   9.8159247e-01	
   4.8474747e-01	   9.8737363e-01	
   4.7728848e-01	   9.9191919e-01	
   4.7464646e-01	   9.9329349e-01	
   4.6454545e-01	   9.9898378e-01	
   4.5444444e-01	   1.0051045e+00	
   4.5299764e-01	   1.0060606e+00	
   4.4434343e-01	   1.0110947e+00	
   4.3424242e-01	   1.0174321e+00	
   4.3016323e-01	   1.0202020e+00	
   4.2414141e-01	   1.0238790e+00	
   4.1404040e-01	   1.0305050e+00	
   4.0856727e-01	   1.0343434e+00	
   4.0393939e-01	   1.0373092e+00	
   3.9383838e-01	   1.0441911e+00	
   3.8785438e-01	   1.0484848e+00	
   3.8373737e-01	   1.0512186e+00	
   3.7363636e-01	   1.0582441e+00	
   3.6754952e-01	   1.0626263e+00	
   3.6353535e-01	   1.0653286e+00	
   3.5343434e-01	   1.0723223e+00	
   3.4710061e-01	   1.0767677e+00	
   3.4333333e-01	   1.0792630e+00	
   3.3323232e-01	   1.0859949e+00	
   3.2575548e-01	   1.0909091e+00	
   3.2313131e-01	   1.0925512e+00	
   3.1303030e-01	   1.0987392e+00	
   3.0292929e-01	   1.1046053e+00	
   3.0211217e-01	   1.1050505e+00	
   2.9282828e-01	   1.1099153e+00	
   2.8272727e-01	   1.1146566e+00	
   2.7262626e-01	   1.1186973e+00	
   2.7105896e-01	   1.1191919e+00	
   2.6252525e-01	   1.1218194e+00	
   2.5242424e-01	   1.1238775e+00	
   2.4232323e-01	   1.1246390e+00	
   2.3222222e-01	   1.1237983e+00	
   2.2212121e-01	   1.1209571e+00	
   2.1873909e-01	   1.1191919e+00	
   2.1202020e-01	   1.1154902e+00	
   2.0191919e-01	   1.1066124e+00	
   2.0067528e-01	   1.1050505e+00	
   1.9181818e-01	   1.0928317e+00	
   1.9078706e-01	   1.0909091e+00	
   1.8397822e-01	   1.0767677e+00	
   1.8171717e-01	   1.0714064e+00	
   1.7879878e-01	   1.0626263e+00	
   1.7474145e-01	   1.0484848e+00	
   1.7161616e-01	   1.0355495e+00	
   1.7137365e-01	   1.0343434e+00	
   1.6893718e-01	   1.0202020e+00	
   1.6695751e-01	   1.0060606e+00	
   1.6540060e-01	   9.9191919e-01	
   1.6423892e-01	   9.7777778e-01	
   1.6345084e-01	   9.6363636e-01	
   1.6302013e-01	   9.4949495e-01	
   1.6293554e-01	   9.3535354e-01	
   1.6319066e-01	   9.2121212e-01	
   1.6378374e-01	   9.0707071e-01	
   1.6471771e-01	   8.9292929e-01	
   1.6600028e-01	   8.7878788e-01	
   1.6764422e-01	   8.6464646e-01	
   1.6966767e-01	   8.5050505e-01	
   1.7161616e-01	   8.3910402e-01	
   1.7215518e-01	   8.3636364e-01	
   1.7537087e-01	   8.2222222e-01	
   1.7910429e-01	   8.0808081e-01	
   1.8171717e-01	   7.9938032e-01	
   1.8366873e-01	   7.9393939e-01	
   1.8935011e-01	   7.7979798e-01	
   1.9181818e-01	   7.7426649e-01	
   1.9656664e-01	   7.6565657e-01	
   2.0191919e-01	   7.5680949e-01	
   2.0601459e-01	   7.5151515e-01	
   2.1202020e-01	   7.4428585e-01	
   2.1964583e-01	   7.3737374e-01	
   2.2212121e-01	   7.3524518e-01	
   2.3222222e-01	   7.2890460e-01	
   2.4232323e-01	   7.2460055e-01	
   2.4758034e-01	   7.2323232e-01	
   3.2324847e-03	   9.3000000e+01	
   2.4335367e-01	   7.6565657e-01	
   2.5242424e-01	   7.6310693e-01	
   2.6252525e-01	   7.6200817e-01	
   2.7262626e-01	   7.6238948e-01	
   2.8272727e-01	   7.6403961e-01	
   2.8872741e-01	   7.6565657e-01	
   2.9282828e-01	   7.6685129e-01	
   3.0292929e-01	   7.7076665e-01	
   3.1303030e-01	   7.7554404e-01	
   3.2087395e-01	   7.7979798e-01	
   3.2313131e-01	   7.8115350e-01	
   3.3323232e-01	   7.8777484e-01	
   3.4195729e-01	   7.9393939e-01	
   3.4333333e-01	   7.9503886e-01	
   3.5343434e-01	   8.0340848e-01	
   3.5891417e-01	   8.0808081e-01	
   3.6353535e-01	   8.1264193e-01	
   3.7313953e-01	   8.2222222e-01	
   3.7363636e-01	   8.2281264e-01	
   3.8373737e-01	   8.3468261e-01	
   3.8519663e-01	   8.3636364e-01	
   3.9383838e-01	   8.4867282e-01	
   3.9516941e-01	   8.5050505e-01	
   4.0303998e-01	   8.6464646e-01	
   4.0393939e-01	   8.6696680e-01	
   4.0877687e-01	   8.7878788e-01	
   4.1209399e-01	   8.9292929e-01	
   4.1299347e-01	   9.0707071e-01	
   4.1150897e-01	   9.2121212e-01	
   4.0764741e-01	   9.3535354e-01	
   4.0393939e-01	   9.4376289e-01	
   4.0157326e-01	   9.4949495e-01	
   3.9383838e-01	   9.6307882e-01	
   3.9353910e-01	   9.6363636e-01	
   3.8389410e-01	   9.7777778e-01	
   3.8373737e-01	   9.7796806e-01	
   3.7363636e-01	   9.9085471e-01	
   3.7283581e-01	   9.9191919e-01	
   3.6353535e-01	   1.0025096e+00	
   3.6051006e-01	   1.0060606e+00	
   3.5343434e-01	   1.0133552e+00	
   3.4691170e-01	   1.0202020e+00	
   3.4333333e-01	   1.0235667e+00	
   3.3323232e-01	   1.0331212e+00	
   3.3193456e-01	   1.0343434e+00	
   3.2313131e-01	   1.0418890e+00	
   3.1521328e-01	   1.0484848e+00	
   3.1303030e-01	   1.0501630e+00	
   3.0292929e-01	   1.0576024e+00	
   2.9556972e-01	   1.0626263e+00	
   2.9282828e-01	   1.0643763e+00	
   2.8272727e-01	   1.0701685e+00	
   2.7262626e-01	   1.0750592e+00	
   2.6804505e-01	   1.0767677e+00	
   2.6252525e-01	   1.0787248e+00	
   2.5242424e-01	   1.0809658e+00	
   2.4232323e-01	   1.0815380e+00	
   2.3222222e-01	   1.0800284e+00	
   2.2421522e-01	   1.0767677e+00	
   2.2212121e-01	   1.0758449e+00	
   2.1202020e-01	   1.0679131e+00	
   2.0766119e-01	   1.0626263e+00	
   2.0191919e-01	   1.0547675e+00	
   1.9865172e-01	   1.0484848e+00	
   1.9234180e-01	   1.0343434e+00	
   1.9181818e-01	   1.0329676e+00	
   1.8809096e-01	   1.0202020e+00	
   1.8472236e-01	   1.0060606e+00	
   1.8206378e-01	   9.9191919e-01	
   1.8171717e-01	   9.8951689e-01	
   1.8032947e-01	   9.7777778e-01	
   1.7915942e-01	   9.6363636e-01	
   1.7847226e-01	   9.4949495e-01	
   1.7825019e-01	   9.3535354e-01	
   1.7848195e-01	   9.2121212e-01	
   1.7916258e-01	   9.0707071e-01	
   1.8029333e-01	   8.9292929e-01	
   1.8171717e-01	   8.8024419e-01	
   1.8191022e-01	   8.7878788e-01	
   1.8431980e-01	   8.6464646e-01	
   1.8729352e-01	   8.5050505e-01	
   1.9086115e-01	   8.3636364e-01	
   1.9181818e-01	   8.3308830e-01	
   1.9571667e-01	   8.2222222e-01	
   2.0155925e-01	   8.0808081e-01	
   2.0191919e-01	   8.0730137e-01	
   2.0978150e-01	   7.9393939e-01	
   2.1202020e-01	   7.9050477e-01	
   2.2128164e-01	   7.7979798e-01	
   2.2212121e-01	   7.7890304e-01	
   2.3222222e-01	   7.7112681e-01	
   2.4232323e-01	   7.6596148e-01	
   2.4335367e-01	   7.6565657e-01	
   3.6942682e-03	   5.9000000e+01	
   2.3222321e-01	   8.2222222e-01	
   2.4232323e-01	   8.1561075e-01	
   2.5242424e-01	   8.1207824e-01	
   2.6252525e-01	   8.1118442e-01	
   2.7262626e-01	   8.1258024e-01	
   2.8272727e-01	   8.1597817e-01	
   2.9282828e-01	   8.2113100e-01	
   2.9451387e-01	   8.2222222e-01	
   3.0292929e-01	   8.2864261e-01	
   3.1141446e-01	   8.3636364e-01	
   3.1303030e-01	   8.3816753e-01	
   3.2289390e-01	   8.5050505e-01	
   3.2313131e-01	   8.5089062e-01	
   3.3102871e-01	   8.6464646e-01	
   3.3323232e-01	   8.7010290e-01	
   3.3661261e-01	   8.7878788e-01	
   3.3991432e-01	   8.9292929e-01	
   3.4110825e-01	   9.0707071e-01	
   3.4030561e-01	   9.2121212e-01	
   3.3758646e-01	   9.3535354e-01	
   3.3323232e-01	   9.4878077e-01	
   3.3300165e-01	   9.4949495e-01	
   3.2659231e-01	   9.6363636e-01	
   3.2313131e-01	   9.6959812e-01	
   3.1829783e-01	   9.7777778e-01	
   3.1303030e-01	   9.8511366e-01	
   3.0793367e-01	   9.9191919e-01	
   3.0292929e-01	   9.9762255e-01	
   2.9496225e-01	   1.0060606e+00	
   2.9282828e-01	   1.0080433e+00	
   2.8272727e-01	   1.0164098e+00	
   2.7724825e-01	   1.0202020e+00	
   2.7262626e-01	   1.0230750e+00	
   2.6252525e-01	   1.0277529e+00	
   2.5242424e-01	   1.0304051e+00	
   2.4232323e-01	   1.0304906e+00	
   2.3222222e-01	   1.0273034e+00	
   2.2251741e-01	   1.0202020e+00	
   2.2212121e-01	   1.0198621e+00	
   2.1260793e-01	   1.0060606e+00	
   2.1202020e-01	   1.0050091e+00	
   2.0702755e-01	   9.9191919e-01	
   2.0292333e-01	   9.7777778e-01	
   2.0191919e-01	   9.7298133e-01	
   2.0045373e-01	   9.6363636e-01	
   1.9905489e-01	   9.4949495e-01	
   1.9844840e-01	   9.3535354e-01	
   1.9860258e-01	   9.2121212e-01	
   1.9949684e-01	   9.0707071e-01	
   2.0112134e-01	   8.9292929e-01	
   2.0191919e-01	   8.8813363e-01	
   2.0389412e-01	   8.7878788e-01	
   2.0779907e-01	   8.6464646e-01	
   2.1202020e-01	   8.5229830e-01	
   2.1283609e-01	   8.5050505e-01	
   2.2046888e-01	   8.3636364e-01	
   2.2212121e-01	   8.3371274e-01	
   2.3222222e-01	   8.2222294e-01	
   2.3222321e-01	   8.2222222e-01	


==> pullback_approx_2.dat <==
   7.9240733e-01	   2.2700000e+02	
   1.4096965e-01	   2.9898990e-01	
   1.4131313e-01	   2.9882133e-01	
   1.5141414e-01	   2.9671369e-01	
   1.6151515e-01	   2.9742821e-01	
   1.6633001e-01	   2.9898990e-01	
   1.7161616e-01	   3.0059459e-01	
   1.8171717e-01	   3.0589732e-01	
   1.9134118e-01	   3.1313131e-01	
   1.9181818e-01	   3.1348529e-01	
   2.0191919e-01	   3.2264614e-01	
   2.0623779e-01	   3.2727273e-01	
   2.1202020e-01	   3.3361716e-01	
   2.1839462e-01	   3.4141414e-01	
   2.2212121e-01	   3.4615294e-01	
   2.2907790e-01	   3.5555556e-01	
   2.3222222e-01	   3.6002042e-01	
   2.3888186e-01	   3.6969697e-01	
   2.4232323e-01	   3.7498658e-01	
   2.4812657e-01	   3.8383838e-01	
   2.5242424e-01	   3.9080143e-01	
   2.5700087e-01	   3.9797980e-01	
   2.6252525e-01	   4.0720432e-01	
   2.6562720e-01	   4.1212121e-01	
   2.7262626e-01	   4.2394559e-01	
   2.7409282e-01	   4.2626263e-01	
   2.8250677e-01	   4.4040404e-01	
   2.8272727e-01	   4.4079605e-01	
   2.9112410e-01	   4.5454545e-01	
   2.9282828e-01	   4.5755218e-01	
   2.9972518e-01	   4.6868687e-01	
   3.0292929e-01	   4.7427615e-01	
   3.0830068e-01	   4.8282828e-01	
   3.1303030e-01	   4.9099341e-01	
   3.1681828e-01	   4.9696970e-01	
   3.2313131e-01	   5.0781566e-01	
   3.2522050e-01	   5.1111111e-01	
   3.3323232e-01	   5.2494145e-01	
   3.3342717e-01	   5.2525253e-01	
   3.4158298e-01	   5.3939394e-01	
   3.4333333e-01	   5.4276564e-01	
   3.4936102e-01	   5.5353535e-01	
   3.5343434e-01	   5.6167270e-01	
   3.5664551e-01	   5.6767677e-01	
   3.6338388e-01	   5.8181818e-01	
   3.6353535e-01	   5.8217165e-01	
   3.6982970e-01	   5.9595960e-01	
   3.7363636e-01	   6.0543740e-01	
   3.7561935e-01	   6.1010101e-01	
   3.8096688e-01	   6.2424242e-01	
   3.8373737e-01	   6.3256227e-01	
   3.8578970e-01	   6.3838384e-01	
   3.9019502e-01	   6.5252525e-01	
   3.9383838e-01	   6.6592944e-01	
   3.9405085e-01	   6.6666667e-01	
   3.9763751e-01	   6.8080808e-01	
   4.0072713e-01	   6.9494949e-01	
   4.0335559e-01	   7.0909091e-01	
   4.0393939e-01	   7.1285345e-01	
   4.0565768e-01	   7.2323232e-01	
   4.0753530e-01	   7.3737374e-01	
   4.0894649e-01	   7.5151515e-01	
   4.0988183e-01	   7.6565657e-01	
   4.1032435e-01	   7.7979798e-01	
   4.1025129e-01	   7.9393939e-01	
   4.0963563e-01	   8.0808081e-01	
   4.0844731e-01	   8.2222222e-01	
   4.0665420e-01	   8.3636364e-01	
   4.0422272e-01	   8.5050505e-01	
   4.0393939e-01	   8.5182332e-01	
   4.0127116e-01	   8.6464646e-01	
   3.9765733e-01	   8.7878788e-01	
   3.9383838e-01	   8.9130690e-01	
   3.9335278e-01	   8.9292929e-01	
   3.8850791e-01	   9.0707071e-01	
   3.8373737e-01	   9.1914257e-01	
   3.8292556e-01	   9.2121212e-01	
   3.7675742e-01	   9.3535354e-01	
   3.7363636e-01	   9.4179059e-01	
   3.6989443e-01	   9.4949495e-01	
   3.6353535e-01	   9.6135876e-01	
   3.6231223e-01	   9.6363636e-01	
   3.5405543e-01	   9.7777778e-01	
   3.5343434e-01	   9.7877044e-01	
   3.4517924e-01	   9.9191919e-01	
   3.4333333e-01	   9.9465867e-01	
   3.3569117e-01	   1.0060606e+00	
   3.3323232e-01	   1.0094980e+00	
   3.2571080e-01	   1.0202020e+00	
   3.2313131e-01	   1.0236561e+00	
   3.1540444e-01	   1.0343434e+00	
   3.1303030e-01	   1.0374424e+00	
   3.0495707e-01	   1.0484848e+00	
   3.0292929e-01	   1.0511077e+00	
   2.9453013e-01	   1.0626263e+00	
   2.9282828e-01	   1.0648365e+00	
   2.8422696e-01	   1.0767677e+00	
   2.8272727e-01	   1.0787401e+00	
   2.7407975e-01	   1.0909091e+00	
   2.7262626e-01	   1.0928510e+00	
   2.6405627e-01	   1.1050505e+00	
   2.6252525e-01	   1.1071236e+00	
   2.5407359e-01	   1.1191919e+00	
   2.5242424e-01	   1.1214386e+00	
   2.4400640e-01	   1.1333333e+00	
   2.4232323e-01	   1.1356117e+00	
   2.3368005e-01	   1.1474747e+00	
   2.3222222e-01	   1.1494029e+00	
   2.2283838e-01	   1.1616162e+00	
   2.2212121e-01	   1.1625228e+00	
   2.1202020e-01	   1.1747027e+00	
   2.1105618e-01	   1.1757576e+00	
   2.0191919e-01	   1.1856455e+00	
   1.9727159e-01	   1.1898990e+00	
   1.9181818e-01	   1.1949055e+00	
   1.8171717e-01	   1.2021815e+00	
   1.7808164e-01	   1.2040404e+00	
   1.7161616e-01	   1.2074500e+00	
   1.6151515e-01	   1.2106492e+00	
   1.5141414e-01	   1.2121108e+00	
   1.4131313e-01	   1.2127080e+00	
   1.3121212e-01	   1.2138201e+00	
   1.2111111e-01	   1.2172508e+00	
   1.1993327e-01	   1.2181818e+00	
   1.1101010e-01	   1.2252697e+00	
   1.0597542e-01	   1.2323232e+00	
   1.0090909e-01	   1.2391986e+00	
   9.7446011e-02	   1.2464646e+00	
   9.0808081e-02	   1.2594290e+00	
   9.0369124e-02	   1.2606061e+00	
   8.4937896e-02	   1.2747475e+00	
   8.0707071e-02	   1.2847820e+00	
   7.9251944e-02	   1.2888889e+00	
   7.4016334e-02	   1.3030303e+00	
   7.0606061e-02	   1.3115652e+00	
   6.8188660e-02	   1.3171717e+00	
   6.1817458e-02	   1.3313131e+00	
   6.0505051e-02	   1.3341544e+00	
   5.0404040e-02	   1.3440682e+00	
   4.2692275e-02	   1.3313131e+00	
   4.0303030e-02	   1.3269768e+00	
   3.8552352e-02	   1.3171717e+00	
   3.6314273e-02	   1.3030303e+00	
   3.4404728e-02	   1.2888889e+00	
   3.2779491e-02	   1.2747475e+00	
   3.1400534e-02	   1.2606061e+00	
   3.0234707e-02	   1.2464646e+00	
   3.0202020e-02	   1.2460319e+00	
   2.9211960e-02	   1.2323232e+00	
   2.8345726e-02	   1.2181818e+00	
   2.7611342e-02	   1.2040404e+00	
   2.6986529e-02	   1.1898990e+00	
   2.6452016e-02	   1.1757576e+00	
   2.5991032e-02	   1.1616162e+00	
   2.5588940e-02	   1.1474747e+00	
   2.5232980e-02	   1.1333333e+00	
   2.4912093e-02	   1.1191919e+00	
   2.4616801e-02	   1.1050505e+00	
   2.4339124e-02	   1.0909091e+00	
   2.4072506e-02	   1.0767677e+00	
   2.3811757e-02	   1.0626263e+00	
   2.3552978e-02	   1.0484848e+00	
   2.3293472e-02	   1.0343434e+00	
   2.3031641e-02	   1.0202020e+00	
   2.2766872e-02	   1.0060606e+00	
   2.2499410e-02	   9.9191919e-01	
   2.2230231e-02	   9.7777778e-01	
   2.1960924e-02	   9.6363636e-01	
   2.1693574e-02	   9.4949495e-01	
   2.1430661e-02	   9.3535354e-01	
   2.1174967e-02	   9.2121212e-01	
   2.0929492e-02	   9.0707071e-01	
   2.0697365e-02	   8.9292929e-01	
   2.0481773e-02	   8.7878788e-01	
   2.0285878e-02	   8.6464646e-01	
   2.0112738e-02	   8.5050505e-01	
   2.0101010e-02	   8.4938769e-01	
   1.9730635e-02	   8.3636364e-01	
   1.9422368e-02	   8.2222222e-01	
   1.9204493e-02	   8.0808081e-01	
   1.9074118e-02	   7.9393939e-01	
   1.9029885e-02	   7.7979798e-01	
   1.9071800e-02	   7.6565657e-01	
   1.9201162e-02	   7.5151515e-01	
   1.9420599e-02	   7.3737374e-01	
   1.9734220e-02	   7.2323232e-01	
   2.0101010e-02	   7.1063860e-01	
   2.0119314e-02	   7.0909091e-01	
   2.0320229e-02	   6.9494949e-01	
   2.0559642e-02	   6.8080808e-01	
   2.0838224e-02	   6.6666667e-01	
   2.1157065e-02	   6.5252525e-01	
   2.1517841e-02	   6.3838384e-01	
   2.1922975e-02	   6.2424242e-01	
   2.2375807e-02	   6.1010101e-01	
   2.2880771e-02	   5.9595960e-01	
   2.3443587e-02	   5.8181818e-01	
   2.4071469e-02	   5.6767677e-01	
   2.4773360e-02	   5.5353535e-01	
   2.5560211e-02	   5.3939394e-01	
   2.6445293e-02	   5.2525253e-01	
   2.7444576e-02	   5.1111111e-01	
   2.8577165e-02	   4.9696970e-01	
   2.9865836e-02	   4.8282828e-01	
   3.0202020e-02	   4.7932067e-01	
   3.1118181e-02	   4.6868687e-01	
   3.2457516e-02	   4.5454545e-01	
   3.3978362e-02	   4.4040404e-01	
   3.5723163e-02	   4.2626263e-01	
   3.7748059e-02	   4.1212121e-01	
   4.0128265e-02	   3.9797980e-01	
   4.0303030e-02	   3.9698775e-01	
   4.4172677e-02	   3.8383838e-01	
   4.9321789e-02	   3.6969697e-01	
   5.0404040e-02	   3.6700816e-01	
   6.0505051e-02	   3.5688895e-01	
   6.3479419e-02	   3.5555556e-01	
   7.0606061e-02	   3.5225973e-01	
   8.0707071e-02	   3.4733795e-01	
   8.9174740e-02	   3.4141414e-01	
   9.0808081e-02	   3.4021836e-01	
   1.0090909e-01	   3.3072885e-01	
   1.0434115e-01	   3.2727273e-01	
   1.1101010e-01	   3.2043894e-01	
   1.1890835e-01	   3.1313131e-01	
   1.2111111e-01	   3.1105054e-01	
   1.3121212e-01	   3.0350793e-01	
   1.4096965e-01	   2.9898990e-01	
   1.5848146e+00	   1.8500000e+02	
   1.2694277e-01	   3.6969697e-01	
   1.3121212e-01	   3.6616039e-01	
   1.4131313e-01	   3.6064220e-01	
   1.5141414e-01	   3.5837188e-01	
   1.6151515e-01	   3.5927821e-01	
   1.7161616e-01	   3.6323761e-01	
   1.8104891e-01	   3.6969697e-01	
   1.8171717e-01	   3.7015236e-01	
   1.9181818e-01	   3.7953936e-01	
   1.9554838e-01	   3.8383838e-01	
   2.0191919e-01	   3.9141521e-01	
   2.0673175e-01	   3.9797980e-01	
   2.1202020e-01	   4.0554696e-01	
   2.1626833e-01	   4.1212121e-01	
   2.2212121e-01	   4.2175595e-01	
   2.2476921e-01	   4.2626263e-01	
   2.3222222e-01	   4.3991599e-01	
   2.3248933e-01	   4.4040404e-01	
   2.3981052e-01	   4.5454545e-01	
   2.4232323e-01	   4.5985299e-01	
   2.4665874e-01	   4.6868687e-01	
   2.5242424e-01	   4.8169289e-01	
   2.5295862e-01	   4.8282828e-01	
   2.5913819e-01	   4.9696970e-01	
   2.6252525e-01	   5.0567098e-01	
   2.6482760e-01	   5.1111111e-01	
   2.7021760e-01	   5.2525253e-01	
   2.7262626e-01	   5.3236907e-01	
   2.7526303e-01	   5.3939394e-01	
   2.7996351e-01	   5.5353535e-01	
   2.8272727e-01	   5.6305515e-01	
   2.8423902e-01	   5.6767677e-01	
   2.8831378e-01	   5.8181818e-01	
   2.9180965e-01	   5.9595960e-01	
   2.9282828e-01	   6.0071351e-01	
   2.9513014e-01	   6.1010101e-01	
   2.9810033e-01	   6.2424242e-01	
   3.0061399e-01	   6.3838384e-01	
   3.0272562e-01	   6.5252525e-01	
   3.0292929e-01	   6.5416169e-01	
   3.0473317e-01	   6.6666667e-01	
   3.0639608e-01	   6.8080808e-01	
   3.0771151e-01	   6.9494949e-01	
   3.0869946e-01	   7.0909091e-01	
   3.0936977e-01	   7.2323232e-01	
   3.0972263e-01	   7.3737374e-01	
   3.0974920e-01	   7.5151515e-01	
   3.0943224e-01	   7.6565657e-01	
   3.0874680e-01	   7.7979798e-01	
   3.0766083e-01	   7.9393939e-01	
   3.0613581e-01	   8.0808081e-01	
   3.0412720e-01	   8.2222222e-01	
   3.0292929e-01	   8.2899874e-01	
   3.0176678e-01	   8.3636364e-01	
   2.9905716e-01	   8.5050505e-01	
   2.9578189e-01	   8.6464646e-01	
   2.9282828e-01	   8.7546585e-01	
   2.9201144e-01	   8.7878788e-01	
   2.8805027e-01	   8.9292929e-01	
   2.8343186e-01	   9.0707071e-01	
   2.8272727e-01	   9.0902272e-01	
   2.7871827e-01	   9.2121212e-01	
   2.7341102e-01	   9.3535354e-01	
   2.7262626e-01	   9.3727839e-01	
   2.6803437e-01	   9.4949495e-01	
   2.6252525e-01	   9.6254320e-01	
   2.6209395e-01	   9.6363636e-01	
   2.5612064e-01	   9.7777778e-01	
   2.5242424e-01	   9.8575692e-01	
   2.4970193e-01	   9.9191919e-01	
   2.4292157e-01	   1.0060606e+00	
   2.4232323e-01	   1.0072449e+00	
   2.3592203e-01	   1.0202020e+00	
   2.3222222e-01	   1.0271707e+00	
   2.2838655e-01	   1.0343434e+00	
   2.2212121e-01	   1.0453568e+00	
   2.2026128e-01	   1.0484848e+00	
   2.1202020e-01	   1.0616633e+00	
   2.1136095e-01	   1.0626263e+00	
   2.0191919e-01	   1.0759091e+00	
   2.0121067e-01	   1.0767677e+00	
   1.9181818e-01	   1.0878855e+00	
   1.8861927e-01	   1.0909091e+00	
   1.8171717e-01	   1.0973777e+00	
   1.7161616e-01	   1.1042488e+00	
   1.6983730e-01	   1.1050505e+00	
   1.6151515e-01	   1.1088716e+00	
   1.5141414e-01	   1.1115960e+00	
   1.4131313e-01	   1.1133856e+00	
   1.3121212e-01	   1.1157350e+00	
   1.2405468e-01	   1.1191919e+00	
   1.2111111e-01	   1.1206477e+00	
   1.1101010e-01	   1.1304314e+00	
   1.0925928e-01	   1.1333333e+00	
   1.0090909e-01	   1.1468419e+00	
   1.0064991e-01	   1.1474747e+00	
   9.4751335e-02	   1.1616162e+00	
   9.0808081e-02	   1.1705441e+00	
   8.9090486e-02	   1.1757576e+00	
   8.4236271e-02	   1.1898990e+00	
   8.0707071e-02	   1.1995322e+00	
   7.9269546e-02	   1.2040404e+00	
   7.4586580e-02	   1.2181818e+00	
   7.0606061e-02	   1.2293731e+00	
   6.9400850e-02	   1.2323232e+00	
   6.3492219e-02	   1.2464646e+00	
   6.0505051e-02	   1.2533272e+00	
   5.1245331e-02	   1.2606061e+00	
   5.0404040e-02	   1.2613007e+00	
   5.0099983e-02	   1.2606061e+00	
   4.4402716e-02	   1.2464646e+00	
   4.0303030e-02	   1.2341801e+00	
   4.0063947e-02	   1.2323232e+00	
   3.8382683e-02	   1.2181818e+00	
   3.6943027e-02	   1.2040404e+00	
   3.5708378e-02	   1.1898990e+00	
   3.4646442e-02	   1.1757576e+00	
   3.3728694e-02	   1.1616162e+00	
   3.2929960e-02	   1.1474747e+00	
   3.2228106e-02	   1.1333333e+00	
   3.1603792e-02	   1.1191919e+00	
   3.1040280e-02	   1.1050505e+00	
   3.0523266e-02	   1.0909091e+00	
   3.0202020e-02	   1.0816452e+00	
   3.0023229e-02	   1.0767677e+00	
   2.9513935e-02	   1.0626263e+00	
   2.9022456e-02	   1.0484848e+00	
   2.8544318e-02	   1.0343434e+00	
   2.8076847e-02	   1.0202020e+00	
   2.7618918e-02	   1.0060606e+00	
   2.7170695e-02	   9.9191919e-01	
   2.6733366e-02	   9.7777778e-01	
   2.6308900e-02	   9.6363636e-01	
   2.5899833e-02	   9.4949495e-01	
   2.5509083e-02	   9.3535354e-01	
   2.5139814e-02	   9.2121212e-01	
   2.4795320e-02	   9.0707071e-01	
   2.4478936e-02	   8.9292929e-01	
   2.4193971e-02	   8.7878788e-01	
   2.3943645e-02	   8.6464646e-01	
   2.3731038e-02	   8.5050505e-01	
   2.3559041e-02	   8.3636364e-01	
   2.3430318e-02	   8.2222222e-01	
   2.3347273e-02	   8.0808081e-01	
   2.3312030e-02	   7.9393939e-01	
   2.3326438e-02	   7.7979798e-01	
   2.3392092e-02	   7.6565657e-01	
   2.3510380e-02	   7.5151515e-01	
   2.3682562e-02	   7.3737374e-01	
   2.3909876e-02	   7.2323232e-01	
   2.4193679e-02	   7.0909091e-01	
   2.4535610e-02	   6.9494949e-01	
   2.4937786e-02	   6.8080808e-01	
   2.5403022e-02	   6.6666667e-01	
   2.5935076e-02	   6.5252525e-01	
   2.6538912e-02	   6.3838384e-01	
   2.7221000e-02	   6.2424242e-01	
   2.7989626e-02	   6.1010101e-01	
   2.8855254e-02	   5.9595960e-01	
   2.9830916e-02	   5.8181818e-01	
   3.0202020e-02	   5.7682624e-01	
   3.0843062e-02	   5.6767677e-01	
   3.1916676e-02	   5.5353535e-01	
   3.3108712e-02	   5.3939394e-01	
   3.4437995e-02	   5.2525253e-01	
   3.5927653e-02	   5.1111111e-01	
   3.7606139e-02	   4.9696970e-01	
   3.9508593e-02	   4.8282828e-01	
   4.0303030e-02	   4.7732789e-01	
   4.2237026e-02	   4.6868687e-01	
   4.5736834e-02	   4.5454545e-01	
   4.9800530e-02	   4.4040404e-01	
   5.0404040e-02	   4.3842423e-01	
   5.8550866e-02	   4.2626263e-01	
   6.0505051e-02	   4.2351802e-01	
   7.0606061e-02	   4.1707693e-01	
   8.0420370e-02	   4.1212121e-01	
   8.0707071e-02	   4.1196992e-01	
   9.0808081e-02	   4.0479364e-01	
   9.8195418e-02	   3.9797980e-01	
   1.0090909e-01	   3.9541584e-01	
   1.1101010e-01	   3.8478131e-01	
   1.1193805e-01	   3.8383838e-01	
   1.2111111e-01	   3.7447730e-01	
   1.2694277e-01	   3.6969697e-01	
   2.3772219e+00	   1.6100000e+02	
   1.3720662e-01	   4.1212121e-01	
   1.4131313e-01	   4.0965632e-01	
   1.5141414e-01	   4.0710468e-01	
   1.6151515e-01	   4.0823131e-01	
   1.6984329e-01	   4.1212121e-01	
   1.7161616e-01	   4.1294735e-01	
   1.8171717e-01	   4.2098812e-01	
   1.8652426e-01	   4.2626263e-01	
   1.9181818e-01	   4.3229163e-01	
   1.9764592e-01	   4.4040404e-01	
   2.0191919e-01	   4.4670786e-01	
   2.0663018e-01	   4.5454545e-01	
   2.1202020e-01	   4.6422962e-01	
   2.1435185e-01	   4.6868687e-01	
   2.2114513e-01	   4.8282828e-01	
   2.2212121e-01	   4.8504019e-01	
   2.2731645e-01	   4.9696970e-01	
   2.3222222e-01	   5.0967221e-01	
   2.3279083e-01	   5.1111111e-01	
   2.3788280e-01	   5.2525253e-01	
   2.4230608e-01	   5.3939394e-01	
   2.4232323e-01	   5.3945517e-01	
   2.4651357e-01	   5.5353535e-01	
   2.5013380e-01	   5.6767677e-01	
   2.5242424e-01	   5.7806088e-01	
   2.5332972e-01	   5.8181818e-01	
   2.5627861e-01	   5.9595960e-01	
   2.5876282e-01	   6.1010101e-01	
   2.6083506e-01	   6.2424242e-01	
   2.6252525e-01	   6.3825491e-01	
   2.6254276e-01	   6.3838384e-01	
   2.6410601e-01	   6.5252525e-01	
   2.6533113e-01	   6.6666667e-01	
   2.6624708e-01	   6.8080808e-01	
   2.6687493e-01	   6.9494949e-01	
   2.6722810e-01	   7.0909091e-01	
   2.6731242e-01	   7.2323232e-01	
   2.6712643e-01	   7.3737374e-01	
   2.6666168e-01	   7.5151515e-01	
   2.6590306e-01	   7.6565657e-01	
   2.6482931e-01	   7.7979798e-01	
   2.6341336e-01	   7.9393939e-01	
   2.6252525e-01	   8.0104728e-01	
   2.6172876e-01	   8.0808081e-01	
   2.5978506e-01	   8.2222222e-01	
   2.5744117e-01	   8.3636364e-01	
   2.5465625e-01	   8.5050505e-01	
   2.5242424e-01	   8.6027359e-01	
   2.5149254e-01	   8.6464646e-01	
   2.4808050e-01	   8.7878788e-01	
   2.4414378e-01	   8.9292929e-01	
   2.4232323e-01	   8.9879905e-01	
   2.3985762e-01	   9.0707071e-01	
   2.3514898e-01	   9.2121212e-01	
   2.3222222e-01	   9.2915328e-01	
   2.2995299e-01	   9.3535354e-01	
   2.2428340e-01	   9.4949495e-01	
   2.2212121e-01	   9.5447937e-01	
   2.1801832e-01	   9.6363636e-01	
   2.1202020e-01	   9.7592483e-01	
   2.1104269e-01	   9.7777778e-01	
   2.0313030e-01	   9.9191919e-01	
   2.0191919e-01	   9.9397139e-01	
   1.9373780e-01	   1.0060606e+00	
   1.9181818e-01	   1.0087742e+00	
   1.8185725e-01	   1.0202020e+00	
   1.8171717e-01	   1.0203585e+00	
   1.7161616e-01	   1.0289565e+00	
   1.6207780e-01	   1.0343434e+00	
   1.6151515e-01	   1.0346623e+00	
   1.5141414e-01	   1.0382703e+00	
   1.4131313e-01	   1.0406708e+00	
   1.3121212e-01	   1.0434366e+00	
   1.2135927e-01	   1.0484848e+00	
   1.2111111e-01	   1.0486149e+00	
   1.1101010e-01	   1.0587665e+00	
   1.0874724e-01	   1.0626263e+00	
   1.0090909e-01	   1.0758711e+00	
   1.0055566e-01	   1.0767677e+00	
   9.4950692e-02	   1.0909091e+00	
   9.0808081e-02	   1.1010097e+00	
   8.9554302e-02	   1.1050505e+00	
   8.5086343e-02	   1.1191919e+00	
   8.0707071e-02	   1.1323839e+00	
   8.0424886e-02	   1.1333333e+00	
   7.6169904e-02	   1.1474747e+00	
   7.1684593e-02	   1.1616162e+00	
   7.0606061e-02	   1.1649220e+00	
   6.6330811e-02	   1.1757576e+00	
   6.0580042e-02	   1.1898990e+00	
   6.0505051e-02	   1.1900811e+00	
   5.0404040e-02	   1.1953437e+00	
   4.8818202e-02	   1.1898990e+00	
   4.5170176e-02	   1.1757576e+00	
   4.2120831e-02	   1.1616162e+00	
   4.0303030e-02	   1.1518329e+00	
   3.9933820e-02	   1.1474747e+00	
   3.8829200e-02	   1.1333333e+00	
   3.7845327e-02	   1.1191919e+00	
   3.6959590e-02	   1.1050505e+00	
   3.6152725e-02	   1.0909091e+00	
   3.5408561e-02	   1.0767677e+00	
   3.4713795e-02	   1.0626263e+00	
   3.4057772e-02	   1.0484848e+00	
   3.3432279e-02	   1.0343434e+00	
   3.2831329e-02	   1.0202020e+00	
   3.2250941e-02	   1.0060606e+00	
   3.1688929e-02	   9.9191919e-01	
   3.1144675e-02	   9.7777778e-01	
   3.0618917e-02	   9.6363636e-01	
   3.0202020e-02	   9.5202605e-01	
   3.0106091e-02	   9.4949495e-01	
   2.9587505e-02	   9.3535354e-01	
   2.9104661e-02	   9.2121212e-01	
   2.8661148e-02	   9.0707071e-01	
   2.8260507e-02	   8.9292929e-01	
   2.7906169e-02	   8.7878788e-01	
   2.7601412e-02	   8.6464646e-01	
   2.7349338e-02	   8.5050505e-01	
   2.7152844e-02	   8.3636364e-01	
   2.7014613e-02	   8.2222222e-01	
   2.6937108e-02	   8.0808081e-01	
   2.6922574e-02	   7.9393939e-01	
   2.6973070e-02	   7.7979798e-01	
   2.7090508e-02	   7.6565657e-01	
   2.7276732e-02	   7.5151515e-01	
   2.7533627e-02	   7.3737374e-01	
   2.7863257e-02	   7.2323232e-01	
   2.8268044e-02	   7.0909091e-01	
   2.8750991e-02	   6.9494949e-01	
   2.9315929e-02	   6.8080808e-01	
   2.9967821e-02	   6.6666667e-01	
   3.0202020e-02	   6.6208245e-01	
   3.0679290e-02	   6.5252525e-01	
   3.1458943e-02	   6.3838384e-01	
   3.2326190e-02	   6.2424242e-01	
   3.3288728e-02	   6.1010101e-01	
   3.4356608e-02	   5.9595960e-01	
   3.5542641e-02	   5.8181818e-01	
   3.6862874e-02	   5.6767677e-01	
   3.8337160e-02	   5.5353535e-01	
   3.9989867e-02	   5.3939394e-01	
   4.0303030e-02	   5.3686320e-01	
   4.2518973e-02	   5.2525253e-01	
   4.5500346e-02	   5.1111111e-01	
   4.8861623e-02	   4.9696970e-01	
   5.0404040e-02	   4.9096818e-01	
   5.4919837e-02	   4.8282828e-01	
   6.0505051e-02	   4.7335620e-01	
   6.7301543e-02	   4.6868687e-01	
   7.0606061e-02	   4.6638212e-01	
   8.0707071e-02	   4.6163658e-01	
   9.0808081e-02	   4.5532972e-01	
   9.1698844e-02	   4.5454545e-01	
   1.0090909e-01	   4.4626820e-01	
   1.0640405e-01	   4.4040404e-01	
   1.1101010e-01	   4.3546768e-01	
   1.1965467e-01	   4.2626263e-01	
   1.2111111e-01	   4.2471833e-01	
   1.3121212e-01	   4.1570243e-01	
   1.3720662e-01	   4.1212121e-01	
   3.1696291e+00	   1.3700000e+02	
   1.4056008e-01	   4.5454545e-01	
   1.4131313e-01	   4.5405410e-01	
   1.5141414e-01	   4.5125972e-01	
   1.6151515e-01	   4.5263175e-01	
   1.6505069e-01	   4.5454545e-01	
   1.7161616e-01	   4.5819468e-01	
   1.8171717e-01	   4.6787453e-01	
   1.8234576e-01	   4.6868687e-01	
   1.9181818e-01	   4.8175495e-01	
   1.9246172e-01	   4.8282828e-01	
   2.0030740e-01	   4.9696970e-01	
   2.0191919e-01	   5.0016612e-01	
   2.0688368e-01	   5.1111111e-01	
   2.1202020e-01	   5.2388517e-01	
   2.1254456e-01	   5.2525253e-01	
   2.1743146e-01	   5.3939394e-01	
   2.2165710e-01	   5.5353535e-01	
   2.2212121e-01	   5.5530130e-01	
   2.2538951e-01	   5.6767677e-01	
   2.2858119e-01	   5.8181818e-01	
   2.3127610e-01	   5.9595960e-01	
   2.3222222e-01	   6.0185707e-01	
   2.3360961e-01	   6.1010101e-01	
   2.3557664e-01	   6.2424242e-01	
   2.3715988e-01	   6.3838384e-01	
   2.3839668e-01	   6.5252525e-01	
   2.3931776e-01	   6.6666667e-01	
   2.3994726e-01	   6.8080808e-01	
   2.4030266e-01	   6.9494949e-01	
   2.4039476e-01	   7.0909091e-01	
   2.4022774e-01	   7.2323232e-01	
   2.3979927e-01	   7.3737374e-01	
   2.3910076e-01	   7.5151515e-01	
   2.3811763e-01	   7.6565657e-01	
   2.3682963e-01	   7.7979798e-01	
   2.3521130e-01	   7.9393939e-01	
   2.3323223e-01	   8.0808081e-01	
   2.3222222e-01	   8.1419656e-01	
   2.3093598e-01	   8.2222222e-01	
   2.2828828e-01	   8.3636364e-01	
   2.2519044e-01	   8.5050505e-01	
   2.2212121e-01	   8.6265337e-01	
   2.2161146e-01	   8.6464646e-01	
   2.1758260e-01	   8.7878788e-01	
   2.1297435e-01	   8.9292929e-01	
   2.1202020e-01	   8.9560439e-01	
   2.0766480e-01	   9.0707071e-01	
   2.0191919e-01	   9.2057497e-01	
   2.0161420e-01	   9.2121212e-01	
   1.9433372e-01	   9.3535354e-01	
   1.9181818e-01	   9.3986850e-01	
   1.8533060e-01	   9.4949495e-01	
   1.8171717e-01	   9.5454622e-01	
   1.7313366e-01	   9.6363636e-01	
   1.7161616e-01	   9.6518313e-01	
   1.6151515e-01	   9.7236920e-01	
   1.5141414e-01	   9.7682028e-01	
   1.4808677e-01	   9.7777778e-01	
   1.4131313e-01	   9.7973340e-01	
   1.3121212e-01	   9.8274167e-01	
   1.2111111e-01	   9.8801630e-01	
   1.1720238e-01	   9.9191919e-01	
   1.1101010e-01	   9.9812475e-01	
   1.0637671e-01	   1.0060606e+00	
   1.0090909e-01	   1.0153511e+00	
   9.9009694e-02	   1.0202020e+00	
   9.3409015e-02	   1.0343434e+00	
   9.0808081e-02	   1.0408120e+00	
   8.8453260e-02	   1.0484848e+00	
   8.4043941e-02	   1.0626263e+00	
   8.0707071e-02	   1.0730687e+00	
   7.9623672e-02	   1.0767677e+00	
   7.5454323e-02	   1.0909091e+00	
   7.1162149e-02	   1.1050505e+00	
   7.0606061e-02	   1.1068611e+00	
   6.5724045e-02	   1.1191919e+00	
   6.0505051e-02	   1.1323225e+00	
   5.0404040e-02	   1.1331461e+00	
   4.7649251e-02	   1.1191919e+00	
   4.5218547e-02	   1.1050505e+00	
   4.3081231e-02	   1.0909091e+00	
   4.1179311e-02	   1.0767677e+00	
   4.0303030e-02	   1.0697424e+00	
   3.9844721e-02	   1.0626263e+00	
   3.8973710e-02	   1.0484848e+00	
   3.8152823e-02	   1.0343434e+00	
   3.7374224e-02	   1.0202020e+00	
   3.6632477e-02	   1.0060606e+00	
   3.5924262e-02	   9.9191919e-01	
   3.5248091e-02	   9.7777778e-01	
   3.4604036e-02	   9.6363636e-01	
   3.3993468e-02	   9.4949495e-01	
   3.3418815e-02	   9.3535354e-01	
   3.2883329e-02	   9.2121212e-01	
   3.2390878e-02	   9.0707071e-01	
   3.1945747e-02	   8.9292929e-01	
   3.1552455e-02	   8.7878788e-01	
   3.1215584e-02	   8.6464646e-01	
   3.0939625e-02	   8.5050505e-01	
   3.0728841e-02	   8.3636364e-01	
   3.0587145e-02	   8.2222222e-01	
   3.0518009e-02	   8.0808081e-01	
   3.0524409e-02	   7.9393939e-01	
   3.0608799e-02	   7.7979798e-01	
   3.0773138e-02	   7.6565657e-01	
   3.1018962e-02	   7.5151515e-01	
   3.1347508e-02	   7.3737374e-01	
   3.1759890e-02	   7.2323232e-01	
   3.2257323e-02	   7.0909091e-01	
   3.2841387e-02	   6.9494949e-01	
   3.3514337e-02	   6.8080808e-01	
   3.4279437e-02	   6.6666667e-01	
   3.5141330e-02	   6.5252525e-01	
   3.6106418e-02	   6.3838384e-01	
   3.7183283e-02	   6.2424242e-01	
   3.8383129e-02	   6.1010101e-01	
   3.9720272e-02	   5.9595960e-01	
   4.0303030e-02	   5.9024962e-01	
   4.1648799e-02	   5.8181818e-01	
   4.4085155e-02	   5.6767677e-01	
   4.6778458e-02	   5.5353535e-01	
   4.9774814e-02	   5.3939394e-01	
   5.0404040e-02	   5.3659570e-01	
   5.6022337e-02	   5.2525253e-01	
   6.0505051e-02	   5.1671117e-01	
   6.8704345e-02	   5.1111111e-01	
   7.0606061e-02	   5.0979175e-01	
   8.0707071e-02	   5.0620292e-01	
   9.0808081e-02	   5.0113499e-01	
   9.5917987e-02	   4.9696970e-01	
   1.0090909e-01	   4.9282353e-01	
   1.1018775e-01	   4.8282828e-01	
   1.1101010e-01	   4.8194431e-01	
   1.2111111e-01	   4.7054740e-01	
   1.2299174e-01	   4.6868687e-01	
   1.3121212e-01	   4.6074949e-01	
   1.4056008e-01	   4.5454545e-01	
   3.9620364e+00	   1.2100000e+02	
   1.4711528e-01	   4.9696970e-01	
   1.5141414e-01	   4.9565705e-01	
   1.5877762e-01	   4.9696970e-01	
   1.6151515e-01	   4.9748336e-01	
   1.7161616e-01	   5.0461520e-01	
   1.7703162e-01	   5.1111111e-01	
   1.8171717e-01	   5.1725990e-01	
   1.8623697e-01	   5.2525253e-01	
   1.9181818e-01	   5.3632520e-01	
   1.9311561e-01	   5.3939394e-01	
   1.9841823e-01	   5.5353535e-01	
   2.0191919e-01	   5.6435043e-01	
   2.0290089e-01	   5.6767677e-01	
   2.0651314e-01	   5.8181818e-01	
   2.0954848e-01	   5.9595960e-01	
   2.1202020e-01	   6.0985465e-01	
   2.1206282e-01	   6.1010101e-01	
   2.1407534e-01	   6.2424242e-01	
   2.1566695e-01	   6.3838384e-01	
   2.1687592e-01	   6.5252525e-01	
   2.1773382e-01	   6.6666667e-01	
   2.1826540e-01	   6.8080808e-01	
   2.1848840e-01	   6.9494949e-01	
   2.1841350e-01	   7.0909091e-01	
   2.1804428e-01	   7.2323232e-01	
   2.1737729e-01	   7.3737374e-01	
   2.1640223e-01	   7.5151515e-01	
   2.1510225e-01	   7.6565657e-01	
   2.1345428e-01	   7.7979798e-01	
   2.1202020e-01	   7.8988116e-01	
   2.1142024e-01	   7.9393939e-01	
   2.0894665e-01	   8.0808081e-01	
   2.0601569e-01	   8.2222222e-01	
   2.0258198e-01	   8.3636364e-01	
   2.0191919e-01	   8.3878429e-01	
   1.9836897e-01	   8.5050505e-01	
   1.9346059e-01	   8.6464646e-01	
   1.9181818e-01	   8.6889868e-01	
   1.8728482e-01	   8.7878788e-01	
   1.8171717e-01	   8.8968173e-01	
   1.7957345e-01	   8.9292929e-01	
   1.7161616e-01	   9.0402435e-01	
   1.6847954e-01	   9.0707071e-01	
   1.6151515e-01	   9.1345044e-01	
   1.5141414e-01	   9.1923683e-01	
   1.4585906e-01	   9.2121212e-01	
   1.4131313e-01	   9.2278815e-01	
   1.3121212e-01	   9.2599834e-01	
   1.2111111e-01	   9.3138303e-01	
   1.1728713e-01	   9.3535354e-01	
   1.1101010e-01	   9.4177711e-01	
   1.0669762e-01	   9.4949495e-01	
   1.0090909e-01	   9.5964804e-01	
   9.9412347e-02	   9.6363636e-01	
   9.3991167e-02	   9.7777778e-01	
   9.0808081e-02	   9.8589613e-01	
   8.8999461e-02	   9.9191919e-01	
   8.4679317e-02	   1.0060606e+00	
   8.0707071e-02	   1.0187508e+00	
   8.0281879e-02	   1.0202020e+00	
   7.6125494e-02	   1.0343434e+00	
   7.1900325e-02	   1.0484848e+00	
   7.0606061e-02	   1.0527870e+00	
   6.6498897e-02	   1.0626263e+00	
   6.0694029e-02	   1.0767677e+00	
   6.0505051e-02	   1.0772340e+00	
   5.9421439e-02	   1.0767677e+00	
   5.0404040e-02	   1.0725158e+00	
   4.8840807e-02	   1.0626263e+00	
   4.6780421e-02	   1.0484848e+00	
   4.4897434e-02	   1.0343434e+00	
   4.3162344e-02	   1.0202020e+00	
   4.1552793e-02	   1.0060606e+00	
   4.0303030e-02	   9.9436098e-01	
   4.0159595e-02	   9.9191919e-01	
   3.9351507e-02	   9.7777778e-01	
   3.8589155e-02	   9.6363636e-01	
   3.7873403e-02	   9.4949495e-01	
   3.7206285e-02	   9.3535354e-01	
   3.6590748e-02	   9.2121212e-01	
   3.6030408e-02	   9.0707071e-01	
   3.5529345e-02	   8.9292929e-01	
   3.5091901e-02	   8.7878788e-01	
   3.4722510e-02	   8.6464646e-01	
   3.4425539e-02	   8.5050505e-01	
   3.4205155e-02	   8.3636364e-01	
   3.4065207e-02	   8.2222222e-01	
   3.4009147e-02	   8.0808081e-01	
   3.4039978e-02	   7.9393939e-01	
   3.4160248e-02	   7.7979798e-01	
   3.4372084e-02	   7.6565657e-01	
   3.4677291e-02	   7.5151515e-01	
   3.5077490e-02	   7.3737374e-01	
   3.5574326e-02	   7.2323232e-01	
   3.6169720e-02	   7.0909091e-01	
   3.6866178e-02	   6.9494949e-01	
   3.7667137e-02	   6.8080808e-01	
   3.8577362e-02	   6.6666667e-01	
   3.9603370e-02	   6.5252525e-01	
   4.0303030e-02	   6.4378891e-01	
   4.0996125e-02	   6.3838384e-01	
   4.2947980e-02	   6.2424242e-01	
   4.5089251e-02	   6.1010101e-01	
   4.7442477e-02	   5.9595960e-01	
   5.0037158e-02	   5.8181818e-01	
   5.0404040e-02	   5.7993126e-01	
   5.5885774e-02	   5.6767677e-01	
   6.0505051e-02	   5.5786424e-01	
   6.7568010e-02	   5.5353535e-01	
   7.0606061e-02	   5.5163147e-01	
   8.0707071e-02	   5.5016676e-01	
   9.0808081e-02	   5.4745045e-01	
   1.0090909e-01	   5.4058004e-01	
   1.0202431e-01	   5.3939394e-01	
   1.1101010e-01	   5.2986093e-01	
   1.1472076e-01	   5.2525253e-01	
   1.2111111e-01	   5.1753819e-01	
   1.2688360e-01	   5.1111111e-01	
   1.3121212e-01	   5.0649028e-01	
   1.4131313e-01	   4.9881404e-01	
   1.4711528e-01	   4.9696970e-01	
   4.7544436e+00	   1.0300000e+02	
   1.3801970e-01	   5.5353535e-01	
   1.4131313e-01	   5.5059405e-01	
   1.5141414e-01	   5.4698521e-01	
   1.6151515e-01	   5.5001389e-01	
   1.6507147e-01	   5.5353535e-01	
   1.7161616e-01	   5.6089227e-01	
   1.7526696e-01	   5.6767677e-01	
   1.8171717e-01	   5.8166117e-01	
   1.8177184e-01	   5.8181818e-01	
   1.8597115e-01	   5.9595960e-01	
   1.8942683e-01	   6.1010101e-01	
   1.9181818e-01	   6.2225074e-01	
   1.9215393e-01	   6.2424242e-01	
   1.9402646e-01	   6.3838384e-01	
   1.9541480e-01	   6.5252525e-01	
   1.9635669e-01	   6.6666667e-01	
   1.9688178e-01	   6.8080808e-01	
   1.9701136e-01	   6.9494949e-01	
   1.9675800e-01	   7.0909091e-01	
   1.9612552e-01	   7.2323232e-01	
   1.9510892e-01	   7.3737374e-01	
   1.9369455e-01	   7.5151515e-01	
   1.9186037e-01	   7.6565657e-01	
   1.9181818e-01	   7.6592295e-01	
   1.8925883e-01	   7.7979798e-01	
   1.8609994e-01	   7.9393939e-01	
   1.8233829e-01	   8.0808081e-01	
   1.8171717e-01	   8.1011460e-01	
   1.7700951e-01	   8.2222222e-01	
   1.7161616e-01	   8.3425575e-01	
   1.7027378e-01	   8.3636364e-01	
   1.6151515e-01	   8.4867387e-01	
   1.5939896e-01	   8.5050505e-01	
   1.5141414e-01	   8.5686322e-01	
   1.4131313e-01	   8.6141680e-01	
   1.3193691e-01	   8.6464646e-01	
   1.3121212e-01	   8.6488414e-01	
   1.2111111e-01	   8.7030788e-01	
   1.1373702e-01	   8.7878788e-01	
   1.1101010e-01	   8.8180670e-01	
   1.0557550e-01	   8.9292929e-01	
   1.0090909e-01	   9.0210237e-01	
   9.9291878e-02	   9.0707071e-01	
   9.4461475e-02	   9.2121212e-01	
   9.0808081e-02	   9.3146188e-01	
   8.9753219e-02	   9.3535354e-01	
   8.5767583e-02	   9.4949495e-01	
   8.1626817e-02	   9.6363636e-01	
   8.0707071e-02	   9.6669489e-01	
   7.7553100e-02	   9.7777778e-01	
   7.3439743e-02	   9.9191919e-01	
   7.0606061e-02	   1.0014889e+00	
   6.8582099e-02	   1.0060606e+00	
   6.2404044e-02	   1.0202020e+00	
   6.0505051e-02	   1.0246185e+00	
   5.5855090e-02	   1.0202020e+00	
   5.0404040e-02	   1.0145232e+00	
   4.9254646e-02	   1.0060606e+00	
   4.7448431e-02	   9.9191919e-01	
   4.5776431e-02	   9.7777778e-01	
   4.4228858e-02	   9.6363636e-01	
   4.2800202e-02	   9.4949495e-01	
   4.1488506e-02	   9.3535354e-01	
   4.0303030e-02	   9.2131313e-01	
   4.0298166e-02	   9.2121212e-01	
   3.9669938e-02	   9.0707071e-01	
   3.9112943e-02	   8.9292929e-01	
   3.8631347e-02	   8.7878788e-01	
   3.8229436e-02	   8.6464646e-01	
   3.7911453e-02	   8.5050505e-01	
   3.7681468e-02	   8.3636364e-01	
   3.7543268e-02	   8.2222222e-01	
   3.7500284e-02	   8.0808081e-01	
   3.7555547e-02	   7.9393939e-01	
   3.7711696e-02	   7.7979798e-01	
   3.7971030e-02	   7.6565657e-01	
   3.8335620e-02	   7.5151515e-01	
   3.8807472e-02	   7.3737374e-01	
   3.9388761e-02	   7.2323232e-01	
   4.0082117e-02	   7.0909091e-01	
   4.0303030e-02	   7.0514859e-01	
   4.1240864e-02	   6.9494949e-01	
   4.2701575e-02	   6.8080808e-01	
   4.4333305e-02	   6.6666667e-01	
   4.6142716e-02	   6.5252525e-01	
   4.8140536e-02	   6.3838384e-01	
   5.0342460e-02	   6.2424242e-01	
   5.0404040e-02	   6.2387019e-01	
   5.5988765e-02	   6.1010101e-01	
   6.0505051e-02	   5.9943801e-01	
   6.8191826e-02	   5.9595960e-01	
   7.0606061e-02	   5.9482929e-01	
   7.5668009e-02	   5.9595960e-01	
   8.0707071e-02	   5.9725749e-01	
   9.0808081e-02	   5.9938732e-01	
   1.0090909e-01	   5.9635763e-01	
   1.0134544e-01	   5.9595960e-01	
   1.1101010e-01	   5.8696952e-01	
   1.1477706e-01	   5.8181818e-01	
   1.2111111e-01	   5.7335826e-01	
   1.2529214e-01	   5.6767677e-01	
   1.3121212e-01	   5.6007375e-01	
   1.3801970e-01	   5.5353535e-01	
   5.5468509e+00	   7.9000000e+01	
   1.3857050e-01	   6.3838384e-01	
   1.4131313e-01	   6.3444657e-01	
   1.5141414e-01	   6.3033953e-01	
   1.5832993e-01	   6.3838384e-01	
   1.6151515e-01	   6.4360344e-01	
   1.6373129e-01	   6.5252525e-01	
   1.6605296e-01	   6.6666667e-01	
   1.6727504e-01	   6.8080808e-01	
   1.6748846e-01	   6.9494949e-01	
   1.6676025e-01	   7.0909091e-01	
   1.6513281e-01	   7.2323232e-01	
   1.6262359e-01	   7.3737374e-01	
   1.6151515e-01	   7.4199130e-01	
   1.5741861e-01	   7.5151515e-01	
   1.5141414e-01	   7.6290240e-01	
   1.4761764e-01	   7.6565657e-01	
   1.4131313e-01	   7.6962468e-01	
   1.3121212e-01	   7.7036426e-01	
   1.2111111e-01	   7.7254212e-01	
   1.1671869e-01	   7.7979798e-01	
   1.1101010e-01	   7.8872609e-01	
   1.0975162e-01	   7.9393939e-01	
   1.0577187e-01	   8.0808081e-01	
   1.0143208e-01	   8.2222222e-01	
   1.0090909e-01	   8.2371858e-01	
   9.8304678e-02	   8.3636364e-01	
   9.5060447e-02	   8.5050505e-01	
   9.1499499e-02	   8.6464646e-01	
   9.0808081e-02	   8.6713446e-01	
   8.8401403e-02	   8.7878788e-01	
   8.5225553e-02	   8.9292929e-01	
   8.1810142e-02	   9.0707071e-01	
   8.0707071e-02	   9.1134629e-01	
   7.8287188e-02	   9.2121212e-01	
   7.4629166e-02	   9.3535354e-01	
   7.0802433e-02	   9.4949495e-01	
   7.0606061e-02	   9.5019572e-01	
   6.4683539e-02	   9.6363636e-01	
   6.0505051e-02	   9.7309715e-01	
   5.4079582e-02	   9.6363636e-01	
   5.0404040e-02	   9.5758022e-01	
   4.9480763e-02	   9.4949495e-01	
   4.7988857e-02	   9.3535354e-01	
   4.6640308e-02	   9.2121212e-01	
   4.5436590e-02	   9.0707071e-01	
   4.4381109e-02	   8.9292929e-01	
   4.3478620e-02	   8.7878788e-01	
   4.2734689e-02	   8.6464646e-01	
   4.2155189e-02	   8.5050505e-01	
   4.1745836e-02	   8.3636364e-01	
   4.1511797e-02	   8.2222222e-01	
   4.1457365e-02	   8.0808081e-01	
   4.1585739e-02	   7.9393939e-01	
   4.1898925e-02	   7.7979798e-01	
   4.2397766e-02	   7.6565657e-01	
   4.3082135e-02	   7.5151515e-01	
   4.3951261e-02	   7.3737374e-01	
   4.5004217e-02	   7.2323232e-01	
   4.6240531e-02	   7.0909091e-01	
   4.7660902e-02	   6.9494949e-01	
   4.9268014e-02	   6.8080808e-01	
   5.0404040e-02	   6.7179732e-01	
   5.2172053e-02	   6.6666667e-01	
   5.7281880e-02	   6.5252525e-01	
   6.0505051e-02	   6.4398463e-01	
   7.0606061e-02	   6.4263474e-01	
   8.0455683e-02	   6.5252525e-01	
   8.0707071e-02	   6.5284294e-01	
   9.0415183e-02	   6.6666667e-01	
   9.0808081e-02	   6.6743470e-01	
   1.0090909e-01	   6.8043788e-01	
   1.0236146e-01	   6.8080808e-01	
   1.1101010e-01	   6.8450358e-01	
   1.1401012e-01	   6.8080808e-01	
   1.2111111e-01	   6.7164035e-01	
   1.2330159e-01	   6.6666667e-01	
   1.2999336e-01	   6.5252525e-01	
   1.3121212e-01	   6.5016422e-01	
   1.3857050e-01	   6.3838384e-01	
   6.3392582e+00	   3.9000000e+01	
   5.6668828e-02	   7.0909091e-01	
   6.0505051e-02	   6.9618921e-01	
   7.0606061e-02	   7.0223310e-01	
   7.3314825e-02	   7.0909091e-01	
   7.7468745e-02	   7.2323232e-01	
   8.0298139e-02	   7.3737374e-01	
   8.0707071e-02	   7.4036522e-01	
   8.2168124e-02	   7.5151515e-01	
   8.3214064e-02	   7.6565657e-01	
   8.3571643e-02	   7.7979798e-01	
   8.3345938e-02	   7.9393939e-01	
   8.2610765e-02	   8.0808081e-01	
   8.1419063e-02	   8.2222222e-01	
   8.0707071e-02	   8.2837008e-01	
   7.9842725e-02	   8.3636364e-01	
   7.7921902e-02	   8.5050505e-01	
   7.5657198e-02	   8.6464646e-01	
   7.3072167e-02	   8.7878788e-01	
   7.0606061e-02	   8.9086407e-01	
   6.9895391e-02	   8.9292929e-01	
   6.4611478e-02	   9.0707071e-01	
   6.0505051e-02	   9.1751989e-01	
   5.5927755e-02	   9.0707071e-01	
   5.0760233e-02	   8.9292929e-01	
   5.0404040e-02	   8.9176236e-01	
   4.9496421e-02	   8.7878788e-01	
   4.8684218e-02	   8.6464646e-01	
   4.8055079e-02	   8.5050505e-01	
   4.7613798e-02	   8.3636364e-01	
   4.7364737e-02	   8.2222222e-01	
   4.7311508e-02	   8.0808081e-01	
   4.7456766e-02	   7.9393939e-01	
   4.7802114e-02	   7.7979798e-01	
   4.8348170e-02	   7.6565657e-01	
   4.9094772e-02	   7.5151515e-01	
   5.0041348e-02	   7.3737374e-01	
   5.0404040e-02	   7.3285199e-01	
   5.2786479e-02	   7.2323232e-01	
   5.6668828e-02	   7.0909091e-01	


==> pullback_approx_3.dat <==
   3.8675998e-01	   2.9900000e+02	
   1.9687897e-01	   4.9696970e-01	
   2.0191919e-01	   4.9450411e-01	
   2.1202020e-01	   4.9089069e-01	
   2.2212121e-01	   4.8840301e-01	
   2.3222222e-01	   4.8679316e-01	
   2.4232323e-01	   4.8588144e-01	
   2.5242424e-01	   4.8553661e-01	
   2.6252525e-01	   4.8566239e-01	
   2.7262626e-01	   4.8618771e-01	
   2.8272727e-01	   4.8705931e-01	
   2.9282828e-01	   4.8823591e-01	
   3.0292929e-01	   4.8968349e-01	
   3.1303030e-01	   4.9137152e-01	
   3.2313131e-01	   4.9326996e-01	
   3.3323232e-01	   4.9534724e-01	
   3.4065538e-01	   4.9696970e-01	
   3.4333333e-01	   4.9749454e-01	
   3.5343434e-01	   4.9953135e-01	
   3.6353535e-01	   5.0162297e-01	
   3.7363636e-01	   5.0373369e-01	
   3.8373737e-01	   5.0582847e-01	
   3.9383838e-01	   5.0787474e-01	
   4.0393939e-01	   5.0984428e-01	
   4.1082575e-01	   5.1111111e-01	
   4.1404040e-01	   5.1164351e-01	
   4.2414141e-01	   5.1319159e-01	
   4.3424242e-01	   5.1463188e-01	
   4.4434343e-01	   5.1596549e-01	
   4.5444444e-01	   5.1719980e-01	
   4.6454545e-01	   5.1834744e-01	
   4.7464646e-01	   5.1942497e-01	
   4.8474747e-01	   5.2045140e-01	
   4.9484848e-01	   5.2144672e-01	
   5.0494949e-01	   5.2243064e-01	
   5.1505051e-01	   5.2342156e-01	
   5.2515152e-01	   5.2443586e-01	
   5.3301639e-01	   5.2525253e-01	
   5.3525253e-01	   5.2546239e-01	
   5.4535354e-01	   5.2644537e-01	
   5.5545455e-01	   5.2748141e-01	
   5.6555556e-01	   5.2857818e-01	
   5.7565657e-01	   5.2974280e-01	
   5.8575758e-01	   5.3098263e-01	
   5.9585859e-01	   5.3230593e-01	
   6.0595960e-01	   5.3372263e-01	
   6.1606061e-01	   5.3524479e-01	
   6.2616162e-01	   5.3688712e-01	
   6.3626263e-01	   5.3866719e-01	
   6.4009666e-01	   5.3939394e-01	
   6.4636364e-01	   5.4049108e-01	
   6.5646465e-01	   5.4241141e-01	
   6.6656566e-01	   5.4452099e-01	
   6.7666667e-01	   5.4684641e-01	
   6.8676768e-01	   5.4941665e-01	
   6.9686869e-01	   5.5226297e-01	
   7.0101469e-01	   5.5353535e-01	
   7.0696970e-01	   5.5526346e-01	
   7.1707071e-01	   5.5847602e-01	
   7.2717172e-01	   5.6204101e-01	
   7.3727273e-01	   5.6599655e-01	
   7.4123563e-01	   5.6767677e-01	
   7.4737374e-01	   5.7019177e-01	
   7.5747475e-01	   5.7471080e-01	
   7.6757576e-01	   5.7971995e-01	
   7.7150585e-01	   5.8181818e-01	
   7.7767677e-01	   5.8506575e-01	
   7.8777778e-01	   5.9085257e-01	
   7.9590046e-01	   5.9595960e-01	
   7.9787879e-01	   5.9720679e-01	
   8.0797980e-01	   6.0398352e-01	
   8.1627269e-01	   6.1010101e-01	
   8.1808081e-01	   6.1146075e-01	
   8.2818182e-01	   6.1952287e-01	
   8.3364516e-01	   6.2424242e-01	
   8.3828283e-01	   6.2839210e-01	
   8.4838384e-01	   6.3815511e-01	
   8.4861009e-01	   6.3838384e-01	
   8.5848485e-01	   6.4888205e-01	
   8.6169827e-01	   6.5252525e-01	
   8.6858586e-01	   6.6082671e-01	
   8.7317659e-01	   6.6666667e-01	
   8.7868687e-01	   6.7419137e-01	
   8.8332366e-01	   6.8080808e-01	
   8.8878788e-01	   6.8925121e-01	
   8.9235116e-01	   6.9494949e-01	
   8.9888889e-01	   7.0635991e-01	
   9.0041504e-01	   7.0909091e-01	
   9.0768600e-01	   7.2323232e-01	
   9.0898990e-01	   7.2599806e-01	
   9.1429322e-01	   7.3737374e-01	
   9.1909091e-01	   7.4884188e-01	
   9.2020654e-01	   7.5151515e-01	
   9.2562849e-01	   7.6565657e-01	
   9.2919192e-01	   7.7612214e-01	
   9.3045665e-01	   7.7979798e-01	
   9.3485269e-01	   7.9393939e-01	
   9.3865696e-01	   8.0808081e-01	
   9.3929293e-01	   8.1077933e-01	
   9.4206562e-01	   8.2222222e-01	
   9.4494637e-01	   8.3636364e-01	
   9.4728025e-01	   8.5050505e-01	
   9.4908568e-01	   8.6464646e-01	
   9.4939394e-01	   8.6797508e-01	
   9.5044766e-01	   8.7878788e-01	
   9.5130601e-01	   8.9292929e-01	
   9.5166165e-01	   9.0707071e-01	
   9.5153782e-01	   9.2121212e-01	
   9.5095843e-01	   9.3535354e-01	
   9.4994663e-01	   9.4949495e-01	
   9.4939394e-01	   9.5502452e-01	
   9.4857904e-01	   9.6363636e-01	
   9.4687657e-01	   9.7777778e-01	
   9.4481099e-01	   9.9191919e-01	
   9.4237960e-01	   1.0060606e+00	
   9.3956723e-01	   1.0202020e+00	
   9.3929293e-01	   1.0214388e+00	
   9.3652248e-01	   1.0343434e+00	
   9.3306528e-01	   1.0484848e+00	
   9.2919192e-01	   1.0623726e+00	
   9.2912261e-01	   1.0626263e+00	
   9.2486171e-01	   1.0767677e+00	
   9.1997607e-01	   1.0909091e+00	
   9.1909091e-01	   1.0932310e+00	
   9.1460394e-01	   1.1050505e+00	
   9.0898990e-01	   1.1180522e+00	
   9.0849536e-01	   1.1191919e+00	
   9.0176096e-01	   1.1333333e+00	
   8.9888889e-01	   1.1387746e+00	
   8.9421174e-01	   1.1474747e+00	
   8.8878788e-01	   1.1566674e+00	
   8.8578679e-01	   1.1616162e+00	
   8.7868687e-01	   1.1724400e+00	
   8.7642980e-01	   1.1757576e+00	
   8.6858586e-01	   1.1865731e+00	
   8.6606156e-01	   1.1898990e+00	
   8.5848485e-01	   1.1993974e+00	
   8.5457428e-01	   1.2040404e+00	
   8.4838384e-01	   1.2111289e+00	
   8.4182267e-01	   1.2181818e+00	
   8.3828283e-01	   1.2218979e+00	
   8.2818182e-01	   1.2317984e+00	
   8.2761609e-01	   1.2323232e+00	
   8.1808081e-01	   1.2410855e+00	
   8.1170033e-01	   1.2464646e+00	
   8.0797980e-01	   1.2496027e+00	
   7.9787879e-01	   1.2575145e+00	
   7.9359880e-01	   1.2606061e+00	
   7.8777778e-01	   1.2648606e+00	
   7.7767677e-01	   1.2716185e+00	
   7.7256566e-01	   1.2747475e+00	
   7.6757576e-01	   1.2778696e+00	
   7.5747475e-01	   1.2836532e+00	
   7.4737374e-01	   1.2888224e+00	
   7.4723320e-01	   1.2888889e+00	
   7.3727273e-01	   1.2937623e+00	
   7.2717172e-01	   1.2981694e+00	
   7.1707071e-01	   1.3020919e+00	
   7.1440662e-01	   1.3030303e+00	
   7.0696970e-01	   1.3057675e+00	
   6.9686869e-01	   1.3090920e+00	
   6.8676768e-01	   1.3120397e+00	
   6.7666667e-01	   1.3146514e+00	
   6.6656566e-01	   1.3169645e+00	
   6.6555956e-01	   1.3171717e+00	
   6.5646465e-01	   1.3191560e+00	
   6.4636364e-01	   1.3211130e+00	
   6.3626263e-01	   1.3228491e+00	
   6.2616162e-01	   1.3243900e+00	
   6.1606061e-01	   1.3257579e+00	
   6.0595960e-01	   1.3269708e+00	
   5.9585859e-01	   1.3280437e+00	
   5.8575758e-01	   1.3289881e+00	
   5.7565657e-01	   1.3298136e+00	
   5.6555556e-01	   1.3305282e+00	
   5.5545455e-01	   1.3311394e+00	
   5.5207335e-01	   1.3313131e+00	
   5.4535354e-01	   1.3316844e+00	
   5.3525253e-01	   1.3321529e+00	
   5.2515152e-01	   1.3325454e+00	
   5.1505051e-01	   1.3328814e+00	
   5.0494949e-01	   1.3331850e+00	
   4.9484848e-01	   1.3334859e+00	
   4.8474747e-01	   1.3338187e+00	
   4.7464646e-01	   1.3342216e+00	
   4.6454545e-01	   1.3347351e+00	
   4.5444444e-01	   1.3353997e+00	
   4.4434343e-01	   1.3362534e+00	
   4.3424242e-01	   1.3373288e+00	
   4.2414141e-01	   1.3386509e+00	
   4.1404040e-01	   1.3402347e+00	
   4.0393939e-01	   1.3420836e+00	
   3.9383838e-01	   1.3441892e+00	
   3.8844424e-01	   1.3454545e+00	
   3.8373737e-01	   1.3466280e+00	
   3.7363636e-01	   1.3494033e+00	
   3.6353535e-01	   1.3523581e+00	
   3.5343434e-01	   1.3554430e+00	
   3.4333333e-01	   1.3586047e+00	
   3.4025217e-01	   1.3595960e+00	
   3.3323232e-01	   1.3619857e+00	
   3.2313131e-01	   1.3654167e+00	
   3.1303030e-01	   1.3687521e+00	
   3.0292929e-01	   1.3719392e+00	
   2.9691088e-01	   1.3737374e+00	
   2.9282828e-01	   1.3750349e+00	
   2.8272727e-01	   1.3780163e+00	
   2.7262626e-01	   1.3806629e+00	
   2.6252525e-01	   1.3829131e+00	
   2.5242424e-01	   1.3846947e+00	
   2.4232323e-01	   1.3859185e+00	
   2.3222222e-01	   1.3864705e+00	
   2.2212121e-01	   1.3862017e+00	
   2.1202020e-01	   1.3849131e+00	
   2.0191919e-01	   1.3823345e+00	
   1.9181818e-01	   1.3780910e+00	
   1.8484428e-01	   1.3737374e+00	
   1.8171717e-01	   1.3717975e+00	
   1.7161616e-01	   1.3630381e+00	
   1.6863881e-01	   1.3595960e+00	
   1.6151515e-01	   1.3510183e+00	
   1.5790059e-01	   1.3454545e+00	
   1.5141414e-01	   1.3347654e+00	
   1.4968211e-01	   1.3313131e+00	
   1.4304608e-01	   1.3171717e+00	
   1.4131313e-01	   1.3132182e+00	
   1.3739702e-01	   1.3030303e+00	
   1.3246940e-01	   1.2888889e+00	
   1.3121212e-01	   1.2850929e+00	
   1.2803471e-01	   1.2747475e+00	
   1.2404826e-01	   1.2606061e+00	
   1.2111111e-01	   1.2491818e+00	
   1.2042556e-01	   1.2464646e+00	
   1.1699123e-01	   1.2323232e+00	
   1.1391961e-01	   1.2181818e+00	
   1.1118374e-01	   1.2040404e+00	
   1.1101010e-01	   1.2030925e+00	
   1.0847692e-01	   1.1898990e+00	
   1.0608593e-01	   1.1757576e+00	
   1.0400616e-01	   1.1616162e+00	
   1.0220986e-01	   1.1474747e+00	
   1.0090909e-01	   1.1356471e+00	
   1.0062106e-01	   1.1333333e+00	
   9.9049179e-02	   1.1191919e+00	
   9.7711111e-02	   1.1050505e+00	
   9.6568698e-02	   1.0909091e+00	
   9.5586037e-02	   1.0767677e+00	
   9.4730662e-02	   1.0626263e+00	
   9.3974755e-02	   1.0484848e+00	
   9.3296247e-02	   1.0343434e+00	
   9.2679676e-02	   1.0202020e+00	
   9.2116674e-02	   1.0060606e+00	
   9.1606015e-02	   9.9191919e-01	
   9.1153190e-02	   9.7777778e-01	
   9.0808081e-02	   9.6507403e-01	
   9.0758905e-02	   9.6363636e-01	
   9.0378517e-02	   9.4949495e-01	
   9.0131207e-02	   9.3535354e-01	
   9.0042343e-02	   9.2121212e-01	
   9.0137295e-02	   9.0707071e-01	
   9.0439792e-02	   8.9292929e-01	
   9.0808081e-02	   8.8307350e-01	
   9.0935337e-02	   8.7878788e-01	
   9.1540958e-02	   8.6464646e-01	
   9.2342080e-02	   8.5050505e-01	
   9.3339556e-02	   8.3636364e-01	
   9.4529046e-02	   8.2222222e-01	
   9.5901449e-02	   8.0808081e-01	
   9.7443695e-02	   7.9393939e-01	
   9.9139885e-02	   7.7979798e-01	
   1.0090909e-01	   7.6612446e-01	
   1.0096136e-01	   7.6565657e-01	
   1.0255580e-01	   7.5151515e-01	
   1.0422369e-01	   7.3737374e-01	
   1.0596063e-01	   7.2323232e-01	
   1.0777150e-01	   7.0909091e-01	
   1.0967318e-01	   6.9494949e-01	
   1.1101010e-01	   6.8540934e-01	
   1.1160560e-01	   6.8080808e-01	
   1.1350658e-01	   6.6666667e-01	
   1.1561406e-01	   6.5252525e-01	
   1.1800729e-01	   6.3838384e-01	
   1.2078563e-01	   6.2424242e-01	
   1.2111111e-01	   6.2272506e-01	
   1.2383388e-01	   6.1010101e-01	
   1.2745988e-01	   5.9595960e-01	
   1.3121212e-01	   5.8369757e-01	
   1.3182978e-01	   5.8181818e-01	
   1.3700495e-01	   5.6767677e-01	
   1.4131313e-01	   5.5767650e-01	
   1.4334949e-01	   5.5353535e-01	
   1.5116995e-01	   5.3939394e-01	
   1.5141414e-01	   5.3898097e-01	
   1.6122796e-01	   5.2525253e-01	
   1.6151515e-01	   5.2487236e-01	
   1.7161616e-01	   5.1397101e-01	
   1.7508317e-01	   5.1111111e-01	
   1.8171717e-01	   5.0558879e-01	
   1.9181818e-01	   4.9930319e-01	
   1.9687897e-01	   4.9696970e-01	
   7.7351997e-01	   2.6100000e+02	
   2.2040152e-01	   5.5353535e-01	
   2.2212121e-01	   5.5293522e-01	
   2.3222222e-01	   5.5049942e-01	
   2.4232323e-01	   5.4901710e-01	
   2.5242424e-01	   5.4830706e-01	
   2.6252525e-01	   5.4823399e-01	
   2.7262626e-01	   5.4869560e-01	
   2.8272727e-01	   5.4961308e-01	
   2.9282828e-01	   5.5092384e-01	
   3.0292929e-01	   5.5257593e-01	
   3.0794076e-01	   5.5353535e-01	
   3.1303030e-01	   5.5445332e-01	
   3.2313131e-01	   5.5649418e-01	
   3.3323232e-01	   5.5872621e-01	
   3.4333333e-01	   5.6110952e-01	
   3.5343434e-01	   5.6360347e-01	
   3.6353535e-01	   5.6616701e-01	
   3.6946642e-01	   5.6767677e-01	
   3.7363636e-01	   5.6869129e-01	
   3.8373737e-01	   5.7110862e-01	
   3.9383838e-01	   5.7348062e-01	
   4.0393939e-01	   5.7577971e-01	
   4.1404040e-01	   5.7798448e-01	
   4.2414141e-01	   5.8008055e-01	
   4.3302151e-01	   5.8181818e-01	
   4.3424242e-01	   5.8204797e-01	
   4.4434343e-01	   5.8381236e-01	
   4.5444444e-01	   5.8547290e-01	
   4.6454545e-01	   5.8704193e-01	
   4.7464646e-01	   5.8853578e-01	
   4.8474747e-01	   5.8997341e-01	
   4.9484848e-01	   5.9137510e-01	
   5.0494949e-01	   5.9276123e-01	
   5.1505051e-01	   5.9415132e-01	
   5.2515152e-01	   5.9556347e-01	
   5.2793414e-01	   5.9595960e-01	
   5.3525253e-01	   5.9696730e-01	
   5.4535354e-01	   5.9840358e-01	
   5.5545455e-01	   5.9990239e-01	
   5.6555556e-01	   6.0147558e-01	
   5.7565657e-01	   6.0313484e-01	
   5.8575758e-01	   6.0489243e-01	
   5.9585859e-01	   6.0676196e-01	
   6.0595960e-01	   6.0875906e-01	
   6.1232338e-01	   6.1010101e-01	
   6.1606061e-01	   6.1087390e-01	
   6.2616162e-01	   6.1310221e-01	
   6.3626263e-01	   6.1551435e-01	
   6.4636364e-01	   6.1813742e-01	
   6.5646465e-01	   6.2100200e-01	
   6.6656566e-01	   6.2414214e-01	
   6.6686589e-01	   6.2424242e-01	
   6.7666667e-01	   6.2750730e-01	
   6.8676768e-01	   6.3121296e-01	
   6.9686869e-01	   6.3530477e-01	
   7.0380726e-01	   6.3838384e-01	
   7.0696970e-01	   6.3980321e-01	
   7.1707071e-01	   6.4471904e-01	
   7.2717172e-01	   6.5016046e-01	
   7.3122362e-01	   6.5252525e-01	
   7.3727273e-01	   6.5614548e-01	
   7.4737374e-01	   6.6274305e-01	
   7.5290158e-01	   6.6666667e-01	
   7.5747475e-01	   6.7003225e-01	
   7.6757576e-01	   6.7808267e-01	
   7.7076275e-01	   6.8080808e-01	
   7.7767677e-01	   6.8700283e-01	
   7.8587301e-01	   6.9494949e-01	
   7.8777778e-01	   6.9689879e-01	
   7.9787879e-01	   7.0791805e-01	
   7.9889601e-01	   7.0909091e-01	
   8.0797980e-01	   7.2025711e-01	
   8.1026908e-01	   7.2323232e-01	
   8.1808081e-01	   7.3414015e-01	
   8.2029016e-01	   7.3737374e-01	
   8.2818182e-01	   7.4989221e-01	
   8.2916606e-01	   7.5151515e-01	
   8.3705851e-01	   7.6565657e-01	
   8.3828283e-01	   7.6806817e-01	
   8.4408129e-01	   7.7979798e-01	
   8.4838384e-01	   7.8957429e-01	
   8.5026944e-01	   7.9393939e-01	
   8.5570687e-01	   8.0808081e-01	
   8.5848485e-01	   8.1642718e-01	
   8.6040117e-01	   8.2222222e-01	
   8.6439794e-01	   8.3636364e-01	
   8.6765913e-01	   8.5050505e-01	
   8.6858586e-01	   8.5557069e-01	
   8.7026368e-01	   8.6464646e-01	
   8.7219703e-01	   8.7878788e-01	
   8.7345854e-01	   8.9292929e-01	
   8.7407539e-01	   9.0707071e-01	
   8.7407455e-01	   9.2121212e-01	
   8.7348203e-01	   9.3535354e-01	
   8.7232153e-01	   9.4949495e-01	
   8.7061246e-01	   9.6363636e-01	
   8.6858586e-01	   9.7642038e-01	
   8.6837377e-01	   9.7777778e-01	
   8.6567645e-01	   9.9191919e-01	
   8.6245286e-01	   1.0060606e+00	
   8.5867937e-01	   1.0202020e+00	
   8.5848485e-01	   1.0208503e+00	
   8.5441731e-01	   1.0343434e+00	
   8.4952475e-01	   1.0484848e+00	
   8.4838384e-01	   1.0514478e+00	
   8.4400679e-01	   1.0626263e+00	
   8.3828283e-01	   1.0755330e+00	
   8.3772119e-01	   1.0767677e+00	
   8.3061720e-01	   1.0909091e+00	
   8.2818182e-01	   1.0952817e+00	
   8.2252698e-01	   1.1050505e+00	
   8.1808081e-01	   1.1120294e+00	
   8.1329317e-01	   1.1191919e+00	
   8.0797980e-01	   1.1264992e+00	
   8.0271496e-01	   1.1333333e+00	
   7.9787879e-01	   1.1391757e+00	
   7.9052666e-01	   1.1474747e+00	
   7.8777778e-01	   1.1503998e+00	
   7.7767677e-01	   1.1603987e+00	
   7.7635659e-01	   1.1616162e+00	
   7.6757576e-01	   1.1693739e+00	
   7.5962866e-01	   1.1757576e+00	
   7.5747475e-01	   1.1774370e+00	
   7.4737374e-01	   1.1847247e+00	
   7.3941461e-01	   1.1898990e+00	
   7.3727273e-01	   1.1912719e+00	
   7.2717172e-01	   1.1972245e+00	
   7.1707071e-01	   1.2025338e+00	
   7.1391597e-01	   1.2040404e+00	
   7.0696970e-01	   1.2073689e+00	
   6.9686869e-01	   1.2117152e+00	
   6.8676768e-01	   1.2155778e+00	
   6.7914132e-01	   1.2181818e+00	
   6.7666667e-01	   1.2190433e+00	
   6.6656566e-01	   1.2222205e+00	
   6.5646465e-01	   1.2250429e+00	
   6.4636364e-01	   1.2275521e+00	
   6.3626263e-01	   1.2297858e+00	
   6.2616162e-01	   1.2317779e+00	
   6.2309756e-01	   1.2323232e+00	
   6.1606061e-01	   1.2336248e+00	
   6.0595960e-01	   1.2353071e+00	
   5.9585859e-01	   1.2368195e+00	
   5.8575758e-01	   1.2381828e+00	
   5.7565657e-01	   1.2394151e+00	
   5.6555556e-01	   1.2405329e+00	
   5.5545455e-01	   1.2415514e+00	
   5.4535354e-01	   1.2424866e+00	
   5.3525253e-01	   1.2433552e+00	
   5.2515152e-01	   1.2441760e+00	
   5.1505051e-01	   1.2449708e+00	
   5.0494949e-01	   1.2457644e+00	
   4.9634120e-01	   1.2464646e+00	
   4.9484848e-01	   1.2465927e+00	
   4.8474747e-01	   1.2475290e+00	
   4.7464646e-01	   1.2485619e+00	
   4.6454545e-01	   1.2497266e+00	
   4.5444444e-01	   1.2510573e+00	
   4.4434343e-01	   1.2525842e+00	
   4.3424242e-01	   1.2543326e+00	
   4.2414141e-01	   1.2563197e+00	
   4.1404040e-01	   1.2585539e+00	
   4.0570926e-01	   1.2606061e+00	
   4.0393939e-01	   1.2610645e+00	
   3.9383838e-01	   1.2639733e+00	
   3.8373737e-01	   1.2671044e+00	
   3.7363636e-01	   1.2704225e+00	
   3.6353535e-01	   1.2738840e+00	
   3.6112807e-01	   1.2747475e+00	
   3.5343434e-01	   1.2776424e+00	
   3.4333333e-01	   1.2815045e+00	
   3.3323232e-01	   1.2853444e+00	
   3.2371687e-01	   1.2888889e+00	
   3.2313131e-01	   1.2891181e+00	
   3.1303030e-01	   1.2930063e+00	
   3.0292929e-01	   1.2966715e+00	
   2.9282828e-01	   1.3000503e+00	
   2.8288762e-01	   1.3030303e+00	
   2.8272727e-01	   1.3030811e+00	
   2.7262626e-01	   1.3058785e+00	
   2.6252525e-01	   1.3081310e+00	
   2.5242424e-01	   1.3097378e+00	
   2.4232323e-01	   1.3105735e+00	
   2.3222222e-01	   1.3104789e+00	
   2.2212121e-01	   1.3092465e+00	
   2.1202020e-01	   1.3066011e+00	
   2.0381495e-01	   1.3030303e+00	
   2.0191919e-01	   1.3022265e+00	
   1.9181818e-01	   1.2959309e+00	
   1.8389620e-01	   1.2888889e+00	
   1.8171717e-01	   1.2869435e+00	
   1.7161616e-01	   1.2748557e+00	
   1.7154447e-01	   1.2747475e+00	
   1.6247488e-01	   1.2606061e+00	
   1.6151515e-01	   1.2590391e+00	
   1.5515887e-01	   1.2464646e+00	
   1.5141414e-01	   1.2384879e+00	
   1.4891744e-01	   1.2323232e+00	
   1.4357988e-01	   1.2181818e+00	
   1.4131313e-01	   1.2116707e+00	
   1.3890779e-01	   1.2040404e+00	
   1.3482876e-01	   1.1898990e+00	
   1.3124423e-01	   1.1757576e+00	
   1.3121212e-01	   1.1756212e+00	
   1.2805893e-01	   1.1616162e+00	
   1.2529108e-01	   1.1474747e+00	
   1.2289831e-01	   1.1333333e+00	
   1.2111111e-01	   1.1211500e+00	
   1.2082015e-01	   1.1191919e+00	
   1.1893598e-01	   1.1050505e+00	
   1.1731428e-01	   1.0909091e+00	
   1.1591268e-01	   1.0767677e+00	
   1.1469280e-01	   1.0626263e+00	
   1.1362148e-01	   1.0484848e+00	
   1.1267193e-01	   1.0343434e+00	
   1.1182460e-01	   1.0202020e+00	
   1.1106772e-01	   1.0060606e+00	
   1.1101010e-01	   1.0048647e+00	
   1.1032528e-01	   9.9191919e-01	
   1.0967701e-01	   9.7777778e-01	
   1.0914054e-01	   9.6363636e-01	
   1.0873239e-01	   9.4949495e-01	
   1.0847298e-01	   9.3535354e-01	
   1.0838480e-01	   9.2121212e-01	
   1.0849052e-01	   9.0707071e-01	
   1.0881124e-01	   8.9292929e-01	
   1.0936502e-01	   8.7878788e-01	
   1.1016569e-01	   8.6464646e-01	
   1.1101010e-01	   8.5329490e-01	
   1.1119915e-01	   8.5050505e-01	
   1.1236972e-01	   8.3636364e-01	
   1.1376307e-01	   8.2222222e-01	
   1.1537047e-01	   8.0808081e-01	
   1.1717999e-01	   7.9393939e-01	
   1.1917820e-01	   7.7979798e-01	
   1.2111111e-01	   7.6716568e-01	
   1.2133450e-01	   7.6565657e-01	
   1.2349719e-01	   7.5151515e-01	
   1.2580234e-01	   7.3737374e-01	
   1.2825662e-01	   7.2323232e-01	
   1.3087951e-01	   7.0909091e-01	
   1.3121212e-01	   7.0733977e-01	
   1.3361490e-01	   6.9494949e-01	
   1.3658665e-01	   6.8080808e-01	
   1.3988343e-01	   6.6666667e-01	
   1.4131313e-01	   6.6099472e-01	
   1.4361408e-01	   6.5252525e-01	
   1.4791257e-01	   6.3838384e-01	
   1.5141414e-01	   6.2828579e-01	
   1.5300355e-01	   6.2424242e-01	
   1.5922092e-01	   6.1010101e-01	
   1.6151515e-01	   6.0544566e-01	
   1.6709612e-01	   5.9595960e-01	
   1.7161616e-01	   5.8902982e-01	
   1.7748029e-01	   5.8181818e-01	
   1.8171717e-01	   5.7695125e-01	
   1.9181818e-01	   5.6802405e-01	
   1.9232832e-01	   5.6767677e-01	
   2.0191919e-01	   5.6126198e-01	
   2.1202020e-01	   5.5638900e-01	
   2.2040152e-01	   5.5353535e-01	
   1.1602800e+00	   2.3100000e+02	
   2.4644424e-01	   5.9595960e-01	
   2.5242424e-01	   5.9523942e-01	
   2.6252525e-01	   5.9484347e-01	
   2.7262626e-01	   5.9513729e-01	
   2.8210526e-01	   5.9595960e-01	
   2.8272727e-01	   5.9601194e-01	
   2.9282828e-01	   5.9734135e-01	
   3.0292929e-01	   5.9908078e-01	
   3.1303030e-01	   6.0116977e-01	
   3.2313131e-01	   6.0355319e-01	
   3.3323232e-01	   6.0617862e-01	
   3.4333333e-01	   6.0899475e-01	
   3.4715320e-01	   6.1010101e-01	
   3.5343434e-01	   6.1190418e-01	
   3.6353535e-01	   6.1487061e-01	
   3.7363636e-01	   6.1787416e-01	
   3.8373737e-01	   6.2087079e-01	
   3.9383838e-01	   6.2382111e-01	
   3.9534181e-01	   6.2424242e-01	
   4.0393939e-01	   6.2664850e-01	
   4.1404040e-01	   6.2936282e-01	
   4.2414141e-01	   6.3195442e-01	
   4.3424242e-01	   6.3441495e-01	
   4.4434343e-01	   6.3674433e-01	
   4.5187628e-01	   6.3838384e-01	
   4.5444444e-01	   6.3894409e-01	
   4.6454545e-01	   6.4101707e-01	
   4.7464646e-01	   6.4299879e-01	
   4.8474747e-01	   6.4491121e-01	
   4.9484848e-01	   6.4677805e-01	
   5.0494949e-01	   6.4862342e-01	
   5.1505051e-01	   6.5047081e-01	
   5.2515152e-01	   6.5234236e-01	
   5.2612500e-01	   6.5252525e-01	
   5.3525253e-01	   6.5424941e-01	
   5.4535354e-01	   6.5621749e-01	
   5.5545455e-01	   6.5826495e-01	
   5.6555556e-01	   6.6040853e-01	
   5.7565657e-01	   6.6266512e-01	
   5.8575758e-01	   6.6505251e-01	
   5.9221328e-01	   6.6666667e-01	
   5.9585859e-01	   6.6758980e-01	
   6.0595960e-01	   6.7029757e-01	
   6.1606061e-01	   6.7320141e-01	
   6.2616162e-01	   6.7633033e-01	
   6.3626263e-01	   6.7971749e-01	
   6.3929224e-01	   6.8080808e-01	
   6.4636364e-01	   6.8341015e-01	
   6.5646465e-01	   6.8744411e-01	
   6.6656566e-01	   6.9186155e-01	
   6.7304686e-01	   6.9494949e-01	
   6.7666667e-01	   6.9672797e-01	
   6.8676768e-01	   7.0211199e-01	
   6.9686869e-01	   7.0804852e-01	
   6.9851351e-01	   7.0909091e-01	
   7.0696970e-01	   7.1467187e-01	
   7.1707071e-01	   7.2200333e-01	
   7.1864510e-01	   7.2323232e-01	
   7.2717172e-01	   7.3022749e-01	
   7.3514944e-01	   7.3737374e-01	
   7.3727273e-01	   7.3938919e-01	
   7.4737374e-01	   7.4970373e-01	
   7.4903200e-01	   7.5151515e-01	
   7.5747475e-01	   7.6140711e-01	
   7.6086965e-01	   7.6565657e-01	
   7.6757576e-01	   7.7476995e-01	
   7.7106897e-01	   7.7979798e-01	
   7.7767677e-01	   7.9027958e-01	
   7.7987387e-01	   7.9393939e-01	
   7.8744776e-01	   8.0808081e-01	
   7.8777778e-01	   8.0877985e-01	
   7.9389717e-01	   8.2222222e-01	
   7.9787879e-01	   8.3253718e-01	
   7.9931536e-01	   8.3636364e-01	
   8.0374869e-01	   8.5050505e-01	
   8.0724101e-01	   8.6464646e-01	
   8.0797980e-01	   8.6864458e-01	
   8.0983413e-01	   8.7878788e-01	
   8.1155494e-01	   8.9292929e-01	
   8.1243397e-01	   9.0707071e-01	
   8.1250270e-01	   9.2121212e-01	
   8.1179041e-01	   9.3535354e-01	
   8.1032255e-01	   9.4949495e-01	
   8.0811849e-01	   9.6363636e-01	
   8.0797980e-01	   9.6431561e-01	
   8.0519378e-01	   9.7777778e-01	
   8.0154217e-01	   9.9191919e-01	
   7.9787879e-01	   1.0037476e+00	
   7.9714327e-01	   1.0060606e+00	
   7.9194646e-01	   1.0202020e+00	
   7.8777778e-01	   1.0300505e+00	
   7.8588757e-01	   1.0343434e+00	
   7.7885087e-01	   1.0484848e+00	
   7.7767677e-01	   1.0506046e+00	
   7.7065599e-01	   1.0626263e+00	
   7.6757576e-01	   1.0673767e+00	
   7.6109097e-01	   1.0767677e+00	
   7.5747475e-01	   1.0815368e+00	
   7.4982776e-01	   1.0909091e+00	
   7.4737374e-01	   1.0936779e+00	
   7.3727273e-01	   1.1041904e+00	
   7.3637725e-01	   1.1050505e+00	
   7.2717172e-01	   1.1133022e+00	
   7.1990262e-01	   1.1191919e+00	
   7.1707071e-01	   1.1213575e+00	
   7.0696970e-01	   1.1284162e+00	
   6.9912581e-01	   1.1333333e+00	
   6.9686869e-01	   1.1346878e+00	
   6.8676768e-01	   1.1402109e+00	
   6.7666667e-01	   1.1451316e+00	
   6.7132541e-01	   1.1474747e+00	
   6.6656566e-01	   1.1495063e+00	
   6.5646465e-01	   1.1533988e+00	
   6.4636364e-01	   1.1568758e+00	
   6.3626263e-01	   1.1599879e+00	
   6.3041440e-01	   1.1616162e+00	
   6.2616162e-01	   1.1627879e+00	
   6.1606061e-01	   1.1653189e+00	
   6.0595960e-01	   1.1676073e+00	
   5.9585859e-01	   1.1696853e+00	
   5.8575758e-01	   1.1715810e+00	
   5.7565657e-01	   1.1733194e+00	
   5.6555556e-01	   1.1749235e+00	
   5.5993361e-01	   1.1757576e+00	
   5.5545455e-01	   1.1764265e+00	
   5.4535354e-01	   1.1778516e+00	
   5.3525253e-01	   1.1792056e+00	
   5.2515152e-01	   1.1805119e+00	
   5.1505051e-01	   1.1817962e+00	
   5.0494949e-01	   1.1830866e+00	
   4.9484848e-01	   1.1844139e+00	
   4.8474747e-01	   1.1858110e+00	
   4.7464646e-01	   1.1873121e+00	
   4.6454545e-01	   1.1889510e+00	
   4.5928760e-01	   1.1898990e+00	
   4.5444444e-01	   1.1907857e+00	
   4.4434343e-01	   1.1928530e+00	
   4.3424242e-01	   1.1951477e+00	
   4.2414141e-01	   1.1976853e+00	
   4.1404040e-01	   1.2004720e+00	
   4.0393939e-01	   1.2035037e+00	
   4.0230477e-01	   1.2040404e+00	
   3.9383838e-01	   1.2068710e+00	
   3.8373737e-01	   1.2104688e+00	
   3.7363636e-01	   1.2142393e+00	
   3.6353535e-01	   1.2181375e+00	
   3.6342522e-01	   1.2181818e+00	
   3.5343434e-01	   1.2222930e+00	
   3.4333333e-01	   1.2264650e+00	
   3.3323232e-01	   1.2305894e+00	
   3.2891929e-01	   1.2323232e+00	
   3.2313131e-01	   1.2347225e+00	
   3.1303030e-01	   1.2387563e+00	
   3.0292929e-01	   1.2425289e+00	
   2.9282828e-01	   1.2459696e+00	
   2.9119751e-01	   1.2464646e+00	
   2.8272727e-01	   1.2491483e+00	
   2.7262626e-01	   1.2518326e+00	
   2.6252525e-01	   1.2538949e+00	
   2.5242424e-01	   1.2552166e+00	
   2.4232323e-01	   1.2556516e+00	
   2.3222222e-01	   1.2550150e+00	
   2.2212121e-01	   1.2530686e+00	
   2.1202020e-01	   1.2494995e+00	
   2.0645134e-01	   1.2464646e+00	
   2.0191919e-01	   1.2440167e+00	
   1.9181818e-01	   1.2362027e+00	
   1.8810999e-01	   1.2323232e+00	
   1.8171717e-01	   1.2254585e+00	
   1.7649793e-01	   1.2181818e+00	
   1.7161616e-01	   1.2110124e+00	
   1.6777844e-01	   1.2040404e+00	
   1.6151515e-01	   1.1916930e+00	
   1.6074670e-01	   1.1898990e+00	
   1.5509186e-01	   1.1757576e+00	
   1.5141414e-01	   1.1653853e+00	
   1.5023122e-01	   1.1616162e+00	
   1.4618832e-01	   1.1474747e+00	
   1.4268756e-01	   1.1333333e+00	
   1.4131313e-01	   1.1270733e+00	
   1.3969994e-01	   1.1191919e+00	
   1.3714761e-01	   1.1050505e+00	
   1.3494517e-01	   1.0909091e+00	
   1.3303975e-01	   1.0767677e+00	
   1.3138352e-01	   1.0626263e+00	
   1.3121212e-01	   1.0609962e+00	
   1.2990957e-01	   1.0484848e+00	
   1.2860872e-01	   1.0343434e+00	
   1.2745893e-01	   1.0202020e+00	
   1.2644397e-01	   1.0060606e+00	
   1.2555674e-01	   9.9191919e-01	
   1.2479874e-01	   9.7777778e-01	
   1.2417907e-01	   9.6363636e-01	
   1.2371298e-01	   9.4949495e-01	
   1.2342001e-01	   9.3535354e-01	
   1.2332213e-01	   9.2121212e-01	
   1.2344167e-01	   9.0707071e-01	
   1.2379943e-01	   8.9292929e-01	
   1.2441307e-01	   8.7878788e-01	
   1.2529580e-01	   8.6464646e-01	
   1.2645564e-01	   8.5050505e-01	
   1.2789509e-01	   8.3636364e-01	
   1.2961152e-01	   8.2222222e-01	
   1.3121212e-01	   8.1076117e-01	
   1.3158738e-01	   8.0808081e-01	
   1.3376840e-01	   7.9393939e-01	
   1.3618500e-01	   7.7979798e-01	
   1.3882816e-01	   7.6565657e-01	
   1.4131313e-01	   7.5332664e-01	
   1.4169594e-01	   7.5151515e-01	
   1.4480025e-01	   7.3737374e-01	
   1.4814849e-01	   7.2323232e-01	
   1.5141414e-01	   7.1044213e-01	
   1.5179152e-01	   7.0909091e-01	
   1.5590841e-01	   6.9494949e-01	
   1.6046980e-01	   6.8080808e-01	
   1.6151515e-01	   6.7776768e-01	
   1.6588976e-01	   6.6666667e-01	
   1.7161616e-01	   6.5370181e-01	
   1.7223460e-01	   6.5252525e-01	
   1.8031744e-01	   6.3838384e-01	
   1.8171717e-01	   6.3614790e-01	
   1.9102685e-01	   6.2424242e-01	
   1.9181818e-01	   6.2330419e-01	
   2.0191919e-01	   6.1386393e-01	
   2.0734044e-01	   6.1010101e-01	
   2.1202020e-01	   6.0697417e-01	
   2.2212121e-01	   6.0202406e-01	
   2.3222222e-01	   5.9862422e-01	
   2.4232323e-01	   5.9644950e-01	
   2.4644424e-01	   5.9595960e-01	
   1.5470399e+00	   2.0500000e+02	
   2.4829511e-01	   6.3838384e-01	
   2.5242424e-01	   6.3763194e-01	
   2.6252525e-01	   6.3683049e-01	
   2.7262626e-01	   6.3690560e-01	
   2.8272727e-01	   6.3771702e-01	
   2.8742702e-01	   6.3838384e-01	
   2.9282828e-01	   6.3914802e-01	
   3.0292929e-01	   6.4110262e-01	
   3.1303030e-01	   6.4350462e-01	
   3.2313131e-01	   6.4628166e-01	
   3.3323232e-01	   6.4936583e-01	
   3.4283471e-01	   6.5252525e-01	
   3.4333333e-01	   6.5269158e-01	
   3.5343434e-01	   6.5619234e-01	
   3.6353535e-01	   6.5980805e-01	
   3.7363636e-01	   6.6347936e-01	
   3.8242309e-01	   6.6666667e-01	
   3.8373737e-01	   6.6715328e-01	
   3.9383838e-01	   6.7079194e-01	
   4.0393939e-01	   6.7433976e-01	
   4.1404040e-01	   6.7776425e-01	
   4.2342668e-01	   6.8080808e-01	
   4.2414141e-01	   6.8104528e-01	
   4.3424242e-01	   6.8419452e-01	
   4.4434343e-01	   6.8718303e-01	
   4.5444444e-01	   6.9001854e-01	
   4.6454545e-01	   6.9271681e-01	
   4.7328938e-01	   6.9494949e-01	
   4.7464646e-01	   6.9530440e-01	
   4.8474747e-01	   6.9783072e-01	
   4.9484848e-01	   7.0029536e-01	
   5.0494949e-01	   7.0272822e-01	
   5.1505051e-01	   7.0515884e-01	
   5.2515152e-01	   7.0761545e-01	
   5.3111470e-01	   7.0909091e-01	
   5.3525253e-01	   7.1014211e-01	
   5.4535354e-01	   7.1277172e-01	
   5.5545455e-01	   7.1550296e-01	
   5.6555556e-01	   7.1835913e-01	
   5.7565657e-01	   7.2136390e-01	
   5.8162238e-01	   7.2323232e-01	
   5.8575758e-01	   7.2457004e-01	
   5.9585859e-01	   7.2801986e-01	
   6.0595960e-01	   7.3170431e-01	
   6.1606061e-01	   7.3565865e-01	
   6.2015882e-01	   7.3737374e-01	
   6.2616162e-01	   7.3999122e-01	
   6.3626263e-01	   7.4473261e-01	
   6.4636364e-01	   7.4988843e-01	
   6.4932124e-01	   7.5151515e-01	
   6.5646465e-01	   7.5565367e-01	
   6.6656566e-01	   7.6202633e-01	
   6.7186075e-01	   7.6565657e-01	
   6.7666667e-01	   7.6917115e-01	
   6.8676768e-01	   7.7720574e-01	
   6.8977807e-01	   7.7979798e-01	
   6.9686869e-01	   7.8641440e-01	
   7.0428981e-01	   7.9393939e-01	
   7.0696970e-01	   7.9693684e-01	
   7.1620293e-01	   8.0808081e-01	
   7.1707071e-01	   8.0926200e-01	
   7.2596173e-01	   8.2222222e-01	
   7.2717172e-01	   8.2426782e-01	
   7.3390710e-01	   8.3636364e-01	
   7.3727273e-01	   8.4363183e-01	
   7.4029432e-01	   8.5050505e-01	
   7.4525252e-01	   8.6464646e-01	
   7.4737374e-01	   8.7275734e-01	
   7.4889038e-01	   8.7878788e-01	
   7.5126762e-01	   8.9292929e-01	
   7.5247998e-01	   9.0707071e-01	
   7.5256454e-01	   9.2121212e-01	
   7.5155446e-01	   9.3535354e-01	
   7.4947693e-01	   9.4949495e-01	
   7.4737374e-01	   9.5904720e-01	
   7.4632018e-01	   9.6363636e-01	
   7.4202564e-01	   9.7777778e-01	
   7.3727273e-01	   9.9029144e-01	
   7.3661907e-01	   9.9191919e-01	
   7.2987624e-01	   1.0060606e+00	
   7.2717172e-01	   1.0109452e+00	
   7.2167791e-01	   1.0202020e+00	
   7.1707071e-01	   1.0270281e+00	
   7.1172760e-01	   1.0343434e+00	
   7.0696970e-01	   1.0401741e+00	
   6.9956124e-01	   1.0484848e+00	
   6.9686869e-01	   1.0512272e+00	
   6.8676768e-01	   1.0606148e+00	
   6.8439032e-01	   1.0626263e+00	
   6.7666667e-01	   1.0686443e+00	
   6.6656566e-01	   1.0757178e+00	
   6.6492008e-01	   1.0767677e+00	
   6.5646465e-01	   1.0817985e+00	
   6.4636364e-01	   1.0872029e+00	
   6.3868557e-01	   1.0909091e+00	
   6.3626263e-01	   1.0920127e+00	
   6.2616162e-01	   1.0962190e+00	
   6.1606061e-01	   1.1000231e+00	
   6.0595960e-01	   1.1034781e+00	
   6.0095906e-01	   1.1050505e+00	
   5.9585859e-01	   1.1065845e+00	
   5.8575758e-01	   1.1093928e+00	
   5.7565657e-01	   1.1119855e+00	
   5.6555556e-01	   1.1143955e+00	
   5.5545455e-01	   1.1166533e+00	
   5.4535354e-01	   1.1187885e+00	
   5.4337690e-01	   1.1191919e+00	
   5.3525253e-01	   1.1207976e+00	
   5.2515152e-01	   1.1227380e+00	
   5.1505051e-01	   1.1246503e+00	
   5.0494949e-01	   1.1265689e+00	
   4.9484848e-01	   1.1285308e+00	
   4.8474747e-01	   1.1305750e+00	
   4.7464646e-01	   1.1327411e+00	
   4.7210038e-01	   1.1333333e+00	
   4.6454545e-01	   1.1350481e+00	
   4.5444444e-01	   1.1375432e+00	
   4.4434343e-01	   1.1402650e+00	
   4.3424242e-01	   1.1432388e+00	
   4.2414141e-01	   1.1464811e+00	
   4.2132148e-01	   1.1474747e+00	
   4.1404040e-01	   1.1499898e+00	
   4.0393939e-01	   1.1537614e+00	
   3.9383838e-01	   1.1577815e+00	
   3.8471866e-01	   1.1616162e+00	
   3.8373737e-01	   1.1620233e+00	
   3.7363636e-01	   1.1664632e+00	
   3.6353535e-01	   1.1710281e+00	
   3.5343434e-01	   1.1756605e+00	
   3.5322683e-01	   1.1757576e+00	
   3.4333333e-01	   1.1803567e+00	
   3.3323232e-01	   1.1849819e+00	
   3.2313131e-01	   1.1894636e+00	
   3.2211502e-01	   1.1898990e+00	
   3.1303030e-01	   1.1938094e+00	
   3.0292929e-01	   1.1978568e+00	
   2.9282828e-01	   1.2015146e+00	
   2.8482185e-01	   1.2040404e+00	
   2.8272727e-01	   1.2047138e+00	
   2.7262626e-01	   1.2073902e+00	
   2.6252525e-01	   1.2093520e+00	
   2.5242424e-01	   1.2104608e+00	
   2.4232323e-01	   1.2105456e+00	
   2.3222222e-01	   1.2093912e+00	
   2.2212121e-01	   1.2067215e+00	
   2.1608507e-01	   1.2040404e+00	
   2.1202020e-01	   1.2022177e+00	
   2.0191919e-01	   1.1954673e+00	
   1.9598041e-01	   1.1898990e+00	
   1.9181818e-01	   1.1858160e+00	
   1.8409809e-01	   1.1757576e+00	
   1.8171717e-01	   1.1724229e+00	
   1.7559690e-01	   1.1616162e+00	
   1.7161616e-01	   1.1538328e+00	
   1.6891893e-01	   1.1474747e+00	
   1.6355507e-01	   1.1333333e+00	
   1.6151515e-01	   1.1272727e+00	
   1.5915084e-01	   1.1191919e+00	
   1.5550250e-01	   1.1050505e+00	
   1.5235592e-01	   1.0909091e+00	
   1.5141414e-01	   1.0861320e+00	
   1.4972811e-01	   1.0767677e+00	
   1.4748835e-01	   1.0626263e+00	
   1.4553471e-01	   1.0484848e+00	
   1.4382363e-01	   1.0343434e+00	
   1.4232197e-01	   1.0202020e+00	
   1.4131313e-01	   1.0094011e+00	
   1.4101237e-01	   1.0060606e+00	
   1.3989138e-01	   9.9191919e-01	
   1.3894206e-01	   9.7777778e-01	
   1.3817247e-01	   9.6363636e-01	
   1.3759782e-01	   9.4949495e-01	
   1.3723843e-01	   9.3535354e-01	
   1.3711762e-01	   9.2121212e-01	
   1.3725943e-01	   9.0707071e-01	
   1.3768655e-01	   8.9292929e-01	
   1.3841851e-01	   8.7878788e-01	
   1.3947031e-01	   8.6464646e-01	
   1.4085156e-01	   8.5050505e-01	
   1.4131313e-01	   8.4663925e-01	
   1.4257982e-01	   8.3636364e-01	
   1.4464543e-01	   8.2222222e-01	
   1.4703616e-01	   8.0808081e-01	
   1.4974328e-01	   7.9393939e-01	
   1.5141414e-01	   7.8598082e-01	
   1.5281217e-01	   7.7979798e-01	
   1.5625957e-01	   7.6565657e-01	
   1.6002175e-01	   7.5151515e-01	
   1.6151515e-01	   7.4620792e-01	
   1.6429715e-01	   7.3737374e-01	
   1.6906875e-01	   7.2323232e-01	
   1.7161616e-01	   7.1615536e-01	
   1.7456848e-01	   7.0909091e-01	
   1.8094113e-01	   6.9494949e-01	
   1.8171717e-01	   6.9332409e-01	
   1.8893935e-01	   6.8080808e-01	
   1.9181818e-01	   6.7618142e-01	
   1.9924895e-01	   6.6666667e-01	
   2.0191919e-01	   6.6346044e-01	
   2.1202020e-01	   6.5411466e-01	
   2.1432207e-01	   6.5252525e-01	
   2.2212121e-01	   6.4735608e-01	
   2.3222222e-01	   6.4261974e-01	
   2.4232323e-01	   6.3948437e-01	
   2.4829511e-01	   6.3838384e-01	
   1.9337999e+00	   1.7700000e+02	
   2.4589977e-01	   6.8080808e-01	
   2.5242424e-01	   6.7916273e-01	
   2.6252525e-01	   6.7792025e-01	
   2.7262626e-01	   6.7777525e-01	
   2.8272727e-01	   6.7855345e-01	
   2.9282828e-01	   6.8011457e-01	
   2.9598791e-01	   6.8080808e-01	
   3.0292929e-01	   6.8235242e-01	
   3.1303030e-01	   6.8516580e-01	
   3.2313131e-01	   6.8845855e-01	
   3.3323232e-01	   6.9214460e-01	
   3.4035233e-01	   6.9494949e-01	
   3.4333333e-01	   6.9615541e-01	
   3.5343434e-01	   7.0043449e-01	
   3.6353535e-01	   7.0487088e-01	
   3.7297955e-01	   7.0909091e-01	
   3.7363636e-01	   7.0939428e-01	
   3.8373737e-01	   7.1400211e-01	
   3.9383838e-01	   7.1856135e-01	
   4.0393939e-01	   7.2301781e-01	
   4.0444927e-01	   7.2323232e-01	
   4.1404040e-01	   7.2742144e-01	
   4.2414141e-01	   7.3165204e-01	
   4.3424242e-01	   7.3568709e-01	
   4.3871700e-01	   7.3737374e-01	
   4.4434343e-01	   7.3958519e-01	
   4.5444444e-01	   7.4333500e-01	
   4.6454545e-01	   7.4690496e-01	
   4.7464646e-01	   7.5032138e-01	
   4.7832951e-01	   7.5151515e-01	
   4.8474747e-01	   7.5369627e-01	
   4.9484848e-01	   7.5702765e-01	
   5.0494949e-01	   7.6030902e-01	
   5.1505051e-01	   7.6357918e-01	
   5.2143681e-01	   7.6565657e-01	
   5.2515152e-01	   7.6693484e-01	
   5.3525253e-01	   7.7045556e-01	
   5.4535354e-01	   7.7407580e-01	
   5.5545455e-01	   7.7782965e-01	
   5.6054897e-01	   7.7979798e-01	
   5.6555556e-01	   7.8187115e-01	
   5.7565657e-01	   7.8624592e-01	
   5.8575758e-01	   7.9086987e-01	
   5.9209219e-01	   7.9393939e-01	
   5.9585859e-01	   7.9592968e-01	
   6.0595960e-01	   8.0159128e-01	
   6.1606061e-01	   8.0766637e-01	
   6.1670755e-01	   8.0808081e-01	
   6.2616162e-01	   8.1483558e-01	
   6.3572944e-01	   8.2222222e-01	
   6.3626263e-01	   8.2269415e-01	
   6.4636364e-01	   8.3227873e-01	
   6.5035256e-01	   8.3636364e-01	
   6.5646465e-01	   8.4380731e-01	
   6.6157437e-01	   8.5050505e-01	
   6.6656566e-01	   8.5867816e-01	
   6.6996684e-01	   8.6464646e-01	
   6.7596940e-01	   8.7878788e-01	
   6.7666667e-01	   8.8128128e-01	
   6.7973432e-01	   8.9292929e-01	
   6.8155414e-01	   9.0707071e-01	
   6.8150989e-01	   9.2121212e-01	
   6.7963742e-01	   9.3535354e-01	
   6.7666667e-01	   9.4680769e-01	
   6.7591955e-01	   9.4949495e-01	
   6.7012078e-01	   9.6363636e-01	
   6.6656566e-01	   9.7021776e-01	
   6.6213670e-01	   9.7777778e-01	
   6.5646465e-01	   9.8564283e-01	
   6.5152499e-01	   9.9191919e-01	
   6.4636364e-01	   9.9748981e-01	
   6.3765061e-01	   1.0060606e+00	
   6.3626263e-01	   1.0072566e+00	
   6.2616162e-01	   1.0152501e+00	
   6.1928973e-01	   1.0202020e+00	
   6.1606061e-01	   1.0222893e+00	
   6.0595960e-01	   1.0283027e+00	
   5.9585859e-01	   1.0337998e+00	
   5.9478626e-01	   1.0343434e+00	
   5.8575758e-01	   1.0385276e+00	
   5.7565657e-01	   1.0428653e+00	
   5.6555556e-01	   1.0469059e+00	
   5.6138236e-01	   1.0484848e+00	
   5.5545455e-01	   1.0505644e+00	
   5.4535354e-01	   1.0539403e+00	
   5.3525253e-01	   1.0571742e+00	
   5.2515152e-01	   1.0603111e+00	
   5.1759765e-01	   1.0626263e+00	
   5.1505051e-01	   1.0633581e+00	
   5.0494949e-01	   1.0662851e+00	
   4.9484848e-01	   1.0692618e+00	
   4.8474747e-01	   1.0723394e+00	
   4.7464646e-01	   1.0755703e+00	
   4.7115345e-01	   1.0767677e+00	
   4.6454545e-01	   1.0789063e+00	
   4.5444444e-01	   1.0824295e+00	
   4.4434343e-01	   1.0862330e+00	
   4.3424242e-01	   1.0903487e+00	
   4.3298583e-01	   1.0909091e+00	
   4.2414141e-01	   1.0946494e+00	
   4.1404040e-01	   1.0992546e+00	
   4.0393939e-01	   1.1041796e+00	
   4.0227780e-01	   1.1050505e+00	
   3.9383838e-01	   1.1092649e+00	
   3.8373737e-01	   1.1145735e+00	
   3.7529771e-01	   1.1191919e+00	
   3.7363636e-01	   1.1200636e+00	
   3.6353535e-01	   1.1255747e+00	
   3.5343434e-01	   1.1311522e+00	
   3.4951766e-01	   1.1333333e+00	
   3.4333333e-01	   1.1366591e+00	
   3.3323232e-01	   1.1420306e+00	
   3.2313131e-01	   1.1472211e+00	
   3.2261732e-01	   1.1474747e+00	
   3.1303030e-01	   1.1520893e+00	
   3.0292929e-01	   1.1565871e+00	
   2.9282828e-01	   1.1606194e+00	
   2.8993139e-01	   1.1616162e+00	
   2.8272727e-01	   1.1640689e+00	
   2.7262626e-01	   1.1668166e+00	
   2.6252525e-01	   1.1687262e+00	
   2.5242424e-01	   1.1696294e+00	
   2.4232323e-01	   1.1693189e+00	
   2.3222222e-01	   1.1675330e+00	
   2.2212121e-01	   1.1639367e+00	
   2.1802612e-01	   1.1616162e+00	
   2.1202020e-01	   1.1580504e+00	
   2.0191919e-01	   1.1492631e+00	
   2.0039668e-01	   1.1474747e+00	
   1.9181818e-01	   1.1365223e+00	
   1.8989025e-01	   1.1333333e+00	
   1.8220450e-01	   1.1191919e+00	
   1.8171717e-01	   1.1181935e+00	
   1.7648418e-01	   1.1050505e+00	
   1.7162643e-01	   1.0909091e+00	
   1.7161616e-01	   1.0908758e+00	
   1.6789991e-01	   1.0767677e+00	
   1.6467512e-01	   1.0626263e+00	
   1.6187473e-01	   1.0484848e+00	
   1.6151515e-01	   1.0464504e+00	
   1.5959750e-01	   1.0343434e+00	
   1.5763360e-01	   1.0202020e+00	
   1.5592493e-01	   1.0060606e+00	
   1.5445479e-01	   9.9191919e-01	
   1.5321876e-01	   9.7777778e-01	
   1.5222326e-01	   9.6363636e-01	
   1.5148360e-01	   9.4949495e-01	
   1.5141414e-01	   9.4737921e-01	
   1.5103957e-01	   9.3535354e-01	
   1.5088803e-01	   9.2121212e-01	
   1.5105169e-01	   9.0707071e-01	
   1.5141414e-01	   8.9687945e-01	
   1.5156191e-01	   8.9292929e-01	
   1.5246689e-01	   8.7878788e-01	
   1.5376630e-01	   8.6464646e-01	
   1.5547080e-01	   8.5050505e-01	
   1.5758484e-01	   8.3636364e-01	
   1.6010747e-01	   8.2222222e-01	
   1.6151515e-01	   8.1532515e-01	
   1.6314514e-01	   8.0808081e-01	
   1.6670839e-01	   7.9393939e-01	
   1.7068809e-01	   7.7979798e-01	
   1.7161616e-01	   7.7672582e-01	
   1.7543886e-01	   7.6565657e-01	
   1.8075712e-01	   7.5151515e-01	
   1.8171717e-01	   7.4909810e-01	
   1.8722820e-01	   7.3737374e-01	
   1.9181818e-01	   7.2826279e-01	
   1.9491794e-01	   7.2323232e-01	
   2.0191919e-01	   7.1250410e-01	
   2.0474576e-01	   7.0909091e-01	
   2.1202020e-01	   7.0071877e-01	
   2.1866630e-01	   6.9494949e-01	
   2.2212121e-01	   6.9206852e-01	
   2.3222222e-01	   6.8590581e-01	
   2.4232323e-01	   6.8172762e-01	
   2.4589977e-01	   6.8080808e-01	
   2.3205599e+00	   1.3900000e+02	
   2.4568504e-01	   7.2323232e-01	
   2.5242424e-01	   7.2109706e-01	
   2.6252525e-01	   7.1947012e-01	
   2.7262626e-01	   7.1917587e-01	
   2.8272727e-01	   7.2001185e-01	
   2.9282828e-01	   7.2181289e-01	
   2.9830841e-01	   7.2323232e-01	
   3.0292929e-01	   7.2446009e-01	
   3.1303030e-01	   7.2785081e-01	
   3.2313131e-01	   7.3185008e-01	
   3.3323232e-01	   7.3635159e-01	
   3.3536637e-01	   7.3737374e-01	
   3.4333333e-01	   7.4135318e-01	
   3.5343434e-01	   7.4669400e-01	
   3.6222323e-01	   7.5151515e-01	
   3.6353535e-01	   7.5227381e-01	
   3.7363636e-01	   7.5814875e-01	
   3.8373737e-01	   7.6405737e-01	
   3.8652974e-01	   7.6565657e-01	
   3.9383838e-01	   7.7011979e-01	
   4.0393939e-01	   7.7613419e-01	
   4.1032588e-01	   7.7979798e-01	
   4.1404040e-01	   7.8210063e-01	
   4.2414141e-01	   7.8805701e-01	
   4.3424242e-01	   7.9374310e-01	
   4.3461395e-01	   7.9393939e-01	
   4.4434343e-01	   7.9958114e-01	
   4.5444444e-01	   8.0513845e-01	
   4.6009869e-01	   8.0808081e-01	
   4.6454545e-01	   8.1067437e-01	
   4.7464646e-01	   8.1626196e-01	
   4.8474747e-01	   8.2163162e-01	
   4.8590207e-01	   8.2222222e-01	
   4.9484848e-01	   8.2748860e-01	
   5.0494949e-01	   8.3330635e-01	
   5.1032678e-01	   8.3636364e-01	
   5.1505051e-01	   8.3957045e-01	
   5.2515152e-01	   8.4640654e-01	
   5.3115411e-01	   8.5050505e-01	
   5.3525253e-01	   8.5402472e-01	
   5.4535354e-01	   8.6283802e-01	
   5.4737734e-01	   8.6464646e-01	
   5.5545455e-01	   8.7448013e-01	
   5.5889202e-01	   8.7878788e-01	
   5.6555556e-01	   8.9199061e-01	
   5.6601472e-01	   8.9292929e-01	
   5.6891526e-01	   9.0707071e-01	
   5.6782319e-01	   9.2121212e-01	
   5.6555556e-01	   9.2756482e-01	
   5.6263602e-01	   9.3535354e-01	
   5.5545455e-01	   9.4616233e-01	
   5.5313465e-01	   9.4949495e-01	
   5.4535354e-01	   9.5739841e-01	
   5.3894687e-01	   9.6363636e-01	
   5.3525253e-01	   9.6645872e-01	
   5.2515152e-01	   9.7396169e-01	
   5.1992210e-01	   9.7777778e-01	
   5.1505051e-01	   9.8074435e-01	
   5.0494949e-01	   9.8688769e-01	
   4.9675593e-01	   9.9191919e-01	
   4.9484848e-01	   9.9293577e-01	
   4.8474747e-01	   9.9850377e-01	
   4.7464646e-01	   1.0042882e+00	
   4.7172968e-01	   1.0060606e+00	
   4.6454545e-01	   1.0099511e+00	
   4.5444444e-01	   1.0157843e+00	
   4.4731840e-01	   1.0202020e+00	
   4.4434343e-01	   1.0218748e+00	
   4.3424242e-01	   1.0280234e+00	
   4.2457294e-01	   1.0343434e+00	
   4.2414141e-01	   1.0346024e+00	
   4.1404040e-01	   1.0411688e+00	
   4.0393939e-01	   1.0481577e+00	
   4.0349785e-01	   1.0484848e+00	
   3.9383838e-01	   1.0551084e+00	
   3.8373737e-01	   1.0623640e+00	
   3.8338989e-01	   1.0626263e+00	
   3.7363636e-01	   1.0694843e+00	
   3.6353535e-01	   1.0767599e+00	
   3.6352486e-01	   1.0767677e+00	
   3.5343434e-01	   1.0837550e+00	
   3.4333333e-01	   1.0907263e+00	
   3.4306686e-01	   1.0909091e+00	
   3.3323232e-01	   1.0972776e+00	
   3.2313131e-01	   1.1035850e+00	
   3.2066640e-01	   1.1050505e+00	
   3.1303030e-01	   1.1093706e+00	
   3.0292929e-01	   1.1146397e+00	
   2.9311230e-01	   1.1191919e+00	
   2.9282828e-01	   1.1193185e+00	
   2.8272727e-01	   1.1231421e+00	
   2.7262626e-01	   1.1261019e+00	
   2.6252525e-01	   1.1280179e+00	
   2.5242424e-01	   1.1286715e+00	
   2.4232323e-01	   1.1277920e+00	
   2.3222222e-01	   1.1250365e+00	
   2.2212121e-01	   1.1199646e+00	
   2.2110690e-01	   1.1191919e+00	
   2.1202020e-01	   1.1116823e+00	
   2.0638727e-01	   1.1050505e+00	
   2.0191919e-01	   1.0992210e+00	
   1.9711349e-01	   1.0909091e+00	
   1.9181818e-01	   1.0805411e+00	
   1.9028479e-01	   1.0767677e+00	
   1.8517692e-01	   1.0626263e+00	
   1.8171717e-01	   1.0516120e+00	
   1.8089592e-01	   1.0484848e+00	
   1.7758755e-01	   1.0343434e+00	
   1.7471714e-01	   1.0202020e+00	
   1.7223721e-01	   1.0060606e+00	
   1.7161616e-01	   1.0019730e+00	
   1.7027218e-01	   9.9191919e-01	
   1.6868217e-01	   9.7777778e-01	
   1.6740705e-01	   9.6363636e-01	
   1.6646166e-01	   9.4949495e-01	
   1.6586891e-01	   9.3535354e-01	
   1.6565664e-01	   9.2121212e-01	
   1.6585455e-01	   9.0707071e-01	
   1.6649119e-01	   8.9292929e-01	
   1.6759148e-01	   8.7878788e-01	
   1.6917490e-01	   8.6464646e-01	
   1.7125443e-01	   8.5050505e-01	
   1.7161616e-01	   8.4849216e-01	
   1.7407164e-01	   8.3636364e-01	
   1.7747917e-01	   8.2222222e-01	
   1.8143455e-01	   8.0808081e-01	
   1.8171717e-01	   8.0716826e-01	
   1.8650042e-01	   7.9393939e-01	
   1.9181818e-01	   7.8075164e-01	
   1.9228125e-01	   7.7979798e-01	
   1.9967094e-01	   7.6565657e-01	
   2.0191919e-01	   7.6164430e-01	
   2.0901461e-01	   7.5151515e-01	
   2.1202020e-01	   7.4745631e-01	
   2.2173415e-01	   7.3737374e-01	
   2.2212121e-01	   7.3698886e-01	
   2.3222222e-01	   7.2948787e-01	
   2.4232323e-01	   7.2432159e-01	
   2.4568504e-01	   7.2323232e-01	
   2.7073199e+00	   9.5000000e+01	
   2.4940950e-01	   7.6565657e-01	
   2.5242424e-01	   7.6452493e-01	
   2.6252525e-01	   7.6260668e-01	
   2.7262626e-01	   7.6230006e-01	
   2.8272727e-01	   7.6337593e-01	
   2.9282828e-01	   7.6564409e-01	
   2.9286694e-01	   7.6565657e-01	
   3.0292929e-01	   7.6907799e-01	
   3.1303030e-01	   7.7344016e-01	
   3.2313131e-01	   7.7859101e-01	
   3.2526075e-01	   7.7979798e-01	
   3.3323232e-01	   7.8466903e-01	
   3.4333333e-01	   7.9138281e-01	
   3.4699443e-01	   7.9393939e-01	
   3.5343434e-01	   7.9889208e-01	
   3.6353535e-01	   8.0693223e-01	
   3.6496979e-01	   8.0808081e-01	
   3.7363636e-01	   8.1591441e-01	
   3.8062465e-01	   8.2222222e-01	
   3.8373737e-01	   8.2549245e-01	
   3.9383838e-01	   8.3589208e-01	
   3.9431367e-01	   8.3636364e-01	
   4.0393939e-01	   8.4793283e-01	
   4.0617809e-01	   8.5050505e-01	
   4.1404040e-01	   8.6209642e-01	
   4.1587240e-01	   8.6464646e-01	
   4.2310905e-01	   8.7878788e-01	
   4.2414141e-01	   8.8217698e-01	
   4.2766552e-01	   8.9292929e-01	
   4.2921993e-01	   9.0707071e-01	
   4.2778025e-01	   9.2121212e-01	
   4.2414141e-01	   9.3305867e-01	
   4.2348960e-01	   9.3535354e-01	
   4.1689562e-01	   9.4949495e-01	
   4.1404040e-01	   9.5395548e-01	
   4.0826377e-01	   9.6363636e-01	
   4.0393939e-01	   9.6940698e-01	
   3.9804688e-01	   9.7777778e-01	
   3.9383838e-01	   9.8279896e-01	
   3.8659036e-01	   9.9191919e-01	
   3.8373737e-01	   9.9504071e-01	
   3.7408284e-01	   1.0060606e+00	
   3.7363636e-01	   1.0065144e+00	
   3.6353535e-01	   1.0171285e+00	
   3.6066178e-01	   1.0202020e+00	
   3.5343434e-01	   1.0272018e+00	
   3.4607265e-01	   1.0343434e+00	
   3.4333333e-01	   1.0367793e+00	
   3.3323232e-01	   1.0456480e+00	
   3.2989341e-01	   1.0484848e+00	
   3.2313131e-01	   1.0538049e+00	
   3.1303030e-01	   1.0613016e+00	
   3.1108705e-01	   1.0626263e+00	
   3.0292929e-01	   1.0678247e+00	
   2.9282828e-01	   1.0734878e+00	
   2.8576531e-01	   1.0767677e+00	
   2.8272727e-01	   1.0780999e+00	
   2.7262626e-01	   1.0813955e+00	
   2.6252525e-01	   1.0833082e+00	
   2.5242424e-01	   1.0835362e+00	
   2.4232323e-01	   1.0817031e+00	
   2.3222222e-01	   1.0773309e+00	
   2.3144293e-01	   1.0767677e+00	
   2.2212121e-01	   1.0693419e+00	
   2.1648597e-01	   1.0626263e+00	
   2.1202020e-01	   1.0566609e+00	
   2.0753899e-01	   1.0484848e+00	
   2.0191919e-01	   1.0367849e+00	
   2.0100623e-01	   1.0343434e+00	
   1.9632618e-01	   1.0202020e+00	
   1.9231649e-01	   1.0060606e+00	
   1.9181818e-01	   1.0040262e+00	
   1.8937221e-01	   9.9191919e-01	
   1.8698970e-01	   9.7777778e-01	
   1.8508780e-01	   9.6363636e-01	
   1.8367993e-01	   9.4949495e-01	
   1.8279147e-01	   9.3535354e-01	
   1.8245537e-01	   9.2121212e-01	
   1.8270780e-01	   9.0707071e-01	
   1.8358397e-01	   8.9292929e-01	
   1.8511467e-01	   8.7878788e-01	
   1.8732385e-01	   8.6464646e-01	
   1.9022737e-01	   8.5050505e-01	
   1.9181818e-01	   8.4420774e-01	
   1.9417826e-01	   8.3636364e-01	
   1.9921863e-01	   8.2222222e-01	
   2.0191919e-01	   8.1561597e-01	
   2.0572218e-01	   8.0808081e-01	
   2.1202020e-01	   7.9692564e-01	
   2.1418316e-01	   7.9393939e-01	
   2.2212121e-01	   7.8386957e-01	
   2.2644076e-01	   7.7979798e-01	
   2.3222222e-01	   7.7467948e-01	
   2.4232323e-01	   7.6842750e-01	
   2.4940950e-01	   7.6565657e-01	
   3.0940799e+00	   6.1000000e+01	
   2.3805734e-01	   8.2222222e-01	
   2.4232323e-01	   8.1879226e-01	
   2.5242424e-01	   8.1372467e-01	
   2.6252525e-01	   8.1130222e-01	
   2.7262626e-01	   8.1116735e-01	
   2.8272727e-01	   8.1302597e-01	
   2.9282828e-01	   8.1662892e-01	
   3.0292929e-01	   8.2175725e-01	
   3.0366942e-01	   8.2222222e-01	
   3.1303030e-01	   8.2901055e-01	
   3.2167173e-01	   8.3636364e-01	
   3.2313131e-01	   8.3785967e-01	
   3.3323232e-01	   8.4934543e-01	
   3.3418435e-01	   8.5050505e-01	
   3.4325403e-01	   8.6464646e-01	
   3.4333333e-01	   8.6481895e-01	
   3.4953723e-01	   8.7878788e-01	
   3.5332479e-01	   8.9292929e-01	
   3.5343434e-01	   8.9400883e-01	
   3.5475557e-01	   9.0707071e-01	
   3.5393502e-01	   9.2121212e-01	
   3.5343434e-01	   9.2360537e-01	
   3.5100203e-01	   9.3535354e-01	
   3.4607811e-01	   9.4949495e-01	
   3.4333333e-01	   9.5520499e-01	
   3.3923448e-01	   9.6363636e-01	
   3.3323232e-01	   9.7345383e-01	
   3.3049744e-01	   9.7777778e-01	
   3.2313131e-01	   9.8756867e-01	
   3.1965215e-01	   9.9191919e-01	
   3.1303030e-01	   9.9914062e-01	
   3.0605169e-01	   1.0060606e+00	
   3.0292929e-01	   1.0088309e+00	
   2.9282828e-01	   1.0166112e+00	
   2.8704317e-01	   1.0202020e+00	
   2.8272727e-01	   1.0226498e+00	
   2.7262626e-01	   1.0266676e+00	
   2.6252525e-01	   1.0285963e+00	
   2.5242424e-01	   1.0279592e+00	
   2.4232323e-01	   1.0241615e+00	
   2.3706485e-01	   1.0202020e+00	
   2.3222222e-01	   1.0160628e+00	
   2.2487895e-01	   1.0060606e+00	
   2.2212121e-01	   1.0016807e+00	
   2.1776994e-01	   9.9191919e-01	
   2.1255004e-01	   9.7777778e-01	
   2.1202020e-01	   9.7599290e-01	
   2.0920845e-01	   9.6363636e-01	
   2.0682099e-01	   9.4949495e-01	
   2.0529549e-01	   9.3535354e-01	
   2.0466994e-01	   9.2121212e-01	
   2.0498880e-01	   9.0707071e-01	
   2.0629636e-01	   8.9292929e-01	
   2.0863127e-01	   8.7878788e-01	
   2.1202020e-01	   8.6465738e-01	
   2.1202353e-01	   8.6464646e-01	
   2.1764872e-01	   8.5050505e-01	
   2.2212121e-01	   8.4138577e-01	
   2.2541598e-01	   8.3636364e-01	
   2.3222222e-01	   8.2751440e-01	
   2.3805734e-01	   8.2222222e-01	

